Robust nonparametric nearest neighbor random process clustering

We consider the problem of clustering noisy finite-length observations of stationary ergodic random processes according to their generative models without prior knowledge of the model statistics and the number of generative models. Two algorithms, both using the $L^1$-distance between estimated power spectral densities (PSDs) as a measure of dissimilarity, are analyzed. The first one, termed nearest neighbor process clustering (NNPC), relies on partitioning the nearest neighbor graph of the observations via spectral clustering. The second algorithm, simply referred to as $k$-means (KM), consists of a single $k$-means iteration with farthest point initialization and was considered before in the literature, albeit with a different dissimilarity measure. We prove that both algorithms succeed with high probability in the presence of noise and missing entries, and even when the generative process PSDs overlap significantly, all provided that the observation length is sufficiently large. Our results quantify the tradeoff between the overlap of the generative process PSDs, the observation length, the fraction of missing entries, and the noise variance. Finally, we provide extensive numerical results for synthetic and real data and find that NNPC outperforms state-of-the-art algorithms in human motion sequence clustering.

==> data/eeg/ceskm.dat <==
19 0.455 0.495
39 0.42 0.375
59 0.415 0.205
79 0.415 0.195
99 0.42 0.195
119 0.42 0.19
139 0.42 0.19
159 0.42 0.19
179 0.42 0.19
199 0.42 0.185
219 0.42 0.155
239 0.42 0.155
259 0.42 0.155
279 0.42 0.155
299 0.42 0.15
319 0.42 0.145
339 0.42 0.145
359 0.42 0.145
379 0.42 0.145
399 0.42 0.145
419 0.42 0.145
439 0.42 0.145
459 0.42 0.145
479 0.42 0.145
499 0.42 0.145
519 0.42 0.095
539 0.42 0.095
559 0.42 0.095
579 0.42 0.095
599 0.42 0.095
619 0.42 0.095
639 0.36 0.185
659 0.36 0.185
679 0.36 0.185
699 0.36 0.185
719 0.36 0.185
739 0.36 0.185
759 0.36 0.185
779 0.36 0.185
799 0.36 0.185
819 0.36 0.185
839 0.36 0.185
859 0.36 0.185
879 0.36 0.185
899 0.36 0.185
919 0.36 0.185
939 0.36 0.325
959 0.36 0.325
979 0.36 0.325
999 0.36 0.325


==> data/eeg/cesnnpc.dat <==
2 19 4.350000e-01 
2 39 4.400000e-01 
2 59 1.350000e-01 
2 79 1.850000e-01 
2 99 1.700000e-01 
2 119 1.500000e-01 
2 139 1.450000e-01 
2 159 1.450000e-01 
2 179 2.250000e-01 
2 199 2.400000e-01 
2 219 1.000000e-01 
2 239 2.150000e-01 
2 259 3.200000e-01 
2 279 3.500000e-01 
2 299 2.250000e-01 
2 319 8.500000e-02 
2 339 2.600000e-01 
2 359 4.600000e-01 
2 379 1.600000e-01 
2 399 1.700000e-01 
2 419 5.500000e-02 
2 439 1.250000e-01 
2 459 2.400000e-01 
2 479 1.250000e-01 
2 499 1.000000e-01 
2 519 3.500000e-02 
2 539 1.200000e-01 
2 559 5.500000e-02 
2 579 2.000000e-02 
2 599 2.200000e-01 
2 619 6.000000e-02 
2 639 4.100000e-01 
2 659 2.500000e-02 
2 679 3.500000e-02 
2 699 3.550000e-01 
2 719 1.400000e-01 
2 739 1.200000e-01 
2 759 8.000000e-02 
2 779 2.600000e-01 
2 799 1.350000e-01 
2 819 1.700000e-01 
2 839 5.000000e-02 
2 859 6.500000e-02 
2 879 1.050000e-01 
2 899 5.500000e-02 
2 919 5.000000e-02 
2 939 1.450000e-01 
2 959 1.600000e-01 
2 979 4.000000e-02 
2 999 1.200000e-01 

3 19 4.350000e-01 
3 39 4.800000e-01 
3 59 4.800000e-01 
3 79 1.100000e-01 
3 99 4.800000e-01 
3 119 9.500000e-02 
3 139 1.000000e-01 
3 159 9.500000e-02 
3 179 9.500000e-02 
3 199 9.500000e-02 
3 219 4.150000e-01 
3 239 4.150000e-01 
3 259 4.150000e-01 
3 279 4.150000e-01 
3 299 4.150000e-01 
3 319 4.150000e-01 
3 339 4.150000e-01 
3 359 4.150000e-01 
3 379 4.150000e-01 
3 399 4.150000e-01 
3 419 4.150000e-01 
3 439 4.150000e-01 
3 459 4.150000e-01 
3 479 4.150000e-01 
3 499 4.150000e-01 
3 519 4.150000e-01 
3 539 4.150000e-01 
3 559 4.150000e-01 
3 579 4.150000e-01 
3 599 1.000000e-02 
3 619 1.000000e-02 
3 639 1.000000e-02 
3 659 1.000000e-02 
3 679 1.000000e-02 
3 699 1.000000e-02 
3 719 1.000000e-02 
3 739 1.000000e-02 
3 759 1.000000e-02 
3 779 1.000000e-02 
3 799 1.000000e-02 
3 819 1.000000e-02 
3 839 5.000000e-03 
3 859 1.000000e-02 
3 879 1.000000e-02 
3 899 1.000000e-02 
3 919 1.000000e-02 
3 939 1.000000e-02 
3 959 5.000000e-03 
3 979 5.000000e-03 
3 999 1.000000e-02 

4 19 4.250000e-01 
4 39 1.150000e-01 
4 59 1.250000e-01 
4 79 1.100000e-01 
4 99 7.500000e-02 
4 119 9.000000e-02 
4 139 1.250000e-01 
4 159 1.300000e-01 
4 179 1.300000e-01 
4 199 1.100000e-01 
4 219 6.500000e-02 
4 239 4.500000e-02 
4 259 7.000000e-02 
4 279 2.000000e-02 
4 299 1.000000e-02 
4 319 1.000000e-02 
4 339 1.500000e-02 
4 359 1.500000e-02 
4 379 1.500000e-02 
4 399 1.500000e-02 
4 419 2.000000e-02 
4 439 1.500000e-02 
4 459 1.500000e-02 
4 479 1.500000e-02 
4 499 1.500000e-02 
4 519 1.500000e-02 
4 539 1.500000e-02 
4 559 1.500000e-02 
4 579 2.500000e-02 
4 599 2.500000e-02 
4 619 2.500000e-02 
4 639 3.500000e-02 
4 659 3.500000e-02 
4 679 3.500000e-02 
4 699 3.500000e-02 
4 719 3.500000e-02 
4 739 4.000000e-02 
4 759 3.500000e-02 
4 779 4.000000e-02 
4 799 4.000000e-02 
4 819 1.000000e-01 
4 839 1.000000e-01 
4 859 1.000000e-01 
4 879 1.000000e-01 
4 899 1.000000e-01 
4 919 1.000000e-01 
4 939 1.000000e-01 
4 959 1.100000e-01 
4 979 1.200000e-01 
4 999 1.150000e-01 

5 19 4.750000e-01 
5 39 1.500000e-01 
5 59 1.250000e-01 
5 79 1.200000e-01 
5 99 7.500000e-02 
5 119 8.500000e-02 
5 139 8.500000e-02 
5 159 1.050000e-01 
5 179 1.100000e-01 
5 199 7.500000e-02 
5 219 4.500000e-02 
5 239 3.500000e-02 
5 259 2.500000e-02 
5 279 1.000000e-02 
5 299 1.000000e-02 
5 319 1.000000e-02 
5 339 1.000000e-02 
5 359 1.000000e-02 
5 379 1.000000e-02 
5 399 1.000000e-02 
5 419 1.500000e-02 
5 439 1.500000e-02 
5 459 1.000000e-02 
5 479 1.500000e-02 
5 499 1.500000e-02 
5 519 1.500000e-02 
5 539 1.000000e-02 
5 559 1.000000e-02 
5 579 1.500000e-02 
5 599 1.000000e-02 
5 619 2.000000e-02 
5 639 1.500000e-02 
5 659 2.000000e-02 
5 679 4.000000e-02 
5 699 4.000000e-02 
5 719 4.000000e-02 
5 739 4.000000e-02 
5 759 9.500000e-02 
5 779 9.500000e-02 
5 799 9.500000e-02 
5 819 9.500000e-02 
5 839 9.500000e-02 
5 859 9.500000e-02 
5 879 1.200000e-01 
5 899 1.200000e-01 
5 919 1.200000e-01 
5 939 1.200000e-01 
5 959 1.300000e-01 
5 979 1.300000e-01 
5 999 1.200000e-01 

6 19 4.450000e-01 
6 39 1.450000e-01 
6 59 1.250000e-01 
6 79 1.200000e-01 
6 99 9.000000e-02 
6 119 8.500000e-02 
6 139 1.100000e-01 
6 159 1.300000e-01 
6 179 1.300000e-01 
6 199 9.500000e-02 
6 219 9.500000e-02 
6 239 9.500000e-02 
6 259 1.200000e-01 
6 279 1.200000e-01 
6 299 1.150000e-01 
6 319 1.050000e-01 
6 339 1.100000e-01 
6 359 1.250000e-01 
6 379 1.100000e-01 
6 399 1.200000e-01 
6 419 1.100000e-01 
6 439 1.100000e-01 
6 459 4.000000e-02 
6 479 1.050000e-01 
6 499 1.050000e-01 
6 519 8.000000e-02 
6 539 1.050000e-01 
6 559 1.100000e-01 
6 579 9.000000e-02 
6 599 9.000000e-02 
6 619 1.000000e-01 
6 639 1.050000e-01 
6 659 1.200000e-01 
6 679 1.200000e-01 
6 699 1.200000e-01 
6 719 1.200000e-01 
6 739 1.100000e-01 
6 759 1.100000e-01 
6 779 1.300000e-01 
6 799 1.300000e-01 
6 819 1.300000e-01 
6 839 1.300000e-01 
6 859 1.300000e-01 
6 879 1.300000e-01 
6 899 1.300000e-01 
6 919 1.300000e-01 
6 939 1.300000e-01 
6 959 1.300000e-01 
6 979 1.300000e-01 
6 999 1.300000e-01 

7 19 4.650000e-01 
7 39 1.450000e-01 
7 59 1.350000e-01 
7 79 1.050000e-01 
7 99 1.050000e-01 
7 119 1.050000e-01 
7 139 1.250000e-01 
7 159 1.250000e-01 
7 179 1.250000e-01 
7 199 1.250000e-01 
7 219 1.000000e-01 
7 239 1.250000e-01 
7 259 1.250000e-01 
7 279 9.500000e-02 
7 299 9.500000e-02 
7 319 9.500000e-02 
7 339 1.050000e-01 
7 359 1.250000e-01 
7 379 1.300000e-01 
7 399 1.350000e-01 
7 419 1.300000e-01 
7 439 1.350000e-01 
7 459 1.400000e-01 
7 479 1.600000e-01 
7 499 1.600000e-01 
7 519 1.600000e-01 
7 539 1.600000e-01 
7 559 1.600000e-01 
7 579 2.450000e-01 
7 599 2.500000e-01 
7 619 2.550000e-01 
7 639 1.400000e-01 
7 659 2.650000e-01 
7 679 2.650000e-01 
7 699 2.650000e-01 
7 719 2.650000e-01 
7 739 2.650000e-01 
7 759 1.400000e-01 
7 779 1.400000e-01 
7 799 1.400000e-01 
7 819 1.300000e-01 
7 839 1.300000e-01 
7 859 1.300000e-01 
7 879 1.300000e-01 
7 899 1.300000e-01 
7 919 1.350000e-01 
7 939 1.350000e-01 
7 959 1.350000e-01 
7 979 1.300000e-01 
7 999 1.300000e-01 

8 19 4.700000e-01 
8 39 1.350000e-01 
8 59 1.300000e-01 
8 79 1.150000e-01 
8 99 1.200000e-01 
8 119 1.250000e-01 
8 139 1.250000e-01 
8 159 1.250000e-01 
8 179 1.250000e-01 
8 199 1.250000e-01 
8 219 1.250000e-01 
8 239 1.100000e-01 
8 259 1.200000e-01 
8 279 1.200000e-01 
8 299 1.250000e-01 
8 319 1.150000e-01 
8 339 1.350000e-01 
8 359 1.350000e-01 
8 379 1.350000e-01 
8 399 1.350000e-01 
8 419 2.450000e-01 
8 439 2.450000e-01 
8 459 2.450000e-01 
8 479 2.450000e-01 
8 499 2.450000e-01 
8 519 2.450000e-01 
8 539 2.450000e-01 
8 559 2.600000e-01 
8 579 2.650000e-01 
8 599 2.650000e-01 
8 619 2.650000e-01 
8 639 3.450000e-01 
8 659 3.450000e-01 
8 679 3.450000e-01 
8 699 2.650000e-01 
8 719 2.650000e-01 
8 739 2.650000e-01 
8 759 2.650000e-01 
8 779 2.650000e-01 
8 799 2.650000e-01 
8 819 2.650000e-01 
8 839 1.300000e-01 
8 859 1.300000e-01 
8 879 1.300000e-01 
8 899 1.350000e-01 
8 919 2.600000e-01 
8 939 1.350000e-01 
8 959 1.350000e-01 
8 979 1.350000e-01 
8 999 1.350000e-01 

9 19 4.450000e-01 
9 39 1.400000e-01 
9 59 1.150000e-01 
9 79 1.050000e-01 
9 99 1.250000e-01 
9 119 1.250000e-01 
9 139 1.250000e-01 
9 159 1.250000e-01 
9 179 1.250000e-01 
9 199 1.250000e-01 
9 219 1.250000e-01 
9 239 1.250000e-01 
9 259 1.250000e-01 
9 279 1.250000e-01 
9 299 1.250000e-01 
9 319 1.250000e-01 
9 339 1.250000e-01 
9 359 1.250000e-01 
9 379 1.250000e-01 
9 399 1.400000e-01 
9 419 2.450000e-01 
9 439 2.500000e-01 
9 459 2.550000e-01 
9 479 2.550000e-01 
9 499 2.550000e-01 
9 519 3.400000e-01 
9 539 3.400000e-01 
9 559 3.400000e-01 
9 579 3.400000e-01 
9 599 3.400000e-01 
9 619 3.400000e-01 
9 639 3.400000e-01 
9 659 3.500000e-01 
9 679 2.700000e-01 
9 699 3.400000e-01 
9 719 2.550000e-01 
9 739 2.650000e-01 
9 759 2.650000e-01 
9 779 2.650000e-01 
9 799 2.600000e-01 
9 819 2.600000e-01 
9 839 2.650000e-01 
9 859 2.600000e-01 
9 879 1.300000e-01 
9 899 1.300000e-01 
9 919 1.300000e-01 
9 939 1.300000e-01 
9 959 1.350000e-01 
9 979 1.350000e-01 
9 999 1.350000e-01 

10 19 4.600000e-01 
10 39 1.400000e-01 
10 59 1.150000e-01 
10 79 1.200000e-01 
10 99 1.200000e-01 
10 119 1.250000e-01 
10 139 1.250000e-01 
10 159 1.250000e-01 
10 179 1.250000e-01 
10 199 1.250000e-01 
10 219 1.250000e-01 
10 239 1.250000e-01 
10 259 1.250000e-01 
10 279 1.250000e-01 
10 299 1.250000e-01 
10 319 1.250000e-01 
10 339 1.250000e-01 
10 359 1.250000e-01 
10 379 1.250000e-01 
10 399 1.250000e-01 
10 419 1.250000e-01 
10 439 1.300000e-01 
10 459 1.400000e-01 
10 479 2.550000e-01 
10 499 2.600000e-01 
10 519 2.600000e-01 
10 539 3.350000e-01 
10 559 2.800000e-01 
10 579 3.350000e-01 
10 599 2.600000e-01 
10 619 2.700000e-01 
10 639 2.700000e-01 
10 659 2.600000e-01 
10 679 2.600000e-01 
10 699 2.700000e-01 
10 719 2.700000e-01 
10 739 2.700000e-01 
10 759 2.650000e-01 
10 779 2.700000e-01 
10 799 2.700000e-01 
10 819 2.700000e-01 
10 839 2.700000e-01 
10 859 2.700000e-01 
10 879 2.700000e-01 
10 899 2.700000e-01 
10 919 2.600000e-01 
10 939 2.600000e-01 
10 959 2.650000e-01 
10 979 2.650000e-01 
10 999 2.650000e-01 

11 19 4.650000e-01 
11 39 1.400000e-01 
11 59 1.100000e-01 
11 79 1.150000e-01 
11 99 1.250000e-01 
11 119 1.250000e-01 
11 139 1.250000e-01 
11 159 1.250000e-01 
11 179 1.250000e-01 
11 199 1.250000e-01 
11 219 1.250000e-01 
11 239 1.250000e-01 
11 259 1.250000e-01 
11 279 1.250000e-01 
11 299 1.250000e-01 
11 319 1.250000e-01 
11 339 1.250000e-01 
11 359 1.250000e-01 
11 379 1.250000e-01 
11 399 1.300000e-01 
11 419 1.500000e-01 
11 439 1.550000e-01 
11 459 2.600000e-01 
11 479 2.650000e-01 
11 499 3.350000e-01 
11 519 2.650000e-01 
11 539 2.650000e-01 
11 559 2.650000e-01 
11 579 2.650000e-01 
11 599 2.700000e-01 
11 619 3.400000e-01 
11 639 3.400000e-01 
11 659 3.400000e-01 
11 679 3.400000e-01 
11 699 3.400000e-01 
11 719 3.400000e-01 
11 739 3.400000e-01 
11 759 3.400000e-01 
11 779 3.400000e-01 
11 799 3.400000e-01 
11 819 3.350000e-01 
11 839 3.350000e-01 
11 859 3.400000e-01 
11 879 3.400000e-01 
11 899 2.700000e-01 
11 919 2.700000e-01 
11 939 3.350000e-01 
11 959 2.700000e-01 
11 979 2.700000e-01 
11 999 2.700000e-01 

12 19 4.800000e-01 
12 39 1.350000e-01 
12 59 1.100000e-01 
12 79 1.150000e-01 
12 99 1.250000e-01 
12 119 1.250000e-01 
12 139 1.250000e-01 
12 159 1.250000e-01 
12 179 1.250000e-01 
12 199 1.250000e-01 
12 219 1.250000e-01 
12 239 1.250000e-01 
12 259 1.250000e-01 
12 279 1.250000e-01 
12 299 1.250000e-01 
12 319 1.250000e-01 
12 339 1.250000e-01 
12 359 1.250000e-01 
12 379 1.250000e-01 
12 399 1.250000e-01 
12 419 1.250000e-01 
12 439 1.250000e-01 
12 459 2.600000e-01 
12 479 1.250000e-01 
12 499 1.250000e-01 
12 519 2.650000e-01 
12 539 2.650000e-01 
12 559 2.700000e-01 
12 579 2.700000e-01 
12 599 2.750000e-01 
12 619 2.750000e-01 
12 639 3.350000e-01 
12 659 3.350000e-01 
12 679 3.350000e-01 
12 699 3.350000e-01 
12 719 3.350000e-01 
12 739 2.750000e-01 
12 759 2.700000e-01 
12 779 2.700000e-01 
12 799 2.700000e-01 
12 819 2.700000e-01 
12 839 2.750000e-01 
12 859 2.750000e-01 
12 879 2.750000e-01 
12 899 2.750000e-01 
12 919 3.350000e-01 
12 939 3.350000e-01 
12 959 3.350000e-01 
12 979 3.350000e-01 
12 999 3.350000e-01 

13 19 4.700000e-01 
13 39 1.450000e-01 
13 59 1.150000e-01 
13 79 1.150000e-01 
13 99 1.250000e-01 
13 119 1.250000e-01 
13 139 1.250000e-01 
13 159 1.250000e-01 
13 179 1.250000e-01 
13 199 1.250000e-01 
13 219 1.250000e-01 
13 239 1.250000e-01 
13 259 1.250000e-01 
13 279 1.250000e-01 
13 299 1.250000e-01 
13 319 1.250000e-01 
13 339 1.250000e-01 
13 359 1.250000e-01 
13 379 2.450000e-01 
13 399 1.250000e-01 
13 419 1.250000e-01 
13 439 2.450000e-01 
13 459 2.500000e-01 
13 479 2.500000e-01 
13 499 2.500000e-01 
13 519 2.650000e-01 
13 539 2.700000e-01 
13 559 2.700000e-01 
13 579 2.700000e-01 
13 599 2.700000e-01 
13 619 2.700000e-01 
13 639 2.700000e-01 
13 659 2.700000e-01 
13 679 2.700000e-01 
13 699 2.700000e-01 
13 719 2.700000e-01 
13 739 2.700000e-01 
13 759 2.700000e-01 
13 779 2.700000e-01 
13 799 3.350000e-01 
13 819 3.350000e-01 
13 839 3.350000e-01 
13 859 3.350000e-01 
13 879 3.350000e-01 
13 899 3.350000e-01 
13 919 3.350000e-01 
13 939 3.350000e-01 
13 959 2.750000e-01 
13 979 2.750000e-01 
13 999 3.350000e-01 

14 19 4.650000e-01 
14 39 1.400000e-01 
14 59 1.100000e-01 
14 79 1.250000e-01 
14 99 1.250000e-01 
14 119 1.250000e-01 
14 139 1.250000e-01 
14 159 1.250000e-01 
14 179 1.250000e-01 
14 199 1.250000e-01 
14 219 1.250000e-01 
14 239 1.250000e-01 
14 259 1.250000e-01 
14 279 1.250000e-01 
14 299 2.500000e-01 
14 319 1.250000e-01 
14 339 2.600000e-01 
14 359 2.600000e-01 
14 379 2.600000e-01 
14 399 2.600000e-01 
14 419 2.600000e-01 
14 439 2.600000e-01 
14 459 2.600000e-01 
14 479 2.500000e-01 
14 499 2.650000e-01 
14 519 2.650000e-01 
14 539 2.650000e-01 
14 559 2.700000e-01 
14 579 2.700000e-01 
14 599 2.700000e-01 
14 619 2.750000e-01 
14 639 3.300000e-01 
14 659 3.300000e-01 
14 679 3.350000e-01 
14 699 3.350000e-01 
14 719 2.750000e-01 
14 739 2.750000e-01 
14 759 2.750000e-01 
14 779 2.750000e-01 
14 799 2.750000e-01 
14 819 2.750000e-01 
14 839 2.700000e-01 
14 859 2.700000e-01 
14 879 2.750000e-01 
14 899 2.750000e-01 
14 919 2.750000e-01 
14 939 2.750000e-01 
14 959 2.750000e-01 
14 979 2.750000e-01 
14 999 3.350000e-01 

15 19 4.650000e-01 
15 39 1.400000e-01 
15 59 1.100000e-01 
15 79 1.250000e-01 
15 99 1.250000e-01 
15 119 1.250000e-01 
15 139 1.250000e-01 
15 159 1.250000e-01 
15 179 1.250000e-01 
15 199 1.250000e-01 
15 219 1.250000e-01 
15 239 1.250000e-01 
15 259 1.250000e-01 
15 279 1.250000e-01 
15 299 1.250000e-01 
15 319 2.350000e-01 
15 339 2.600000e-01 
15 359 2.600000e-01 
15 379 2.450000e-01 
15 399 2.450000e-01 
15 419 2.650000e-01 
15 439 2.650000e-01 
15 459 2.650000e-01 
15 479 2.650000e-01 
15 499 2.650000e-01 
15 519 2.700000e-01 
15 539 2.700000e-01 
15 559 2.750000e-01 
15 579 2.700000e-01 
15 599 2.750000e-01 
15 619 2.750000e-01 
15 639 2.750000e-01 
15 659 2.750000e-01 
15 679 2.700000e-01 
15 699 2.750000e-01 
15 719 2.750000e-01 
15 739 2.750000e-01 
15 759 3.350000e-01 
15 779 3.350000e-01 
15 799 3.350000e-01 
15 819 2.750000e-01 
15 839 2.750000e-01 
15 859 3.350000e-01 
15 879 3.350000e-01 
15 899 3.350000e-01 
15 919 3.350000e-01 
15 939 3.350000e-01 
15 959 3.350000e-01 
15 979 3.350000e-01 
15 999 3.350000e-01 

16 19 4.700000e-01 
16 39 1.400000e-01 
16 59 1.150000e-01 
16 79 1.250000e-01 
16 99 1.250000e-01 
16 119 1.250000e-01 
16 139 1.250000e-01 
16 159 1.250000e-01 
16 179 1.250000e-01 
16 199 1.250000e-01 
16 219 1.250000e-01 
16 239 1.250000e-01 
16 259 1.300000e-01 
16 279 1.250000e-01 
16 299 1.250000e-01 
16 319 2.350000e-01 
16 339 2.600000e-01 
16 359 2.600000e-01 
16 379 2.600000e-01 
16 399 2.600000e-01 
16 419 2.600000e-01 
16 439 2.650000e-01 
16 459 2.650000e-01 
16 479 2.700000e-01 
16 499 2.700000e-01 
16 519 2.700000e-01 
16 539 2.750000e-01 
16 559 2.750000e-01 
16 579 2.750000e-01 
16 599 2.750000e-01 
16 619 3.350000e-01 
16 639 3.350000e-01 
16 659 2.750000e-01 
16 679 2.750000e-01 
16 699 3.350000e-01 
16 719 3.350000e-01 
16 739 3.350000e-01 
16 759 3.350000e-01 
16 779 2.750000e-01 
16 799 3.350000e-01 
16 819 3.350000e-01 
16 839 3.350000e-01 
16 859 3.350000e-01 
16 879 3.350000e-01 
16 899 3.350000e-01 
16 919 3.400000e-01 
16 939 3.400000e-01 
16 959 3.400000e-01 
16 979 3.400000e-01 
16 999 3.400000e-01 

17 19 4.700000e-01 
17 39 1.400000e-01 
17 59 1.150000e-01 
17 79 1.150000e-01 
17 99 1.250000e-01 
17 119 1.250000e-01 
17 139 1.250000e-01 
17 159 1.250000e-01 
17 179 1.250000e-01 
17 199 1.250000e-01 
17 219 1.250000e-01 
17 239 2.250000e-01 
17 259 2.300000e-01 
17 279 2.300000e-01 
17 299 2.300000e-01 
17 319 2.300000e-01 
17 339 2.600000e-01 
17 359 2.600000e-01 
17 379 2.700000e-01 
17 399 2.650000e-01 
17 419 2.650000e-01 
17 439 2.650000e-01 
17 459 2.700000e-01 
17 479 2.700000e-01 
17 499 2.750000e-01 
17 519 2.750000e-01 
17 539 2.800000e-01 
17 559 2.750000e-01 
17 579 2.800000e-01 
17 599 3.350000e-01 
17 619 3.350000e-01 
17 639 3.350000e-01 
17 659 2.750000e-01 
17 679 2.750000e-01 
17 699 3.350000e-01 
17 719 2.800000e-01 
17 739 3.350000e-01 
17 759 3.350000e-01 
17 779 3.350000e-01 
17 799 3.350000e-01 
17 819 3.350000e-01 
17 839 3.350000e-01 
17 859 3.350000e-01 
17 879 3.350000e-01 
17 899 3.350000e-01 
17 919 3.400000e-01 
17 939 3.400000e-01 
17 959 3.400000e-01 
17 979 3.400000e-01 
17 999 3.400000e-01 

18 19 4.750000e-01 
18 39 1.350000e-01 
18 59 1.100000e-01 
18 79 1.150000e-01 
18 99 1.200000e-01 
18 119 1.250000e-01 
18 139 1.250000e-01 
18 159 1.250000e-01 
18 179 1.250000e-01 
18 199 1.250000e-01 
18 219 2.200000e-01 
18 239 2.250000e-01 
18 259 2.300000e-01 
18 279 2.400000e-01 
18 299 2.600000e-01 
18 319 2.650000e-01 
18 339 2.650000e-01 
18 359 2.650000e-01 
18 379 2.700000e-01 
18 399 2.700000e-01 
18 419 2.700000e-01 
18 439 2.700000e-01 
18 459 2.700000e-01 
18 479 2.700000e-01 
18 499 2.750000e-01 
18 519 2.750000e-01 
18 539 2.750000e-01 
18 559 2.750000e-01 
18 579 2.750000e-01 
18 599 2.750000e-01 
18 619 3.350000e-01 
18 639 2.750000e-01 
18 659 2.750000e-01 
18 679 2.750000e-01 
18 699 2.750000e-01 
18 719 2.750000e-01 
18 739 2.800000e-01 
18 759 2.800000e-01 
18 779 2.800000e-01 
18 799 2.800000e-01 
18 819 2.800000e-01 
18 839 2.800000e-01 
18 859 3.350000e-01 
18 879 3.350000e-01 
18 899 3.350000e-01 
18 919 3.350000e-01 
18 939 3.350000e-01 
18 959 3.350000e-01 
18 979 3.350000e-01 
18 999 3.350000e-01 

19 19 4.700000e-01 
19 39 1.450000e-01 
19 59 1.100000e-01 
19 79 1.100000e-01 
19 99 1.150000e-01 
19 119 1.150000e-01 
19 139 1.250000e-01 
19 159 1.250000e-01 
19 179 1.250000e-01 
19 199 1.250000e-01 
19 219 2.100000e-01 
19 239 2.200000e-01 
19 259 2.300000e-01 
19 279 2.550000e-01 
19 299 2.550000e-01 
19 319 2.650000e-01 
19 339 2.650000e-01 
19 359 2.650000e-01 
19 379 2.700000e-01 
19 399 2.700000e-01 
19 419 2.700000e-01 
19 439 2.700000e-01 
19 459 2.700000e-01 
19 479 2.700000e-01 
19 499 2.800000e-01 
19 519 2.800000e-01 
19 539 3.350000e-01 
19 559 2.750000e-01 
19 579 2.750000e-01 
19 599 2.800000e-01 
19 619 2.750000e-01 
19 639 2.750000e-01 
19 659 2.750000e-01 
19 679 2.750000e-01 
19 699 2.750000e-01 
19 719 2.750000e-01 
19 739 2.800000e-01 
19 759 2.800000e-01 
19 779 2.850000e-01 
19 799 2.800000e-01 
19 819 2.750000e-01 
19 839 2.750000e-01 
19 859 2.750000e-01 
19 879 2.750000e-01 
19 899 2.800000e-01 
19 919 2.900000e-01 
19 939 3.350000e-01 
19 959 3.350000e-01 
19 979 3.350000e-01 
19 999 3.350000e-01 

20 19 4.700000e-01 
20 39 1.450000e-01 
20 59 1.100000e-01 
20 79 1.050000e-01 
20 99 1.100000e-01 
20 119 1.150000e-01 
20 139 1.250000e-01 
20 159 1.250000e-01 
20 179 1.250000e-01 
20 199 2.000000e-01 
20 219 2.100000e-01 
20 239 2.150000e-01 
20 259 2.450000e-01 
20 279 2.500000e-01 
20 299 2.550000e-01 
20 319 2.650000e-01 
20 339 2.650000e-01 
20 359 2.650000e-01 
20 379 2.700000e-01 
20 399 2.700000e-01 
20 419 2.700000e-01 
20 439 2.700000e-01 
20 459 2.700000e-01 
20 479 2.700000e-01 
20 499 2.700000e-01 
20 519 2.700000e-01 
20 539 2.750000e-01 
20 559 2.750000e-01 
20 579 2.750000e-01 
20 599 2.750000e-01 
20 619 2.750000e-01 
20 639 2.750000e-01 
20 659 2.750000e-01 
20 679 2.750000e-01 
20 699 2.750000e-01 
20 719 2.750000e-01 
20 739 2.750000e-01 
20 759 2.800000e-01 
20 779 2.800000e-01 
20 799 2.800000e-01 
20 819 2.800000e-01 
20 839 2.800000e-01 
20 859 2.850000e-01 
20 879 2.900000e-01 
20 899 3.300000e-01 
20 919 3.300000e-01 
20 939 3.300000e-01 
20 959 3.300000e-01 
20 979 3.350000e-01 
20 999 3.350000e-01 



==> data/fpillustration/X1.dat <==
0.7404 1.472
0.6966 0.5562
0.6618 0.7709
0.7765 1.071
0.9213 1.235
0.6592 1.32
0.3962 1.35
0.9029 1.067
0.2138 0.492
1.47 1.812
0.8899 1.241
1.713 1.709
0.254 0.5796
0.833 1.561
0.4529 0.883
1.508 1.026
1.181 0.8711
1.315 1.371
0.8037 1.719
1.236 0.7457
1.241 0.7859
0.938 1.245
0.5823 0.8617
0.5314 0.7258
1.37 0.4073
-0.2279 1.249
-0.4081 1.28


==> data/fpillustration/X2.dat <==
-1.666 -0.914
-0.7802 -0.4431
-1.248 -1.005
-1.564 -1.699
-1.189 -1.024
-0.8244 -0.9195
-1.233 -0.6941
-0.9437 -1.149
-0.9578 -0.4918
-0.8003 -1.159
-1.716 -1.107
-0.9286 -1.174
-0.8142 -1.449
-1.144 -0.7871
-1.657 -0.8132
-1.235 -1.688
-0.7036 -0.5649
-1.55 -1.421
-0.809 -0.5111
-0.05171 -0.9542
-0.8884 -0.6992
-1.104 -1.01


==> data/fpillustration/X3.dat <==
0.7768 -1.011
0.4095 -0.8964
0.1925 -0.9201
1.17 -1.508
0.8059 -0.7623
0.8894 -1.743
1.016 -0.8868
1.025 -0.8266
1.169 -0.4802
0.5801 -1.715
1.326 -1.131
0.5142 -0.5553
0.797 -0.6405
1.151 -0.419
1.179 -0.7417
0.7505 -1.238
1.645 -1.14
1.066 -1.655
1.233 -1.052
1.173 -1.098
0.5658 -0.3277
1.071 -1.829
1.084 -1.233
1.007 -0.4021
0.8301 -0.3255


==> data/fpillustration/X4.dat <==
-0.8538 0.5612
-0.7371 0.4146
-0.6584 1.232
-1.367 1.318
-0.793 1.198
-0.7344 0.7159
-1.523 0.7034
-1.587 0.8433
-0.6633 1.033
-0.8741 1.316
-1.32 0.8697
-0.8861 1.524
-0.9359 0.1527
-0.7172 0.5826
-0.5727 0.8731
-0.9364 0.6218
-1.317 0.1803
-1.944 0.3363
-1.383 1.09
-0.9129 0.6707
-1.405 1.486
-0.9375 0.8399
-1.177 1.179
-0.6906 -0.3483
-0.9552 -0.4014
-0.6973 -0.3481


==> data/fpillustration/Xc.dat <==
0.7404 1.472
-1.564 -1.699
1.645 -1.14
-1.587 0.8433


==> data/phasediag/cesal-distobslen.dat <==
50 7.256960e-01 1.020000e-01 
50 7.108299e-01 1.540000e-01 
50 6.952168e-01 1.440000e-01 
50 6.788246e-01 1.000000e-01 
50 6.616184e-01 1.080000e-01 
50 6.435619e-01 9.600000e-02 
50 6.246168e-01 1.960000e-01 
50 6.047444e-01 1.560000e-01 
50 5.839048e-01 2.440000e-01 
50 5.620597e-01 3.280000e-01 
50 5.391707e-01 4.100000e-01 
50 5.152022e-01 4.140000e-01 
50 4.901220e-01 3.800000e-01 
50 4.639033e-01 4.720000e-01 
50 4.365241e-01 4.460000e-01 
50 4.079717e-01 4.200000e-01 
50 3.782422e-01 4.660000e-01 
50 3.473448e-01 4.660000e-01 
50 3.153002e-01 4.760000e-01 
50 2.821454e-01 4.700000e-01 
50 2.479345e-01 4.740000e-01 
50 2.127382e-01 4.780000e-01 
50 1.766459e-01 4.700000e-01 
50 1.397660e-01 4.800000e-01 
50 1.022240e-01 4.780000e-01 
50 6.416186e-02 4.820000e-01 
50 2.573626e-02 4.800000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 0 
152 6.435619e-01 0 
152 6.246168e-01 0 
152 6.047444e-01 0 
152 5.839048e-01 0 
152 5.620597e-01 0 
152 5.391707e-01 0 
152 5.152022e-01 0 
152 4.901220e-01 0 
152 4.639033e-01 2.000000e-03 
152 4.365241e-01 4.000000e-03 
152 4.079717e-01 1.200000e-02 
152 3.782422e-01 6.200000e-02 
152 3.473448e-01 1.640000e-01 
152 3.153002e-01 3.040000e-01 
152 2.821454e-01 2.900000e-01 
152 2.479345e-01 4.680000e-01 
152 2.127382e-01 4.680000e-01 
152 1.766459e-01 4.580000e-01 
152 1.397660e-01 4.620000e-01 
152 1.022240e-01 4.780000e-01 
152 6.416186e-02 4.780000e-01 
152 2.573626e-02 4.720000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 0 
254 4.639033e-01 0 
254 4.365241e-01 0 
254 4.079717e-01 2.000000e-03 
254 3.782422e-01 8.000000e-03 
254 3.473448e-01 5.800000e-02 
254 3.153002e-01 1.020000e-01 
254 2.821454e-01 1.580000e-01 
254 2.479345e-01 1.580000e-01 
254 2.127382e-01 2.460000e-01 
254 1.766459e-01 4.760000e-01 
254 1.397660e-01 4.520000e-01 
254 1.022240e-01 4.680000e-01 
254 6.416186e-02 4.740000e-01 
254 2.573626e-02 4.860000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 0 
356 3.782422e-01 0 
356 3.473448e-01 0 
356 3.153002e-01 0 
356 2.821454e-01 1.000000e-02 
356 2.479345e-01 1.400000e-02 
356 2.127382e-01 1.220000e-01 
356 1.766459e-01 3.580000e-01 
356 1.397660e-01 4.580000e-01 
356 1.022240e-01 4.760000e-01 
356 6.416186e-02 4.680000e-01 
356 2.573626e-02 4.840000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 0 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 0 
460 3.153002e-01 0 
460 2.821454e-01 0 
460 2.479345e-01 5.400000e-02 
460 2.127382e-01 2.800000e-02 
460 1.766459e-01 1.200000e-01 
460 1.397660e-01 4.040000e-01 
460 1.022240e-01 4.580000e-01 
460 6.416186e-02 4.680000e-01 
460 2.573626e-02 4.800000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 0 
562 2.821454e-01 0 
562 2.479345e-01 2.000000e-03 
562 2.127382e-01 1.400000e-02 
562 1.766459e-01 7.800000e-02 
562 1.397660e-01 3.560000e-01 
562 1.022240e-01 4.780000e-01 
562 6.416186e-02 4.680000e-01 
562 2.573626e-02 4.720000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 2.000000e-03 
664 2.821454e-01 0 
664 2.479345e-01 2.000000e-03 
664 2.127382e-01 6.000000e-03 
664 1.766459e-01 2.200000e-02 
664 1.397660e-01 2.200000e-01 
664 1.022240e-01 4.020000e-01 
664 6.416186e-02 4.720000e-01 
664 2.573626e-02 4.760000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 0 
768 2.127382e-01 0 
768 1.766459e-01 5.200000e-02 
768 1.397660e-01 1.200000e-01 
768 1.022240e-01 4.800000e-01 
768 6.416186e-02 4.660000e-01 
768 2.573626e-02 4.720000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 0 
870 2.479345e-01 0 
870 2.127382e-01 0 
870 1.766459e-01 1.000000e-02 
870 1.397660e-01 1.580000e-01 
870 1.022240e-01 3.580000e-01 
870 6.416186e-02 4.600000e-01 
870 2.573626e-02 4.780000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 0 
972 2.127382e-01 0 
972 1.766459e-01 0 
972 1.397660e-01 1.800000e-02 
972 1.022240e-01 3.460000e-01 
972 6.416186e-02 4.420000e-01 
972 2.573626e-02 4.720000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 0 
1076 2.479345e-01 0 
1076 2.127382e-01 0 
1076 1.766459e-01 0 
1076 1.397660e-01 1.400000e-02 
1076 1.022240e-01 2.280000e-01 
1076 6.416186e-02 4.640000e-01 
1076 2.573626e-02 4.820000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 0 
1178 1.766459e-01 2.000000e-03 
1178 1.397660e-01 5.600000e-02 
1178 1.022240e-01 3.060000e-01 
1178 6.416186e-02 4.600000e-01 
1178 2.573626e-02 4.800000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 0 
1280 1.397660e-01 8.000000e-03 
1280 1.022240e-01 7.200000e-02 
1280 6.416186e-02 4.680000e-01 
1280 2.573626e-02 4.700000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 0 
1384 1.766459e-01 0 
1384 1.397660e-01 8.000000e-03 
1384 1.022240e-01 1.620000e-01 
1384 6.416186e-02 4.620000e-01 
1384 2.573626e-02 4.700000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 0 
1486 1.766459e-01 0 
1486 1.397660e-01 0 
1486 1.022240e-01 9.200000e-02 
1486 6.416186e-02 4.640000e-01 
1486 2.573626e-02 4.700000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 0 
1588 1.766459e-01 0 
1588 1.397660e-01 2.000000e-03 
1588 1.022240e-01 1.600000e-01 
1588 6.416186e-02 3.720000e-01 
1588 2.573626e-02 4.700000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 0 
1692 1.766459e-01 0 
1692 1.397660e-01 0 
1692 1.022240e-01 7.800000e-02 
1692 6.416186e-02 4.020000e-01 
1692 2.573626e-02 4.720000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 0 
1794 1.397660e-01 2.000000e-03 
1794 1.022240e-01 3.000000e-02 
1794 6.416186e-02 4.500000e-01 
1794 2.573626e-02 4.720000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 0 
1896 1.397660e-01 0 
1896 1.022240e-01 1.200000e-01 
1896 6.416186e-02 3.860000e-01 
1896 2.573626e-02 4.720000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 0 
2000 1.766459e-01 0 
2000 1.397660e-01 4.000000e-03 
2000 1.022240e-01 8.000000e-03 
2000 6.416186e-02 3.960000e-01 
2000 2.573626e-02 4.740000e-01 



==> data/phasediag/cesal-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 0 
0 3.577726e-01 0 
0 3.261071e-01 0 
0 2.933176e-01 0 
0 2.594515e-01 0 
0 2.245745e-01 1.560000e-01 
0 1.887700e-01 1.580000e-01 
0 1.521394e-01 4.320000e-01 
0 1.148031e-01 4.280000e-01 
0 7.689765e-02 4.740000e-01 
0 3.857500e-02 4.680000e-01 
0 0 4.760000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 0 
2.500000e-01 3.577726e-01 0 
2.500000e-01 3.261071e-01 0 
2.500000e-01 2.933176e-01 4.800000e-02 
2.500000e-01 2.594515e-01 1.200000e-02 
2.500000e-01 2.245745e-01 5.600000e-02 
2.500000e-01 1.887700e-01 3.380000e-01 
2.500000e-01 1.521394e-01 3.920000e-01 
2.500000e-01 1.148031e-01 4.720000e-01 
2.500000e-01 7.689765e-02 4.740000e-01 
2.500000e-01 3.857500e-02 4.800000e-01 
2.500000e-01 0 4.780000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 0 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 0 
5.000000e-01 4.176198e-01 0 
5.000000e-01 3.882828e-01 0 
5.000000e-01 3.577726e-01 0 
5.000000e-01 3.261071e-01 2.000000e-03 
5.000000e-01 2.933176e-01 4.000000e-03 
5.000000e-01 2.594515e-01 5.600000e-02 
5.000000e-01 2.245745e-01 1.600000e-01 
5.000000e-01 1.887700e-01 3.100000e-01 
5.000000e-01 1.521394e-01 4.120000e-01 
5.000000e-01 1.148031e-01 4.740000e-01 
5.000000e-01 7.689765e-02 4.740000e-01 
5.000000e-01 3.857500e-02 4.800000e-01 
5.000000e-01 0 4.760000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 0 
7.500000e-01 5.694556e-01 0 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 2.000000e-03 
7.500000e-01 4.986076e-01 0 
7.500000e-01 4.727708e-01 0 
7.500000e-01 4.457805e-01 0 
7.500000e-01 4.176198e-01 0 
7.500000e-01 3.882828e-01 4.000000e-03 
7.500000e-01 3.577726e-01 0 
7.500000e-01 3.261071e-01 5.800000e-02 
7.500000e-01 2.933176e-01 1.720000e-01 
7.500000e-01 2.594515e-01 1.940000e-01 
7.500000e-01 2.245745e-01 4.040000e-01 
7.500000e-01 1.887700e-01 4.580000e-01 
7.500000e-01 1.521394e-01 4.580000e-01 
7.500000e-01 1.148031e-01 4.700000e-01 
7.500000e-01 7.689765e-02 4.700000e-01 
7.500000e-01 3.857500e-02 4.760000e-01 
7.500000e-01 0 4.760000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 0 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 0 
1 7.005061e-01 0 
1 6.843774e-01 0 
1 6.674464e-01 0 
1 6.496776e-01 0 
1 6.310329e-01 0 
1 6.114740e-01 0 
1 5.909613e-01 0 
1 5.694556e-01 2.000000e-03 
1 5.469186e-01 0 
1 5.233138e-01 0 
1 4.986076e-01 4.000000e-03 
1 4.727708e-01 1.000000e-02 
1 4.457805e-01 5.400000e-02 
1 4.176198e-01 1.200000e-02 
1 3.882828e-01 1.040000e-01 
1 3.577726e-01 1.140000e-01 
1 3.261071e-01 2.580000e-01 
1 2.933176e-01 3.100000e-01 
1 2.594515e-01 4.300000e-01 
1 2.245745e-01 4.760000e-01 
1 1.887700e-01 4.800000e-01 
1 1.521394e-01 4.800000e-01 
1 1.148031e-01 4.740000e-01 
1 7.689765e-02 4.780000e-01 
1 3.857500e-02 4.800000e-01 
1 0 4.780000e-01 

1.250000e+00 8.616825e-01 0 
1.250000e+00 8.554323e-01 0 
1.250000e+00 8.484842e-01 0 
1.250000e+00 8.408709e-01 0 
1.250000e+00 8.326177e-01 0 
1.250000e+00 8.237427e-01 0 
1.250000e+00 8.142570e-01 4.000000e-03 
1.250000e+00 8.041653e-01 0 
1.250000e+00 7.934666e-01 0 
1.250000e+00 7.821546e-01 0 
1.250000e+00 7.702181e-01 0 
1.250000e+00 7.576420e-01 0 
1.250000e+00 7.444072e-01 0 
1.250000e+00 7.304908e-01 2.000000e-03 
1.250000e+00 7.158667e-01 0 
1.250000e+00 7.005061e-01 2.000000e-03 
1.250000e+00 6.843774e-01 6.000000e-03 
1.250000e+00 6.674464e-01 0 
1.250000e+00 6.496776e-01 2.000000e-03 
1.250000e+00 6.310329e-01 1.200000e-02 
1.250000e+00 6.114740e-01 5.000000e-02 
1.250000e+00 5.909613e-01 6.000000e-03 
1.250000e+00 5.694556e-01 6.200000e-02 
1.250000e+00 5.469186e-01 6.400000e-02 
1.250000e+00 5.233138e-01 2.200000e-02 
1.250000e+00 4.986076e-01 6.400000e-02 
1.250000e+00 4.727708e-01 1.740000e-01 
1.250000e+00 4.457805e-01 7.800000e-02 
1.250000e+00 4.176198e-01 1.920000e-01 
1.250000e+00 3.882828e-01 4.660000e-01 
1.250000e+00 3.577726e-01 3.520000e-01 
1.250000e+00 3.261071e-01 4.260000e-01 
1.250000e+00 2.933176e-01 4.440000e-01 
1.250000e+00 2.594515e-01 4.700000e-01 
1.250000e+00 2.245745e-01 4.760000e-01 
1.250000e+00 1.887700e-01 4.780000e-01 
1.250000e+00 1.521394e-01 4.700000e-01 
1.250000e+00 1.148031e-01 4.700000e-01 
1.250000e+00 7.689765e-02 4.820000e-01 
1.250000e+00 3.857500e-02 4.740000e-01 
1.250000e+00 0 4.840000e-01 

1.500000e+00 8.616825e-01 0 
1.500000e+00 8.554323e-01 2.000000e-03 
1.500000e+00 8.484842e-01 4.000000e-03 
1.500000e+00 8.408709e-01 4.000000e-03 
1.500000e+00 8.326177e-01 2.000000e-03 
1.500000e+00 8.237427e-01 4.000000e-03 
1.500000e+00 8.142570e-01 2.000000e-03 
1.500000e+00 8.041653e-01 0 
1.500000e+00 7.934666e-01 2.000000e-03 
1.500000e+00 7.821546e-01 2.000000e-03 
1.500000e+00 7.702181e-01 0 
1.500000e+00 7.576420e-01 5.200000e-02 
1.500000e+00 7.444072e-01 0 
1.500000e+00 7.304908e-01 1.000000e-02 
1.500000e+00 7.158667e-01 0 
1.500000e+00 7.005061e-01 1.000000e-02 
1.500000e+00 6.843774e-01 1.200000e-02 
1.500000e+00 6.674464e-01 5.400000e-02 
1.500000e+00 6.496776e-01 1.800000e-02 
1.500000e+00 6.310329e-01 5.600000e-02 
1.500000e+00 6.114740e-01 1.800000e-02 
1.500000e+00 5.909613e-01 1.120000e-01 
1.500000e+00 5.694556e-01 2.160000e-01 
1.500000e+00 5.469186e-01 2.580000e-01 
1.500000e+00 5.233138e-01 2.260000e-01 
1.500000e+00 4.986076e-01 3.580000e-01 
1.500000e+00 4.727708e-01 3.980000e-01 
1.500000e+00 4.457805e-01 3.380000e-01 
1.500000e+00 4.176198e-01 4.760000e-01 
1.500000e+00 3.882828e-01 4.620000e-01 
1.500000e+00 3.577726e-01 4.600000e-01 
1.500000e+00 3.261071e-01 4.740000e-01 
1.500000e+00 2.933176e-01 4.700000e-01 
1.500000e+00 2.594515e-01 4.760000e-01 
1.500000e+00 2.245745e-01 4.700000e-01 
1.500000e+00 1.887700e-01 4.720000e-01 
1.500000e+00 1.521394e-01 4.760000e-01 
1.500000e+00 1.148031e-01 4.780000e-01 
1.500000e+00 7.689765e-02 4.800000e-01 
1.500000e+00 3.857500e-02 4.800000e-01 
1.500000e+00 0 4.780000e-01 

1.750000e+00 8.616825e-01 8.000000e-03 
1.750000e+00 8.554323e-01 5.200000e-02 
1.750000e+00 8.484842e-01 6.000000e-03 
1.750000e+00 8.408709e-01 8.000000e-03 
1.750000e+00 8.326177e-01 1.600000e-02 
1.750000e+00 8.237427e-01 8.000000e-03 
1.750000e+00 8.142570e-01 1.060000e-01 
1.750000e+00 8.041653e-01 6.000000e-02 
1.750000e+00 7.934666e-01 1.400000e-02 
1.750000e+00 7.821546e-01 7.000000e-02 
1.750000e+00 7.702181e-01 2.600000e-02 
1.750000e+00 7.576420e-01 1.560000e-01 
1.750000e+00 7.444072e-01 1.060000e-01 
1.750000e+00 7.304908e-01 1.300000e-01 
1.750000e+00 7.158667e-01 5.800000e-02 
1.750000e+00 7.005061e-01 1.180000e-01 
1.750000e+00 6.843774e-01 7.200000e-02 
1.750000e+00 6.674464e-01 1.200000e-01 
1.750000e+00 6.496776e-01 1.320000e-01 
1.750000e+00 6.310329e-01 2.660000e-01 
1.750000e+00 6.114740e-01 2.740000e-01 
1.750000e+00 5.909613e-01 3.060000e-01 
1.750000e+00 5.694556e-01 3.920000e-01 
1.750000e+00 5.469186e-01 4.720000e-01 
1.750000e+00 5.233138e-01 4.360000e-01 
1.750000e+00 4.986076e-01 3.500000e-01 
1.750000e+00 4.727708e-01 4.160000e-01 
1.750000e+00 4.457805e-01 4.420000e-01 
1.750000e+00 4.176198e-01 4.400000e-01 
1.750000e+00 3.882828e-01 4.760000e-01 
1.750000e+00 3.577726e-01 4.700000e-01 
1.750000e+00 3.261071e-01 4.760000e-01 
1.750000e+00 2.933176e-01 4.560000e-01 
1.750000e+00 2.594515e-01 4.740000e-01 
1.750000e+00 2.245745e-01 4.780000e-01 
1.750000e+00 1.887700e-01 4.720000e-01 
1.750000e+00 1.521394e-01 4.800000e-01 
1.750000e+00 1.148031e-01 4.760000e-01 
1.750000e+00 7.689765e-02 4.740000e-01 
1.750000e+00 3.857500e-02 4.780000e-01 
1.750000e+00 0 4.800000e-01 

2 8.616825e-01 6.600000e-02 
2 8.554323e-01 1.800000e-02 
2 8.484842e-01 2.400000e-02 
2 8.408709e-01 1.600000e-02 
2 8.326177e-01 1.720000e-01 
2 8.237427e-01 1.220000e-01 
2 8.142570e-01 1.700000e-01 
2 8.041653e-01 1.280000e-01 
2 7.934666e-01 3.460000e-01 
2 7.821546e-01 2.620000e-01 
2 7.702181e-01 3.400000e-01 
2 7.576420e-01 1.700000e-01 
2 7.444072e-01 2.680000e-01 
2 7.304908e-01 2.020000e-01 
2 7.158667e-01 3.580000e-01 
2 7.005061e-01 3.820000e-01 
2 6.843774e-01 3.480000e-01 
2 6.674464e-01 2.260000e-01 
2 6.496776e-01 4.400000e-01 
2 6.310329e-01 3.920000e-01 
2 6.114740e-01 3.480000e-01 
2 5.909613e-01 4.720000e-01 
2 5.694556e-01 4.420000e-01 
2 5.469186e-01 4.700000e-01 
2 5.233138e-01 4.680000e-01 
2 4.986076e-01 4.500000e-01 
2 4.727708e-01 4.480000e-01 
2 4.457805e-01 4.760000e-01 
2 4.176198e-01 4.720000e-01 
2 3.882828e-01 4.800000e-01 
2 3.577726e-01 4.700000e-01 
2 3.261071e-01 4.740000e-01 
2 2.933176e-01 4.820000e-01 
2 2.594515e-01 4.760000e-01 
2 2.245745e-01 4.720000e-01 
2 1.887700e-01 4.780000e-01 
2 1.521394e-01 4.820000e-01 
2 1.148031e-01 4.820000e-01 
2 7.689765e-02 4.760000e-01 
2 3.857500e-02 4.760000e-01 
2 0 4.800000e-01 

2.250000e+00 8.616825e-01 3.000000e-01 
2.250000e+00 8.554323e-01 1.360000e-01 
2.250000e+00 8.484842e-01 2.200000e-01 
2.250000e+00 8.408709e-01 3.280000e-01 
2.250000e+00 8.326177e-01 2.740000e-01 
2.250000e+00 8.237427e-01 2.240000e-01 
2.250000e+00 8.142570e-01 4.280000e-01 
2.250000e+00 8.041653e-01 3.980000e-01 
2.250000e+00 7.934666e-01 3.860000e-01 
2.250000e+00 7.821546e-01 4.140000e-01 
2.250000e+00 7.702181e-01 4.740000e-01 
2.250000e+00 7.576420e-01 3.940000e-01 
2.250000e+00 7.444072e-01 4.260000e-01 
2.250000e+00 7.304908e-01 4.700000e-01 
2.250000e+00 7.158667e-01 4.640000e-01 
2.250000e+00 7.005061e-01 4.360000e-01 
2.250000e+00 6.843774e-01 4.260000e-01 
2.250000e+00 6.674464e-01 4.580000e-01 
2.250000e+00 6.496776e-01 4.360000e-01 
2.250000e+00 6.310329e-01 4.680000e-01 
2.250000e+00 6.114740e-01 4.680000e-01 
2.250000e+00 5.909613e-01 4.660000e-01 
2.250000e+00 5.694556e-01 4.720000e-01 
2.250000e+00 5.469186e-01 4.820000e-01 
2.250000e+00 5.233138e-01 4.640000e-01 
2.250000e+00 4.986076e-01 4.700000e-01 
2.250000e+00 4.727708e-01 4.720000e-01 
2.250000e+00 4.457805e-01 4.780000e-01 
2.250000e+00 4.176198e-01 4.680000e-01 
2.250000e+00 3.882828e-01 4.780000e-01 
2.250000e+00 3.577726e-01 4.820000e-01 
2.250000e+00 3.261071e-01 4.740000e-01 
2.250000e+00 2.933176e-01 4.760000e-01 
2.250000e+00 2.594515e-01 4.780000e-01 
2.250000e+00 2.245745e-01 4.860000e-01 
2.250000e+00 1.887700e-01 4.800000e-01 
2.250000e+00 1.521394e-01 4.880000e-01 
2.250000e+00 1.148031e-01 4.740000e-01 
2.250000e+00 7.689765e-02 4.800000e-01 
2.250000e+00 3.857500e-02 4.820000e-01 
2.250000e+00 0 4.760000e-01 

2.500000e+00 8.616825e-01 4.660000e-01 
2.500000e+00 8.554323e-01 3.900000e-01 
2.500000e+00 8.484842e-01 4.740000e-01 
2.500000e+00 8.408709e-01 3.940000e-01 
2.500000e+00 8.326177e-01 4.280000e-01 
2.500000e+00 8.237427e-01 3.880000e-01 
2.500000e+00 8.142570e-01 3.940000e-01 
2.500000e+00 8.041653e-01 3.920000e-01 
2.500000e+00 7.934666e-01 4.440000e-01 
2.500000e+00 7.821546e-01 4.740000e-01 
2.500000e+00 7.702181e-01 4.760000e-01 
2.500000e+00 7.576420e-01 4.400000e-01 
2.500000e+00 7.444072e-01 4.780000e-01 
2.500000e+00 7.304908e-01 4.780000e-01 
2.500000e+00 7.158667e-01 4.580000e-01 
2.500000e+00 7.005061e-01 4.400000e-01 
2.500000e+00 6.843774e-01 4.820000e-01 
2.500000e+00 6.674464e-01 4.760000e-01 
2.500000e+00 6.496776e-01 4.700000e-01 
2.500000e+00 6.310329e-01 4.720000e-01 
2.500000e+00 6.114740e-01 4.780000e-01 
2.500000e+00 5.909613e-01 4.760000e-01 
2.500000e+00 5.694556e-01 4.780000e-01 
2.500000e+00 5.469186e-01 4.760000e-01 
2.500000e+00 5.233138e-01 4.600000e-01 
2.500000e+00 4.986076e-01 4.740000e-01 
2.500000e+00 4.727708e-01 4.640000e-01 
2.500000e+00 4.457805e-01 4.780000e-01 
2.500000e+00 4.176198e-01 4.700000e-01 
2.500000e+00 3.882828e-01 4.760000e-01 
2.500000e+00 3.577726e-01 4.780000e-01 
2.500000e+00 3.261071e-01 4.740000e-01 
2.500000e+00 2.933176e-01 4.720000e-01 
2.500000e+00 2.594515e-01 4.820000e-01 
2.500000e+00 2.245745e-01 4.780000e-01 
2.500000e+00 1.887700e-01 4.780000e-01 
2.500000e+00 1.521394e-01 4.740000e-01 
2.500000e+00 1.148031e-01 4.800000e-01 
2.500000e+00 7.689765e-02 4.800000e-01 
2.500000e+00 3.857500e-02 4.760000e-01 
2.500000e+00 0 4.820000e-01 

2.750000e+00 8.616825e-01 3.560000e-01 
2.750000e+00 8.554323e-01 4.620000e-01 
2.750000e+00 8.484842e-01 4.520000e-01 
2.750000e+00 8.408709e-01 4.340000e-01 
2.750000e+00 8.326177e-01 4.620000e-01 
2.750000e+00 8.237427e-01 4.600000e-01 
2.750000e+00 8.142570e-01 4.740000e-01 
2.750000e+00 8.041653e-01 4.600000e-01 
2.750000e+00 7.934666e-01 4.740000e-01 
2.750000e+00 7.821546e-01 4.720000e-01 
2.750000e+00 7.702181e-01 4.800000e-01 
2.750000e+00 7.576420e-01 4.760000e-01 
2.750000e+00 7.444072e-01 4.640000e-01 
2.750000e+00 7.304908e-01 4.720000e-01 
2.750000e+00 7.158667e-01 4.640000e-01 
2.750000e+00 7.005061e-01 4.720000e-01 
2.750000e+00 6.843774e-01 4.660000e-01 
2.750000e+00 6.674464e-01 4.760000e-01 
2.750000e+00 6.496776e-01 4.760000e-01 
2.750000e+00 6.310329e-01 4.740000e-01 
2.750000e+00 6.114740e-01 4.680000e-01 
2.750000e+00 5.909613e-01 4.760000e-01 
2.750000e+00 5.694556e-01 4.760000e-01 
2.750000e+00 5.469186e-01 4.740000e-01 
2.750000e+00 5.233138e-01 4.660000e-01 
2.750000e+00 4.986076e-01 4.820000e-01 
2.750000e+00 4.727708e-01 4.660000e-01 
2.750000e+00 4.457805e-01 4.740000e-01 
2.750000e+00 4.176198e-01 4.800000e-01 
2.750000e+00 3.882828e-01 4.840000e-01 
2.750000e+00 3.577726e-01 4.780000e-01 
2.750000e+00 3.261071e-01 4.780000e-01 
2.750000e+00 2.933176e-01 4.820000e-01 
2.750000e+00 2.594515e-01 4.780000e-01 
2.750000e+00 2.245745e-01 4.700000e-01 
2.750000e+00 1.887700e-01 4.780000e-01 
2.750000e+00 1.521394e-01 4.800000e-01 
2.750000e+00 1.148031e-01 4.760000e-01 
2.750000e+00 7.689765e-02 4.800000e-01 
2.750000e+00 3.857500e-02 4.800000e-01 
2.750000e+00 0 4.800000e-01 

3 8.616825e-01 4.780000e-01 
3 8.554323e-01 4.640000e-01 
3 8.484842e-01 4.580000e-01 
3 8.408709e-01 4.560000e-01 
3 8.326177e-01 4.660000e-01 
3 8.237427e-01 4.820000e-01 
3 8.142570e-01 4.700000e-01 
3 8.041653e-01 4.780000e-01 
3 7.934666e-01 4.680000e-01 
3 7.821546e-01 4.720000e-01 
3 7.702181e-01 4.680000e-01 
3 7.576420e-01 4.580000e-01 
3 7.444072e-01 4.700000e-01 
3 7.304908e-01 4.680000e-01 
3 7.158667e-01 4.820000e-01 
3 7.005061e-01 4.700000e-01 
3 6.843774e-01 4.740000e-01 
3 6.674464e-01 4.740000e-01 
3 6.496776e-01 4.760000e-01 
3 6.310329e-01 4.780000e-01 
3 6.114740e-01 4.740000e-01 
3 5.909613e-01 4.820000e-01 
3 5.694556e-01 4.740000e-01 
3 5.469186e-01 4.780000e-01 
3 5.233138e-01 4.840000e-01 
3 4.986076e-01 4.820000e-01 
3 4.727708e-01 4.780000e-01 
3 4.457805e-01 4.840000e-01 
3 4.176198e-01 4.800000e-01 
3 3.882828e-01 4.760000e-01 
3 3.577726e-01 4.780000e-01 
3 3.261071e-01 4.800000e-01 
3 2.933176e-01 4.780000e-01 
3 2.594515e-01 4.760000e-01 
3 2.245745e-01 4.820000e-01 
3 1.887700e-01 4.720000e-01 
3 1.521394e-01 4.820000e-01 
3 1.148031e-01 4.760000e-01 
3 7.689765e-02 4.840000e-01 
3 3.857500e-02 4.760000e-01 
3 0 4.740000e-01 

3.250000e+00 8.616825e-01 4.700000e-01 
3.250000e+00 8.554323e-01 4.760000e-01 
3.250000e+00 8.484842e-01 4.740000e-01 
3.250000e+00 8.408709e-01 4.700000e-01 
3.250000e+00 8.326177e-01 4.680000e-01 
3.250000e+00 8.237427e-01 4.780000e-01 
3.250000e+00 8.142570e-01 4.700000e-01 
3.250000e+00 8.041653e-01 4.780000e-01 
3.250000e+00 7.934666e-01 4.720000e-01 
3.250000e+00 7.821546e-01 4.740000e-01 
3.250000e+00 7.702181e-01 4.760000e-01 
3.250000e+00 7.576420e-01 4.740000e-01 
3.250000e+00 7.444072e-01 4.800000e-01 
3.250000e+00 7.304908e-01 4.700000e-01 
3.250000e+00 7.158667e-01 4.800000e-01 
3.250000e+00 7.005061e-01 4.780000e-01 
3.250000e+00 6.843774e-01 4.800000e-01 
3.250000e+00 6.674464e-01 4.780000e-01 
3.250000e+00 6.496776e-01 4.860000e-01 
3.250000e+00 6.310329e-01 4.620000e-01 
3.250000e+00 6.114740e-01 4.820000e-01 
3.250000e+00 5.909613e-01 4.720000e-01 
3.250000e+00 5.694556e-01 4.740000e-01 
3.250000e+00 5.469186e-01 4.860000e-01 
3.250000e+00 5.233138e-01 4.760000e-01 
3.250000e+00 4.986076e-01 4.740000e-01 
3.250000e+00 4.727708e-01 4.820000e-01 
3.250000e+00 4.457805e-01 4.780000e-01 
3.250000e+00 4.176198e-01 4.720000e-01 
3.250000e+00 3.882828e-01 4.820000e-01 
3.250000e+00 3.577726e-01 4.640000e-01 
3.250000e+00 3.261071e-01 4.780000e-01 
3.250000e+00 2.933176e-01 4.780000e-01 
3.250000e+00 2.594515e-01 4.820000e-01 
3.250000e+00 2.245745e-01 4.740000e-01 
3.250000e+00 1.887700e-01 4.840000e-01 
3.250000e+00 1.521394e-01 4.780000e-01 
3.250000e+00 1.148031e-01 4.720000e-01 
3.250000e+00 7.689765e-02 4.800000e-01 
3.250000e+00 3.857500e-02 4.820000e-01 
3.250000e+00 0 4.780000e-01 

3.500000e+00 8.616825e-01 4.740000e-01 
3.500000e+00 8.554323e-01 4.740000e-01 
3.500000e+00 8.484842e-01 4.560000e-01 
3.500000e+00 8.408709e-01 4.760000e-01 
3.500000e+00 8.326177e-01 4.680000e-01 
3.500000e+00 8.237427e-01 4.660000e-01 
3.500000e+00 8.142570e-01 4.780000e-01 
3.500000e+00 8.041653e-01 4.840000e-01 
3.500000e+00 7.934666e-01 4.760000e-01 
3.500000e+00 7.821546e-01 4.720000e-01 
3.500000e+00 7.702181e-01 4.680000e-01 
3.500000e+00 7.576420e-01 4.740000e-01 
3.500000e+00 7.444072e-01 4.740000e-01 
3.500000e+00 7.304908e-01 4.760000e-01 
3.500000e+00 7.158667e-01 4.780000e-01 
3.500000e+00 7.005061e-01 4.760000e-01 
3.500000e+00 6.843774e-01 4.800000e-01 
3.500000e+00 6.674464e-01 4.740000e-01 
3.500000e+00 6.496776e-01 4.780000e-01 
3.500000e+00 6.310329e-01 4.800000e-01 
3.500000e+00 6.114740e-01 4.680000e-01 
3.500000e+00 5.909613e-01 4.700000e-01 
3.500000e+00 5.694556e-01 4.760000e-01 
3.500000e+00 5.469186e-01 4.680000e-01 
3.500000e+00 5.233138e-01 4.780000e-01 
3.500000e+00 4.986076e-01 4.780000e-01 
3.500000e+00 4.727708e-01 4.780000e-01 
3.500000e+00 4.457805e-01 4.820000e-01 
3.500000e+00 4.176198e-01 4.820000e-01 
3.500000e+00 3.882828e-01 4.760000e-01 
3.500000e+00 3.577726e-01 4.720000e-01 
3.500000e+00 3.261071e-01 4.660000e-01 
3.500000e+00 2.933176e-01 4.800000e-01 
3.500000e+00 2.594515e-01 4.780000e-01 
3.500000e+00 2.245745e-01 4.780000e-01 
3.500000e+00 1.887700e-01 4.820000e-01 
3.500000e+00 1.521394e-01 4.820000e-01 
3.500000e+00 1.148031e-01 4.820000e-01 
3.500000e+00 7.689765e-02 4.800000e-01 
3.500000e+00 3.857500e-02 4.760000e-01 
3.500000e+00 0 4.740000e-01 

3.750000e+00 8.616825e-01 4.760000e-01 
3.750000e+00 8.554323e-01 4.780000e-01 
3.750000e+00 8.484842e-01 4.760000e-01 
3.750000e+00 8.408709e-01 4.800000e-01 
3.750000e+00 8.326177e-01 4.760000e-01 
3.750000e+00 8.237427e-01 4.760000e-01 
3.750000e+00 8.142570e-01 4.760000e-01 
3.750000e+00 8.041653e-01 4.740000e-01 
3.750000e+00 7.934666e-01 4.820000e-01 
3.750000e+00 7.821546e-01 4.800000e-01 
3.750000e+00 7.702181e-01 4.780000e-01 
3.750000e+00 7.576420e-01 4.700000e-01 
3.750000e+00 7.444072e-01 4.820000e-01 
3.750000e+00 7.304908e-01 4.800000e-01 
3.750000e+00 7.158667e-01 4.800000e-01 
3.750000e+00 7.005061e-01 4.820000e-01 
3.750000e+00 6.843774e-01 4.800000e-01 
3.750000e+00 6.674464e-01 4.700000e-01 
3.750000e+00 6.496776e-01 4.720000e-01 
3.750000e+00 6.310329e-01 4.700000e-01 
3.750000e+00 6.114740e-01 4.740000e-01 
3.750000e+00 5.909613e-01 4.820000e-01 
3.750000e+00 5.694556e-01 4.780000e-01 
3.750000e+00 5.469186e-01 4.780000e-01 
3.750000e+00 5.233138e-01 4.760000e-01 
3.750000e+00 4.986076e-01 4.800000e-01 
3.750000e+00 4.727708e-01 4.760000e-01 
3.750000e+00 4.457805e-01 4.740000e-01 
3.750000e+00 4.176198e-01 4.820000e-01 
3.750000e+00 3.882828e-01 4.820000e-01 
3.750000e+00 3.577726e-01 4.820000e-01 
3.750000e+00 3.261071e-01 4.780000e-01 
3.750000e+00 2.933176e-01 4.780000e-01 
3.750000e+00 2.594515e-01 4.800000e-01 
3.750000e+00 2.245745e-01 4.700000e-01 
3.750000e+00 1.887700e-01 4.760000e-01 
3.750000e+00 1.521394e-01 4.740000e-01 
3.750000e+00 1.148031e-01 4.820000e-01 
3.750000e+00 7.689765e-02 4.780000e-01 
3.750000e+00 3.857500e-02 4.800000e-01 
3.750000e+00 0 4.840000e-01 

4 8.616825e-01 4.780000e-01 
4 8.554323e-01 4.720000e-01 
4 8.484842e-01 4.780000e-01 
4 8.408709e-01 4.800000e-01 
4 8.326177e-01 4.760000e-01 
4 8.237427e-01 4.740000e-01 
4 8.142570e-01 4.800000e-01 
4 8.041653e-01 4.800000e-01 
4 7.934666e-01 4.780000e-01 
4 7.821546e-01 4.680000e-01 
4 7.702181e-01 4.820000e-01 
4 7.576420e-01 4.740000e-01 
4 7.444072e-01 4.780000e-01 
4 7.304908e-01 4.760000e-01 
4 7.158667e-01 4.840000e-01 
4 7.005061e-01 4.760000e-01 
4 6.843774e-01 4.760000e-01 
4 6.674464e-01 4.780000e-01 
4 6.496776e-01 4.820000e-01 
4 6.310329e-01 4.800000e-01 
4 6.114740e-01 4.760000e-01 
4 5.909613e-01 4.820000e-01 
4 5.694556e-01 4.820000e-01 
4 5.469186e-01 4.800000e-01 
4 5.233138e-01 4.820000e-01 
4 4.986076e-01 4.820000e-01 
4 4.727708e-01 4.740000e-01 
4 4.457805e-01 4.760000e-01 
4 4.176198e-01 4.840000e-01 
4 3.882828e-01 4.700000e-01 
4 3.577726e-01 4.820000e-01 
4 3.261071e-01 4.800000e-01 
4 2.933176e-01 4.760000e-01 
4 2.594515e-01 4.760000e-01 
4 2.245745e-01 4.820000e-01 
4 1.887700e-01 4.860000e-01 
4 1.521394e-01 4.700000e-01 
4 1.148031e-01 4.780000e-01 
4 7.689765e-02 4.780000e-01 
4 3.857500e-02 4.800000e-01 
4 0 4.720000e-01 



==> data/phasediag/cesal-obslenp.dat <==
50 1 4.760000e-01 
50 1.300000e+00 4.780000e-01 
50 1.600000e+00 4.740000e-01 
50 1.900000e+00 4.800000e-01 
50 2.200000e+00 4.800000e-01 
50 2.500000e+00 4.820000e-01 
50 2.800000e+00 4.820000e-01 
50 3.100000e+00 4.780000e-01 
50 3.400000e+00 4.760000e-01 
50 3.700000e+00 4.780000e-01 
50 4 4.760000e-01 
50 4.300000e+00 4.820000e-01 
50 4.600000e+00 4.800000e-01 
50 4.900000e+00 4.780000e-01 
50 5.200000e+00 4.800000e-01 
50 5.500000e+00 4.820000e-01 
50 5.800000e+00 4.820000e-01 
50 6.100000e+00 4.800000e-01 
50 6.400000e+00 4.800000e-01 
50 6.700000e+00 4.800000e-01 
50 7 4.800000e-01 

152 1 4.700000e-01 
152 1.300000e+00 4.780000e-01 
152 1.600000e+00 4.740000e-01 
152 1.900000e+00 4.800000e-01 
152 2.200000e+00 4.800000e-01 
152 2.500000e+00 4.800000e-01 
152 2.800000e+00 4.780000e-01 
152 3.100000e+00 4.780000e-01 
152 3.400000e+00 4.820000e-01 
152 3.700000e+00 4.760000e-01 
152 4 4.840000e-01 
152 4.300000e+00 4.820000e-01 
152 4.600000e+00 4.800000e-01 
152 4.900000e+00 4.800000e-01 
152 5.200000e+00 4.780000e-01 
152 5.500000e+00 4.800000e-01 
152 5.800000e+00 4.800000e-01 
152 6.100000e+00 4.800000e-01 
152 6.400000e+00 4.780000e-01 
152 6.700000e+00 4.800000e-01 
152 7 4.800000e-01 

254 1 3.420000e-01 
254 1.300000e+00 4.040000e-01 
254 1.600000e+00 4.680000e-01 
254 1.900000e+00 4.720000e-01 
254 2.200000e+00 4.780000e-01 
254 2.500000e+00 4.780000e-01 
254 2.800000e+00 4.820000e-01 
254 3.100000e+00 4.780000e-01 
254 3.400000e+00 4.780000e-01 
254 3.700000e+00 4.820000e-01 
254 4 4.840000e-01 
254 4.300000e+00 4.800000e-01 
254 4.600000e+00 4.780000e-01 
254 4.900000e+00 4.800000e-01 
254 5.200000e+00 4.840000e-01 
254 5.500000e+00 4.780000e-01 
254 5.800000e+00 4.800000e-01 
254 6.100000e+00 4.780000e-01 
254 6.400000e+00 4.800000e-01 
254 6.700000e+00 4.780000e-01 
254 7 4.760000e-01 

356 1 1.240000e-01 
356 1.300000e+00 4.700000e-01 
356 1.600000e+00 4.760000e-01 
356 1.900000e+00 4.660000e-01 
356 2.200000e+00 4.760000e-01 
356 2.500000e+00 4.620000e-01 
356 2.800000e+00 4.820000e-01 
356 3.100000e+00 4.760000e-01 
356 3.400000e+00 4.780000e-01 
356 3.700000e+00 4.760000e-01 
356 4 4.740000e-01 
356 4.300000e+00 4.740000e-01 
356 4.600000e+00 4.800000e-01 
356 4.900000e+00 4.740000e-01 
356 5.200000e+00 4.800000e-01 
356 5.500000e+00 4.840000e-01 
356 5.800000e+00 4.800000e-01 
356 6.100000e+00 4.780000e-01 
356 6.400000e+00 4.760000e-01 
356 6.700000e+00 4.780000e-01 
356 7 4.780000e-01 

460 1 1.140000e-01 
460 1.300000e+00 3.600000e-01 
460 1.600000e+00 3.880000e-01 
460 1.900000e+00 4.500000e-01 
460 2.200000e+00 4.560000e-01 
460 2.500000e+00 4.520000e-01 
460 2.800000e+00 4.780000e-01 
460 3.100000e+00 4.720000e-01 
460 3.400000e+00 4.760000e-01 
460 3.700000e+00 4.820000e-01 
460 4 4.680000e-01 
460 4.300000e+00 4.780000e-01 
460 4.600000e+00 4.800000e-01 
460 4.900000e+00 4.800000e-01 
460 5.200000e+00 4.800000e-01 
460 5.500000e+00 4.760000e-01 
460 5.800000e+00 4.820000e-01 
460 6.100000e+00 4.840000e-01 
460 6.400000e+00 4.800000e-01 
460 6.700000e+00 4.800000e-01 
460 7 4.780000e-01 

562 1 8.000000e-03 
562 1.300000e+00 3.120000e-01 
562 1.600000e+00 3.540000e-01 
562 1.900000e+00 4.620000e-01 
562 2.200000e+00 4.600000e-01 
562 2.500000e+00 4.800000e-01 
562 2.800000e+00 4.700000e-01 
562 3.100000e+00 4.700000e-01 
562 3.400000e+00 4.780000e-01 
562 3.700000e+00 4.780000e-01 
562 4 4.760000e-01 
562 4.300000e+00 4.780000e-01 
562 4.600000e+00 4.800000e-01 
562 4.900000e+00 4.820000e-01 
562 5.200000e+00 4.800000e-01 
562 5.500000e+00 4.780000e-01 
562 5.800000e+00 4.780000e-01 
562 6.100000e+00 4.820000e-01 
562 6.400000e+00 4.840000e-01 
562 6.700000e+00 4.820000e-01 
562 7 4.800000e-01 

664 1 4.000000e-03 
664 1.300000e+00 1.320000e-01 
664 1.600000e+00 2.260000e-01 
664 1.900000e+00 4.400000e-01 
664 2.200000e+00 4.740000e-01 
664 2.500000e+00 4.660000e-01 
664 2.800000e+00 4.660000e-01 
664 3.100000e+00 4.780000e-01 
664 3.400000e+00 4.560000e-01 
664 3.700000e+00 4.720000e-01 
664 4 4.700000e-01 
664 4.300000e+00 4.800000e-01 
664 4.600000e+00 4.760000e-01 
664 4.900000e+00 4.760000e-01 
664 5.200000e+00 4.780000e-01 
664 5.500000e+00 4.800000e-01 
664 5.800000e+00 4.820000e-01 
664 6.100000e+00 4.780000e-01 
664 6.400000e+00 4.740000e-01 
664 6.700000e+00 4.760000e-01 
664 7 4.780000e-01 

768 1 2.000000e-03 
768 1.300000e+00 1.140000e-01 
768 1.600000e+00 1.780000e-01 
768 1.900000e+00 3.540000e-01 
768 2.200000e+00 4.460000e-01 
768 2.500000e+00 4.740000e-01 
768 2.800000e+00 4.700000e-01 
768 3.100000e+00 4.680000e-01 
768 3.400000e+00 4.720000e-01 
768 3.700000e+00 4.820000e-01 
768 4 4.740000e-01 
768 4.300000e+00 4.760000e-01 
768 4.600000e+00 4.800000e-01 
768 4.900000e+00 4.780000e-01 
768 5.200000e+00 4.760000e-01 
768 5.500000e+00 4.660000e-01 
768 5.800000e+00 4.740000e-01 
768 6.100000e+00 4.820000e-01 
768 6.400000e+00 4.760000e-01 
768 6.700000e+00 4.760000e-01 
768 7 4.780000e-01 

870 1 0 
870 1.300000e+00 7.000000e-02 
870 1.600000e+00 2.560000e-01 
870 1.900000e+00 3.120000e-01 
870 2.200000e+00 3.460000e-01 
870 2.500000e+00 4.720000e-01 
870 2.800000e+00 4.620000e-01 
870 3.100000e+00 4.580000e-01 
870 3.400000e+00 4.740000e-01 
870 3.700000e+00 4.640000e-01 
870 4 4.620000e-01 
870 4.300000e+00 4.760000e-01 
870 4.600000e+00 4.760000e-01 
870 4.900000e+00 4.780000e-01 
870 5.200000e+00 4.800000e-01 
870 5.500000e+00 4.780000e-01 
870 5.800000e+00 4.820000e-01 
870 6.100000e+00 4.760000e-01 
870 6.400000e+00 4.800000e-01 
870 6.700000e+00 4.760000e-01 
870 7 4.780000e-01 

972 1 2.000000e-03 
972 1.300000e+00 5.400000e-02 
972 1.600000e+00 1.280000e-01 
972 1.900000e+00 2.260000e-01 
972 2.200000e+00 4.300000e-01 
972 2.500000e+00 3.940000e-01 
972 2.800000e+00 4.400000e-01 
972 3.100000e+00 4.660000e-01 
972 3.400000e+00 4.760000e-01 
972 3.700000e+00 4.700000e-01 
972 4 4.760000e-01 
972 4.300000e+00 4.780000e-01 
972 4.600000e+00 4.720000e-01 
972 4.900000e+00 4.800000e-01 
972 5.200000e+00 4.720000e-01 
972 5.500000e+00 4.640000e-01 
972 5.800000e+00 4.760000e-01 
972 6.100000e+00 4.720000e-01 
972 6.400000e+00 4.780000e-01 
972 6.700000e+00 4.780000e-01 
972 7 4.820000e-01 

1076 1 0 
1076 1.300000e+00 4.000000e-03 
1076 1.600000e+00 3.000000e-02 
1076 1.900000e+00 2.260000e-01 
1076 2.200000e+00 3.200000e-01 
1076 2.500000e+00 3.920000e-01 
1076 2.800000e+00 4.140000e-01 
1076 3.100000e+00 4.580000e-01 
1076 3.400000e+00 4.760000e-01 
1076 3.700000e+00 4.800000e-01 
1076 4 4.800000e-01 
1076 4.300000e+00 4.720000e-01 
1076 4.600000e+00 4.740000e-01 
1076 4.900000e+00 4.760000e-01 
1076 5.200000e+00 4.740000e-01 
1076 5.500000e+00 4.720000e-01 
1076 5.800000e+00 4.700000e-01 
1076 6.100000e+00 4.780000e-01 
1076 6.400000e+00 4.760000e-01 
1076 6.700000e+00 4.780000e-01 
1076 7 4.760000e-01 

1178 1 0 
1178 1.300000e+00 2.000000e-03 
1178 1.600000e+00 6.200000e-02 
1178 1.900000e+00 2.180000e-01 
1178 2.200000e+00 2.060000e-01 
1178 2.500000e+00 4.060000e-01 
1178 2.800000e+00 4.740000e-01 
1178 3.100000e+00 4.620000e-01 
1178 3.400000e+00 4.440000e-01 
1178 3.700000e+00 4.760000e-01 
1178 4 4.680000e-01 
1178 4.300000e+00 4.660000e-01 
1178 4.600000e+00 4.680000e-01 
1178 4.900000e+00 4.480000e-01 
1178 5.200000e+00 4.800000e-01 
1178 5.500000e+00 4.780000e-01 
1178 5.800000e+00 4.780000e-01 
1178 6.100000e+00 4.760000e-01 
1178 6.400000e+00 4.720000e-01 
1178 6.700000e+00 4.760000e-01 
1178 7 4.740000e-01 

1280 1 0 
1280 1.300000e+00 6.000000e-03 
1280 1.600000e+00 1.000000e-02 
1280 1.900000e+00 3.600000e-02 
1280 2.200000e+00 2.980000e-01 
1280 2.500000e+00 3.200000e-01 
1280 2.800000e+00 3.820000e-01 
1280 3.100000e+00 3.540000e-01 
1280 3.400000e+00 4.660000e-01 
1280 3.700000e+00 4.660000e-01 
1280 4 4.680000e-01 
1280 4.300000e+00 4.760000e-01 
1280 4.600000e+00 4.680000e-01 
1280 4.900000e+00 4.780000e-01 
1280 5.200000e+00 4.720000e-01 
1280 5.500000e+00 4.740000e-01 
1280 5.800000e+00 4.780000e-01 
1280 6.100000e+00 4.800000e-01 
1280 6.400000e+00 4.780000e-01 
1280 6.700000e+00 4.780000e-01 
1280 7 4.820000e-01 

1384 1 0 
1384 1.300000e+00 6.000000e-03 
1384 1.600000e+00 8.000000e-03 
1384 1.900000e+00 1.080000e-01 
1384 2.200000e+00 2.060000e-01 
1384 2.500000e+00 3.420000e-01 
1384 2.800000e+00 4.540000e-01 
1384 3.100000e+00 4.100000e-01 
1384 3.400000e+00 4.580000e-01 
1384 3.700000e+00 4.660000e-01 
1384 4 4.760000e-01 
1384 4.300000e+00 4.740000e-01 
1384 4.600000e+00 4.740000e-01 
1384 4.900000e+00 4.780000e-01 
1384 5.200000e+00 4.760000e-01 
1384 5.500000e+00 4.720000e-01 
1384 5.800000e+00 4.800000e-01 
1384 6.100000e+00 4.780000e-01 
1384 6.400000e+00 4.700000e-01 
1384 6.700000e+00 4.800000e-01 
1384 7 4.740000e-01 

1486 1 0 
1486 1.300000e+00 2.000000e-03 
1486 1.600000e+00 1.400000e-02 
1486 1.900000e+00 6.600000e-02 
1486 2.200000e+00 1.700000e-01 
1486 2.500000e+00 2.760000e-01 
1486 2.800000e+00 3.540000e-01 
1486 3.100000e+00 3.560000e-01 
1486 3.400000e+00 4.620000e-01 
1486 3.700000e+00 4.260000e-01 
1486 4 4.740000e-01 
1486 4.300000e+00 4.600000e-01 
1486 4.600000e+00 4.720000e-01 
1486 4.900000e+00 4.700000e-01 
1486 5.200000e+00 4.740000e-01 
1486 5.500000e+00 4.780000e-01 
1486 5.800000e+00 4.680000e-01 
1486 6.100000e+00 4.780000e-01 
1486 6.400000e+00 4.780000e-01 
1486 6.700000e+00 4.780000e-01 
1486 7 4.740000e-01 

1588 1 0 
1588 1.300000e+00 2.000000e-03 
1588 1.600000e+00 4.800000e-02 
1588 1.900000e+00 1.400000e-02 
1588 2.200000e+00 7.000000e-02 
1588 2.500000e+00 1.980000e-01 
1588 2.800000e+00 3.200000e-01 
1588 3.100000e+00 4.640000e-01 
1588 3.400000e+00 4.140000e-01 
1588 3.700000e+00 4.000000e-01 
1588 4 4.580000e-01 
1588 4.300000e+00 4.600000e-01 
1588 4.600000e+00 4.640000e-01 
1588 4.900000e+00 4.800000e-01 
1588 5.200000e+00 4.680000e-01 
1588 5.500000e+00 4.760000e-01 
1588 5.800000e+00 4.820000e-01 
1588 6.100000e+00 4.760000e-01 
1588 6.400000e+00 4.660000e-01 
1588 6.700000e+00 4.760000e-01 
1588 7 4.780000e-01 

1692 1 0 
1692 1.300000e+00 2.000000e-03 
1692 1.600000e+00 4.000000e-03 
1692 1.900000e+00 1.200000e-02 
1692 2.200000e+00 7.800000e-02 
1692 2.500000e+00 2.940000e-01 
1692 2.800000e+00 3.080000e-01 
1692 3.100000e+00 4.080000e-01 
1692 3.400000e+00 4.340000e-01 
1692 3.700000e+00 4.760000e-01 
1692 4 4.760000e-01 
1692 4.300000e+00 4.700000e-01 
1692 4.600000e+00 4.560000e-01 
1692 4.900000e+00 4.520000e-01 
1692 5.200000e+00 4.640000e-01 
1692 5.500000e+00 4.700000e-01 
1692 5.800000e+00 4.680000e-01 
1692 6.100000e+00 4.760000e-01 
1692 6.400000e+00 4.780000e-01 
1692 6.700000e+00 4.760000e-01 
1692 7 4.760000e-01 

1794 1 0 
1794 1.300000e+00 0 
1794 1.600000e+00 2.000000e-03 
1794 1.900000e+00 8.000000e-03 
1794 2.200000e+00 1.240000e-01 
1794 2.500000e+00 9.400000e-02 
1794 2.800000e+00 1.900000e-01 
1794 3.100000e+00 3.140000e-01 
1794 3.400000e+00 3.980000e-01 
1794 3.700000e+00 4.220000e-01 
1794 4 4.660000e-01 
1794 4.300000e+00 4.740000e-01 
1794 4.600000e+00 4.660000e-01 
1794 4.900000e+00 4.740000e-01 
1794 5.200000e+00 4.760000e-01 
1794 5.500000e+00 4.720000e-01 
1794 5.800000e+00 4.620000e-01 
1794 6.100000e+00 4.720000e-01 
1794 6.400000e+00 4.820000e-01 
1794 6.700000e+00 4.820000e-01 
1794 7 4.780000e-01 

1896 1 0 
1896 1.300000e+00 0 
1896 1.600000e+00 8.000000e-03 
1896 1.900000e+00 1.200000e-02 
1896 2.200000e+00 7.400000e-02 
1896 2.500000e+00 9.000000e-02 
1896 2.800000e+00 2.640000e-01 
1896 3.100000e+00 4.360000e-01 
1896 3.400000e+00 4.200000e-01 
1896 3.700000e+00 4.740000e-01 
1896 4 4.440000e-01 
1896 4.300000e+00 3.920000e-01 
1896 4.600000e+00 4.440000e-01 
1896 4.900000e+00 4.720000e-01 
1896 5.200000e+00 4.680000e-01 
1896 5.500000e+00 4.680000e-01 
1896 5.800000e+00 4.800000e-01 
1896 6.100000e+00 4.760000e-01 
1896 6.400000e+00 4.780000e-01 
1896 6.700000e+00 4.700000e-01 
1896 7 4.760000e-01 

2000 1 0 
2000 1.300000e+00 2.000000e-03 
2000 1.600000e+00 2.000000e-03 
2000 1.900000e+00 8.000000e-03 
2000 2.200000e+00 3.000000e-02 
2000 2.500000e+00 1.320000e-01 
2000 2.800000e+00 2.500000e-01 
2000 3.100000e+00 2.620000e-01 
2000 3.400000e+00 4.440000e-01 
2000 3.700000e+00 4.400000e-01 
2000 4 4.640000e-01 
2000 4.300000e+00 4.740000e-01 
2000 4.600000e+00 4.580000e-01 
2000 4.900000e+00 4.660000e-01 
2000 5.200000e+00 4.640000e-01 
2000 5.500000e+00 4.760000e-01 
2000 5.800000e+00 4.740000e-01 
2000 6.100000e+00 4.800000e-01 
2000 6.400000e+00 4.760000e-01 
2000 6.700000e+00 4.760000e-01 
2000 7 4.760000e-01 



==> data/phasediag/cesal-obslensigman.dat <==
50 0 4.700000e-01 
50 2.500000e-01 4.720000e-01 
50 5.000000e-01 4.700000e-01 
50 7.500000e-01 4.780000e-01 
50 1 4.800000e-01 
50 1.250000e+00 4.820000e-01 
50 1.500000e+00 4.760000e-01 
50 1.750000e+00 4.800000e-01 
50 2 4.740000e-01 
50 2.250000e+00 4.780000e-01 
50 2.500000e+00 4.820000e-01 
50 2.750000e+00 4.780000e-01 
50 3 4.860000e-01 
50 3.250000e+00 4.780000e-01 
50 3.500000e+00 4.840000e-01 
50 3.750000e+00 4.800000e-01 
50 4 4.740000e-01 

152 0 4.020000e-01 
152 2.500000e-01 4.720000e-01 
152 5.000000e-01 4.640000e-01 
152 7.500000e-01 4.400000e-01 
152 1 4.740000e-01 
152 1.250000e+00 4.720000e-01 
152 1.500000e+00 4.780000e-01 
152 1.750000e+00 4.760000e-01 
152 2 4.800000e-01 
152 2.250000e+00 4.800000e-01 
152 2.500000e+00 4.820000e-01 
152 2.750000e+00 4.820000e-01 
152 3 4.760000e-01 
152 3.250000e+00 4.760000e-01 
152 3.500000e+00 4.760000e-01 
152 3.750000e+00 4.720000e-01 
152 4 4.820000e-01 

254 0 1.180000e-01 
254 2.500000e-01 3.020000e-01 
254 5.000000e-01 4.660000e-01 
254 7.500000e-01 4.440000e-01 
254 1 4.600000e-01 
254 1.250000e+00 4.700000e-01 
254 1.500000e+00 4.680000e-01 
254 1.750000e+00 4.720000e-01 
254 2 4.800000e-01 
254 2.250000e+00 4.700000e-01 
254 2.500000e+00 4.800000e-01 
254 2.750000e+00 4.760000e-01 
254 3 4.800000e-01 
254 3.250000e+00 4.820000e-01 
254 3.500000e+00 4.820000e-01 
254 3.750000e+00 4.780000e-01 
254 4 4.760000e-01 

356 0 4.000000e-03 
356 2.500000e-01 1.460000e-01 
356 5.000000e-01 2.900000e-01 
356 7.500000e-01 4.700000e-01 
356 1 4.120000e-01 
356 1.250000e+00 4.660000e-01 
356 1.500000e+00 4.800000e-01 
356 1.750000e+00 4.660000e-01 
356 2 4.660000e-01 
356 2.250000e+00 4.760000e-01 
356 2.500000e+00 4.740000e-01 
356 2.750000e+00 4.780000e-01 
356 3 4.780000e-01 
356 3.250000e+00 4.760000e-01 
356 3.500000e+00 4.800000e-01 
356 3.750000e+00 4.820000e-01 
356 4 4.780000e-01 

460 0 4.000000e-03 
460 2.500000e-01 1.200000e-02 
460 5.000000e-01 7.800000e-02 
460 7.500000e-01 2.720000e-01 
460 1 4.340000e-01 
460 1.250000e+00 4.440000e-01 
460 1.500000e+00 4.740000e-01 
460 1.750000e+00 4.660000e-01 
460 2 4.800000e-01 
460 2.250000e+00 4.740000e-01 
460 2.500000e+00 4.840000e-01 
460 2.750000e+00 4.760000e-01 
460 3 4.800000e-01 
460 3.250000e+00 4.760000e-01 
460 3.500000e+00 4.780000e-01 
460 3.750000e+00 4.760000e-01 
460 4 4.780000e-01 

562 0 2.000000e-03 
562 2.500000e-01 0 
562 5.000000e-01 6.000000e-03 
562 7.500000e-01 1.020000e-01 
562 1 4.380000e-01 
562 1.250000e+00 3.960000e-01 
562 1.500000e+00 4.760000e-01 
562 1.750000e+00 4.640000e-01 
562 2 4.820000e-01 
562 2.250000e+00 4.720000e-01 
562 2.500000e+00 4.840000e-01 
562 2.750000e+00 4.680000e-01 
562 3 4.760000e-01 
562 3.250000e+00 4.860000e-01 
562 3.500000e+00 4.760000e-01 
562 3.750000e+00 4.780000e-01 
562 4 4.780000e-01 

664 0 0 
664 2.500000e-01 0 
664 5.000000e-01 1.000000e-02 
664 7.500000e-01 7.000000e-02 
664 1 2.720000e-01 
664 1.250000e+00 4.300000e-01 
664 1.500000e+00 4.720000e-01 
664 1.750000e+00 4.740000e-01 
664 2 4.620000e-01 
664 2.250000e+00 4.820000e-01 
664 2.500000e+00 4.780000e-01 
664 2.750000e+00 4.620000e-01 
664 3 4.820000e-01 
664 3.250000e+00 4.720000e-01 
664 3.500000e+00 4.780000e-01 
664 3.750000e+00 4.780000e-01 
664 4 4.740000e-01 

768 0 0 
768 2.500000e-01 2.000000e-03 
768 5.000000e-01 4.000000e-03 
768 7.500000e-01 6.200000e-02 
768 1 1.260000e-01 
768 1.250000e+00 4.080000e-01 
768 1.500000e+00 4.340000e-01 
768 1.750000e+00 4.800000e-01 
768 2 4.800000e-01 
768 2.250000e+00 4.760000e-01 
768 2.500000e+00 4.840000e-01 
768 2.750000e+00 4.800000e-01 
768 3 4.780000e-01 
768 3.250000e+00 4.800000e-01 
768 3.500000e+00 4.820000e-01 
768 3.750000e+00 4.740000e-01 
768 4 4.800000e-01 

870 0 0 
870 2.500000e-01 0 
870 5.000000e-01 2.000000e-03 
870 7.500000e-01 8.000000e-03 
870 1 1.740000e-01 
870 1.250000e+00 2.920000e-01 
870 1.500000e+00 4.420000e-01 
870 1.750000e+00 4.680000e-01 
870 2 4.760000e-01 
870 2.250000e+00 4.700000e-01 
870 2.500000e+00 4.780000e-01 
870 2.750000e+00 4.760000e-01 
870 3 4.740000e-01 
870 3.250000e+00 4.820000e-01 
870 3.500000e+00 4.740000e-01 
870 3.750000e+00 4.800000e-01 
870 4 4.780000e-01 

972 0 0 
972 2.500000e-01 0 
972 5.000000e-01 0 
972 7.500000e-01 1.600000e-02 
972 1 7.800000e-02 
972 1.250000e+00 1.800000e-01 
972 1.500000e+00 4.380000e-01 
972 1.750000e+00 4.700000e-01 
972 2 4.760000e-01 
972 2.250000e+00 4.740000e-01 
972 2.500000e+00 4.760000e-01 
972 2.750000e+00 4.700000e-01 
972 3 4.740000e-01 
972 3.250000e+00 4.780000e-01 
972 3.500000e+00 4.800000e-01 
972 3.750000e+00 4.740000e-01 
972 4 4.820000e-01 

1076 0 0 
1076 2.500000e-01 0 
1076 5.000000e-01 2.000000e-03 
1076 7.500000e-01 1.200000e-02 
1076 1 2.600000e-02 
1076 1.250000e+00 2.620000e-01 
1076 1.500000e+00 3.620000e-01 
1076 1.750000e+00 4.800000e-01 
1076 2 4.240000e-01 
1076 2.250000e+00 4.820000e-01 
1076 2.500000e+00 4.760000e-01 
1076 2.750000e+00 4.720000e-01 
1076 3 4.820000e-01 
1076 3.250000e+00 4.800000e-01 
1076 3.500000e+00 4.800000e-01 
1076 3.750000e+00 4.780000e-01 
1076 4 4.760000e-01 

1178 0 0 
1178 2.500000e-01 0 
1178 5.000000e-01 2.000000e-03 
1178 7.500000e-01 6.000000e-03 
1178 1 2.600000e-02 
1178 1.250000e+00 1.520000e-01 
1178 1.500000e+00 4.140000e-01 
1178 1.750000e+00 4.800000e-01 
1178 2 4.440000e-01 
1178 2.250000e+00 4.760000e-01 
1178 2.500000e+00 4.700000e-01 
1178 2.750000e+00 4.600000e-01 
1178 3 4.740000e-01 
1178 3.250000e+00 4.760000e-01 
1178 3.500000e+00 4.780000e-01 
1178 3.750000e+00 4.820000e-01 
1178 4 4.760000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 0 
1280 7.500000e-01 0 
1280 1 6.400000e-02 
1280 1.250000e+00 1.620000e-01 
1280 1.500000e+00 2.520000e-01 
1280 1.750000e+00 4.620000e-01 
1280 2 4.740000e-01 
1280 2.250000e+00 4.620000e-01 
1280 2.500000e+00 4.780000e-01 
1280 2.750000e+00 4.760000e-01 
1280 3 4.760000e-01 
1280 3.250000e+00 4.800000e-01 
1280 3.500000e+00 4.800000e-01 
1280 3.750000e+00 4.740000e-01 
1280 4 4.780000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 0 
1384 7.500000e-01 4.000000e-03 
1384 1 1.200000e-02 
1384 1.250000e+00 1.860000e-01 
1384 1.500000e+00 2.840000e-01 
1384 1.750000e+00 4.180000e-01 
1384 2 4.380000e-01 
1384 2.250000e+00 4.660000e-01 
1384 2.500000e+00 4.800000e-01 
1384 2.750000e+00 4.800000e-01 
1384 3 4.800000e-01 
1384 3.250000e+00 4.800000e-01 
1384 3.500000e+00 4.800000e-01 
1384 3.750000e+00 4.780000e-01 
1384 4 4.800000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 0 
1486 7.500000e-01 2.000000e-03 
1486 1 4.000000e-03 
1486 1.250000e+00 5.400000e-02 
1486 1.500000e+00 3.220000e-01 
1486 1.750000e+00 4.360000e-01 
1486 2 4.560000e-01 
1486 2.250000e+00 4.660000e-01 
1486 2.500000e+00 4.720000e-01 
1486 2.750000e+00 4.760000e-01 
1486 3 4.740000e-01 
1486 3.250000e+00 4.700000e-01 
1486 3.500000e+00 4.680000e-01 
1486 3.750000e+00 4.820000e-01 
1486 4 4.800000e-01 

1588 0 0 
1588 2.500000e-01 0 
1588 5.000000e-01 0 
1588 7.500000e-01 0 
1588 1 2.000000e-03 
1588 1.250000e+00 1.160000e-01 
1588 1.500000e+00 2.620000e-01 
1588 1.750000e+00 3.740000e-01 
1588 2 4.500000e-01 
1588 2.250000e+00 4.700000e-01 
1588 2.500000e+00 4.720000e-01 
1588 2.750000e+00 4.740000e-01 
1588 3 4.800000e-01 
1588 3.250000e+00 4.760000e-01 
1588 3.500000e+00 4.780000e-01 
1588 3.750000e+00 4.680000e-01 
1588 4 4.760000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 0 
1692 1 1.200000e-02 
1692 1.250000e+00 2.600000e-02 
1692 1.500000e+00 1.240000e-01 
1692 1.750000e+00 4.420000e-01 
1692 2 4.340000e-01 
1692 2.250000e+00 4.380000e-01 
1692 2.500000e+00 4.620000e-01 
1692 2.750000e+00 4.700000e-01 
1692 3 4.800000e-01 
1692 3.250000e+00 4.700000e-01 
1692 3.500000e+00 4.780000e-01 
1692 3.750000e+00 4.820000e-01 
1692 4 4.740000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 0 
1794 7.500000e-01 0 
1794 1 2.000000e-03 
1794 1.250000e+00 6.000000e-03 
1794 1.500000e+00 1.240000e-01 
1794 1.750000e+00 4.060000e-01 
1794 2 4.220000e-01 
1794 2.250000e+00 4.520000e-01 
1794 2.500000e+00 4.700000e-01 
1794 2.750000e+00 4.800000e-01 
1794 3 4.720000e-01 
1794 3.250000e+00 4.800000e-01 
1794 3.500000e+00 4.780000e-01 
1794 3.750000e+00 4.820000e-01 
1794 4 4.800000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 0 
1896 1 0 
1896 1.250000e+00 2.000000e-02 
1896 1.500000e+00 1.300000e-01 
1896 1.750000e+00 2.340000e-01 
1896 2 4.720000e-01 
1896 2.250000e+00 4.620000e-01 
1896 2.500000e+00 4.500000e-01 
1896 2.750000e+00 4.820000e-01 
1896 3 4.780000e-01 
1896 3.250000e+00 4.760000e-01 
1896 3.500000e+00 4.760000e-01 
1896 3.750000e+00 4.740000e-01 
1896 4 4.800000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 0 
2000 1 6.000000e-03 
2000 1.250000e+00 1.000000e-02 
2000 1.500000e+00 1.440000e-01 
2000 1.750000e+00 3.360000e-01 
2000 2 4.120000e-01 
2000 2.250000e+00 4.800000e-01 
2000 2.500000e+00 4.700000e-01 
2000 2.750000e+00 4.560000e-01 
2000 3 4.640000e-01 
2000 3.250000e+00 4.740000e-01 
2000 3.500000e+00 4.720000e-01 
2000 3.750000e+00 4.740000e-01 
2000 4 4.740000e-01 



==> data/phasediag/cescl-distobslen.dat <==
50 7.256960e-01 6.000000e-03 
50 7.108299e-01 8.000000e-03 
50 6.952168e-01 2.000000e-03 
50 6.788246e-01 4.000000e-03 
50 6.616184e-01 2.600000e-02 
50 6.435619e-01 1.200000e-02 
50 6.246168e-01 1.400000e-02 
50 6.047444e-01 2.000000e-02 
50 5.839048e-01 1.600000e-02 
50 5.620597e-01 2.600000e-02 
50 5.391707e-01 1.020000e-01 
50 5.152022e-01 8.000000e-02 
50 4.901220e-01 8.400000e-02 
50 4.639033e-01 1.300000e-01 
50 4.365241e-01 2.080000e-01 
50 4.079717e-01 1.720000e-01 
50 3.782422e-01 2.680000e-01 
50 3.473448e-01 2.380000e-01 
50 3.153002e-01 3.220000e-01 
50 2.821454e-01 3.460000e-01 
50 2.479345e-01 4.260000e-01 
50 2.127382e-01 3.940000e-01 
50 1.766459e-01 4.200000e-01 
50 1.397660e-01 4.200000e-01 
50 1.022240e-01 4.480000e-01 
50 6.416186e-02 4.640000e-01 
50 2.573626e-02 4.780000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 0 
152 6.435619e-01 0 
152 6.246168e-01 0 
152 6.047444e-01 0 
152 5.839048e-01 0 
152 5.620597e-01 0 
152 5.391707e-01 0 
152 5.152022e-01 0 
152 4.901220e-01 0 
152 4.639033e-01 2.000000e-03 
152 4.365241e-01 2.000000e-03 
152 4.079717e-01 8.000000e-03 
152 3.782422e-01 3.400000e-02 
152 3.473448e-01 5.000000e-02 
152 3.153002e-01 5.400000e-02 
152 2.821454e-01 1.360000e-01 
152 2.479345e-01 1.940000e-01 
152 2.127382e-01 3.140000e-01 
152 1.766459e-01 3.200000e-01 
152 1.397660e-01 3.940000e-01 
152 1.022240e-01 4.400000e-01 
152 6.416186e-02 4.280000e-01 
152 2.573626e-02 4.720000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 0 
254 4.639033e-01 0 
254 4.365241e-01 0 
254 4.079717e-01 2.000000e-03 
254 3.782422e-01 8.000000e-03 
254 3.473448e-01 1.200000e-02 
254 3.153002e-01 1.600000e-02 
254 2.821454e-01 5.000000e-02 
254 2.479345e-01 9.600000e-02 
254 2.127382e-01 9.800000e-02 
254 1.766459e-01 2.040000e-01 
254 1.397660e-01 2.540000e-01 
254 1.022240e-01 3.840000e-01 
254 6.416186e-02 4.400000e-01 
254 2.573626e-02 4.600000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 0 
356 3.782422e-01 0 
356 3.473448e-01 0 
356 3.153002e-01 0 
356 2.821454e-01 6.000000e-03 
356 2.479345e-01 1.400000e-02 
356 2.127382e-01 4.800000e-02 
356 1.766459e-01 1.480000e-01 
356 1.397660e-01 2.000000e-01 
356 1.022240e-01 3.260000e-01 
356 6.416186e-02 4.140000e-01 
356 2.573626e-02 4.740000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 0 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 0 
460 3.153002e-01 0 
460 2.821454e-01 0 
460 2.479345e-01 6.000000e-03 
460 2.127382e-01 3.600000e-02 
460 1.766459e-01 4.800000e-02 
460 1.397660e-01 2.560000e-01 
460 1.022240e-01 2.400000e-01 
460 6.416186e-02 3.960000e-01 
460 2.573626e-02 4.360000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 0 
562 2.821454e-01 0 
562 2.479345e-01 0 
562 2.127382e-01 2.000000e-02 
562 1.766459e-01 7.600000e-02 
562 1.397660e-01 1.920000e-01 
562 1.022240e-01 2.840000e-01 
562 6.416186e-02 4.120000e-01 
562 2.573626e-02 4.220000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 2.000000e-03 
664 2.821454e-01 0 
664 2.479345e-01 0 
664 2.127382e-01 4.000000e-03 
664 1.766459e-01 2.800000e-02 
664 1.397660e-01 6.800000e-02 
664 1.022240e-01 2.240000e-01 
664 6.416186e-02 3.820000e-01 
664 2.573626e-02 4.520000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 0 
768 2.127382e-01 0 
768 1.766459e-01 8.000000e-03 
768 1.397660e-01 1.160000e-01 
768 1.022240e-01 1.940000e-01 
768 6.416186e-02 3.860000e-01 
768 2.573626e-02 3.920000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 0 
870 2.479345e-01 0 
870 2.127382e-01 0 
870 1.766459e-01 1.000000e-02 
870 1.397660e-01 7.200000e-02 
870 1.022240e-01 1.280000e-01 
870 6.416186e-02 3.920000e-01 
870 2.573626e-02 4.340000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 0 
972 2.127382e-01 0 
972 1.766459e-01 0 
972 1.397660e-01 2.200000e-02 
972 1.022240e-01 1.640000e-01 
972 6.416186e-02 3.260000e-01 
972 2.573626e-02 4.320000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 0 
1076 2.479345e-01 0 
1076 2.127382e-01 0 
1076 1.766459e-01 0 
1076 1.397660e-01 2.200000e-02 
1076 1.022240e-01 1.360000e-01 
1076 6.416186e-02 3.000000e-01 
1076 2.573626e-02 4.420000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 0 
1178 1.766459e-01 2.000000e-03 
1178 1.397660e-01 2.600000e-02 
1178 1.022240e-01 8.800000e-02 
1178 6.416186e-02 3.000000e-01 
1178 2.573626e-02 4.360000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 2.000000e-03 
1280 1.397660e-01 1.200000e-02 
1280 1.022240e-01 6.000000e-02 
1280 6.416186e-02 2.580000e-01 
1280 2.573626e-02 4.340000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 0 
1384 1.766459e-01 0 
1384 1.397660e-01 8.000000e-03 
1384 1.022240e-01 8.200000e-02 
1384 6.416186e-02 3.180000e-01 
1384 2.573626e-02 4.400000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 0 
1486 1.766459e-01 0 
1486 1.397660e-01 8.000000e-03 
1486 1.022240e-01 7.600000e-02 
1486 6.416186e-02 2.700000e-01 
1486 2.573626e-02 4.060000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 0 
1588 1.766459e-01 0 
1588 1.397660e-01 6.000000e-03 
1588 1.022240e-01 4.200000e-02 
1588 6.416186e-02 2.360000e-01 
1588 2.573626e-02 4.280000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 0 
1692 1.766459e-01 0 
1692 1.397660e-01 4.000000e-03 
1692 1.022240e-01 6.600000e-02 
1692 6.416186e-02 1.840000e-01 
1692 2.573626e-02 4.120000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 0 
1794 1.397660e-01 0 
1794 1.022240e-01 3.600000e-02 
1794 6.416186e-02 2.920000e-01 
1794 2.573626e-02 4.200000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 0 
1896 1.397660e-01 2.000000e-03 
1896 1.022240e-01 3.600000e-02 
1896 6.416186e-02 1.460000e-01 
1896 2.573626e-02 4.480000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 0 
2000 1.766459e-01 0 
2000 1.397660e-01 8.000000e-03 
2000 1.022240e-01 1.000000e-02 
2000 6.416186e-02 1.960000e-01 
2000 2.573626e-02 3.980000e-01 



==> data/phasediag/cescl-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 0 
0 3.577726e-01 0 
0 3.261071e-01 0 
0 2.933176e-01 0 
0 2.594515e-01 2.000000e-03 
0 2.245745e-01 1.400000e-02 
0 1.887700e-01 3.600000e-02 
0 1.521394e-01 1.300000e-01 
0 1.148031e-01 2.680000e-01 
0 7.689765e-02 4.020000e-01 
0 3.857500e-02 4.440000e-01 
0 0 4.600000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 0 
2.500000e-01 3.577726e-01 0 
2.500000e-01 3.261071e-01 0 
2.500000e-01 2.933176e-01 2.000000e-03 
2.500000e-01 2.594515e-01 8.000000e-03 
2.500000e-01 2.245745e-01 6.000000e-02 
2.500000e-01 1.887700e-01 8.600000e-02 
2.500000e-01 1.521394e-01 1.580000e-01 
2.500000e-01 1.148031e-01 3.660000e-01 
2.500000e-01 7.689765e-02 3.820000e-01 
2.500000e-01 3.857500e-02 4.360000e-01 
2.500000e-01 0 4.620000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 0 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 0 
5.000000e-01 4.176198e-01 0 
5.000000e-01 3.882828e-01 0 
5.000000e-01 3.577726e-01 0 
5.000000e-01 3.261071e-01 2.000000e-03 
5.000000e-01 2.933176e-01 2.800000e-02 
5.000000e-01 2.594515e-01 4.400000e-02 
5.000000e-01 2.245745e-01 8.000000e-02 
5.000000e-01 1.887700e-01 1.440000e-01 
5.000000e-01 1.521394e-01 2.560000e-01 
5.000000e-01 1.148031e-01 3.500000e-01 
5.000000e-01 7.689765e-02 3.780000e-01 
5.000000e-01 3.857500e-02 4.500000e-01 
5.000000e-01 0 4.400000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 0 
7.500000e-01 5.694556e-01 0 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 0 
7.500000e-01 4.986076e-01 0 
7.500000e-01 4.727708e-01 0 
7.500000e-01 4.457805e-01 0 
7.500000e-01 4.176198e-01 0 
7.500000e-01 3.882828e-01 8.000000e-03 
7.500000e-01 3.577726e-01 4.000000e-03 
7.500000e-01 3.261071e-01 2.400000e-02 
7.500000e-01 2.933176e-01 4.800000e-02 
7.500000e-01 2.594515e-01 1.120000e-01 
7.500000e-01 2.245745e-01 1.620000e-01 
7.500000e-01 1.887700e-01 2.540000e-01 
7.500000e-01 1.521394e-01 3.200000e-01 
7.500000e-01 1.148031e-01 4.220000e-01 
7.500000e-01 7.689765e-02 4.440000e-01 
7.500000e-01 3.857500e-02 4.600000e-01 
7.500000e-01 0 4.700000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 0 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 0 
1 7.005061e-01 0 
1 6.843774e-01 0 
1 6.674464e-01 2.000000e-03 
1 6.496776e-01 0 
1 6.310329e-01 0 
1 6.114740e-01 0 
1 5.909613e-01 2.000000e-03 
1 5.694556e-01 2.000000e-03 
1 5.469186e-01 0 
1 5.233138e-01 0 
1 4.986076e-01 4.000000e-03 
1 4.727708e-01 6.000000e-03 
1 4.457805e-01 1.200000e-02 
1 4.176198e-01 1.600000e-02 
1 3.882828e-01 1.400000e-02 
1 3.577726e-01 5.600000e-02 
1 3.261071e-01 7.200000e-02 
1 2.933176e-01 9.400000e-02 
1 2.594515e-01 1.800000e-01 
1 2.245745e-01 2.380000e-01 
1 1.887700e-01 3.260000e-01 
1 1.521394e-01 4.500000e-01 
1 1.148031e-01 3.720000e-01 
1 7.689765e-02 4.320000e-01 
1 3.857500e-02 4.640000e-01 
1 0 4.560000e-01 

1.250000e+00 8.616825e-01 0 
1.250000e+00 8.554323e-01 0 
1.250000e+00 8.484842e-01 0 
1.250000e+00 8.408709e-01 0 
1.250000e+00 8.326177e-01 0 
1.250000e+00 8.237427e-01 0 
1.250000e+00 8.142570e-01 4.000000e-03 
1.250000e+00 8.041653e-01 0 
1.250000e+00 7.934666e-01 0 
1.250000e+00 7.821546e-01 0 
1.250000e+00 7.702181e-01 0 
1.250000e+00 7.576420e-01 0 
1.250000e+00 7.444072e-01 2.000000e-03 
1.250000e+00 7.304908e-01 2.000000e-03 
1.250000e+00 7.158667e-01 0 
1.250000e+00 7.005061e-01 2.000000e-03 
1.250000e+00 6.843774e-01 6.000000e-03 
1.250000e+00 6.674464e-01 0 
1.250000e+00 6.496776e-01 4.000000e-03 
1.250000e+00 6.310329e-01 8.000000e-03 
1.250000e+00 6.114740e-01 8.000000e-03 
1.250000e+00 5.909613e-01 6.000000e-03 
1.250000e+00 5.694556e-01 1.400000e-02 
1.250000e+00 5.469186e-01 2.600000e-02 
1.250000e+00 5.233138e-01 2.200000e-02 
1.250000e+00 4.986076e-01 3.400000e-02 
1.250000e+00 4.727708e-01 6.800000e-02 
1.250000e+00 4.457805e-01 3.400000e-02 
1.250000e+00 4.176198e-01 4.200000e-02 
1.250000e+00 3.882828e-01 1.020000e-01 
1.250000e+00 3.577726e-01 8.000000e-02 
1.250000e+00 3.261071e-01 1.320000e-01 
1.250000e+00 2.933176e-01 2.120000e-01 
1.250000e+00 2.594515e-01 2.860000e-01 
1.250000e+00 2.245745e-01 3.220000e-01 
1.250000e+00 1.887700e-01 3.720000e-01 
1.250000e+00 1.521394e-01 3.900000e-01 
1.250000e+00 1.148031e-01 4.200000e-01 
1.250000e+00 7.689765e-02 4.460000e-01 
1.250000e+00 3.857500e-02 4.400000e-01 
1.250000e+00 0 4.700000e-01 

1.500000e+00 8.616825e-01 0 
1.500000e+00 8.554323e-01 4.000000e-03 
1.500000e+00 8.484842e-01 2.000000e-03 
1.500000e+00 8.408709e-01 0 
1.500000e+00 8.326177e-01 0 
1.500000e+00 8.237427e-01 4.000000e-03 
1.500000e+00 8.142570e-01 4.000000e-03 
1.500000e+00 8.041653e-01 6.000000e-03 
1.500000e+00 7.934666e-01 2.000000e-03 
1.500000e+00 7.821546e-01 4.000000e-03 
1.500000e+00 7.702181e-01 0 
1.500000e+00 7.576420e-01 4.000000e-03 
1.500000e+00 7.444072e-01 0 
1.500000e+00 7.304908e-01 1.000000e-02 
1.500000e+00 7.158667e-01 0 
1.500000e+00 7.005061e-01 1.600000e-02 
1.500000e+00 6.843774e-01 1.400000e-02 
1.500000e+00 6.674464e-01 2.200000e-02 
1.500000e+00 6.496776e-01 1.800000e-02 
1.500000e+00 6.310329e-01 2.800000e-02 
1.500000e+00 6.114740e-01 2.400000e-02 
1.500000e+00 5.909613e-01 1.800000e-02 
1.500000e+00 5.694556e-01 6.200000e-02 
1.500000e+00 5.469186e-01 6.400000e-02 
1.500000e+00 5.233138e-01 4.800000e-02 
1.500000e+00 4.986076e-01 6.600000e-02 
1.500000e+00 4.727708e-01 1.160000e-01 
1.500000e+00 4.457805e-01 1.220000e-01 
1.500000e+00 4.176198e-01 2.280000e-01 
1.500000e+00 3.882828e-01 1.560000e-01 
1.500000e+00 3.577726e-01 1.920000e-01 
1.500000e+00 3.261071e-01 2.220000e-01 
1.500000e+00 2.933176e-01 2.520000e-01 
1.500000e+00 2.594515e-01 3.060000e-01 
1.500000e+00 2.245745e-01 4.040000e-01 
1.500000e+00 1.887700e-01 3.900000e-01 
1.500000e+00 1.521394e-01 4.340000e-01 
1.500000e+00 1.148031e-01 4.360000e-01 
1.500000e+00 7.689765e-02 4.660000e-01 
1.500000e+00 3.857500e-02 4.560000e-01 
1.500000e+00 0 4.600000e-01 

1.750000e+00 8.616825e-01 1.200000e-02 
1.750000e+00 8.554323e-01 1.000000e-02 
1.750000e+00 8.484842e-01 2.000000e-03 
1.750000e+00 8.408709e-01 1.000000e-02 
1.750000e+00 8.326177e-01 2.200000e-02 
1.750000e+00 8.237427e-01 8.000000e-03 
1.750000e+00 8.142570e-01 1.200000e-02 
1.750000e+00 8.041653e-01 1.200000e-02 
1.750000e+00 7.934666e-01 5.600000e-02 
1.750000e+00 7.821546e-01 2.600000e-02 
1.750000e+00 7.702181e-01 2.400000e-02 
1.750000e+00 7.576420e-01 2.400000e-02 
1.750000e+00 7.444072e-01 5.200000e-02 
1.750000e+00 7.304908e-01 7.200000e-02 
1.750000e+00 7.158667e-01 1.400000e-02 
1.750000e+00 7.005061e-01 3.800000e-02 
1.750000e+00 6.843774e-01 2.600000e-02 
1.750000e+00 6.674464e-01 6.400000e-02 
1.750000e+00 6.496776e-01 1.140000e-01 
1.750000e+00 6.310329e-01 8.200000e-02 
1.750000e+00 6.114740e-01 6.400000e-02 
1.750000e+00 5.909613e-01 1.200000e-01 
1.750000e+00 5.694556e-01 9.800000e-02 
1.750000e+00 5.469186e-01 1.740000e-01 
1.750000e+00 5.233138e-01 1.840000e-01 
1.750000e+00 4.986076e-01 1.720000e-01 
1.750000e+00 4.727708e-01 2.420000e-01 
1.750000e+00 4.457805e-01 1.880000e-01 
1.750000e+00 4.176198e-01 2.220000e-01 
1.750000e+00 3.882828e-01 2.860000e-01 
1.750000e+00 3.577726e-01 2.760000e-01 
1.750000e+00 3.261071e-01 3.440000e-01 
1.750000e+00 2.933176e-01 3.460000e-01 
1.750000e+00 2.594515e-01 3.720000e-01 
1.750000e+00 2.245745e-01 4.220000e-01 
1.750000e+00 1.887700e-01 4.240000e-01 
1.750000e+00 1.521394e-01 4.240000e-01 
1.750000e+00 1.148031e-01 4.420000e-01 
1.750000e+00 7.689765e-02 4.520000e-01 
1.750000e+00 3.857500e-02 4.740000e-01 
1.750000e+00 0 4.680000e-01 

2 8.616825e-01 3.200000e-02 
2 8.554323e-01 2.800000e-02 
2 8.484842e-01 4.600000e-02 
2 8.408709e-01 3.200000e-02 
2 8.326177e-01 3.200000e-02 
2 8.237427e-01 5.600000e-02 
2 8.142570e-01 5.400000e-02 
2 8.041653e-01 3.800000e-02 
2 7.934666e-01 7.800000e-02 
2 7.821546e-01 6.200000e-02 
2 7.702181e-01 1.180000e-01 
2 7.576420e-01 3.800000e-02 
2 7.444072e-01 6.400000e-02 
2 7.304908e-01 1.040000e-01 
2 7.158667e-01 1.480000e-01 
2 7.005061e-01 7.600000e-02 
2 6.843774e-01 9.600000e-02 
2 6.674464e-01 1.040000e-01 
2 6.496776e-01 2.080000e-01 
2 6.310329e-01 1.400000e-01 
2 6.114740e-01 1.700000e-01 
2 5.909613e-01 1.400000e-01 
2 5.694556e-01 1.740000e-01 
2 5.469186e-01 2.320000e-01 
2 5.233138e-01 2.280000e-01 
2 4.986076e-01 2.640000e-01 
2 4.727708e-01 3.100000e-01 
2 4.457805e-01 3.260000e-01 
2 4.176198e-01 3.760000e-01 
2 3.882828e-01 3.660000e-01 
2 3.577726e-01 3.820000e-01 
2 3.261071e-01 3.520000e-01 
2 2.933176e-01 4.240000e-01 
2 2.594515e-01 4.300000e-01 
2 2.245745e-01 4.400000e-01 
2 1.887700e-01 4.540000e-01 
2 1.521394e-01 4.740000e-01 
2 1.148031e-01 4.640000e-01 
2 7.689765e-02 4.620000e-01 
2 3.857500e-02 4.600000e-01 
2 0 4.420000e-01 

2.250000e+00 8.616825e-01 5.600000e-02 
2.250000e+00 8.554323e-01 7.400000e-02 
2.250000e+00 8.484842e-01 1.100000e-01 
2.250000e+00 8.408709e-01 1.080000e-01 
2.250000e+00 8.326177e-01 1.220000e-01 
2.250000e+00 8.237427e-01 1.400000e-01 
2.250000e+00 8.142570e-01 1.200000e-01 
2.250000e+00 8.041653e-01 6.400000e-02 
2.250000e+00 7.934666e-01 1.700000e-01 
2.250000e+00 7.821546e-01 1.900000e-01 
2.250000e+00 7.702181e-01 1.740000e-01 
2.250000e+00 7.576420e-01 1.820000e-01 
2.250000e+00 7.444072e-01 2.180000e-01 
2.250000e+00 7.304908e-01 2.380000e-01 
2.250000e+00 7.158667e-01 2.260000e-01 
2.250000e+00 7.005061e-01 1.780000e-01 
2.250000e+00 6.843774e-01 1.720000e-01 
2.250000e+00 6.674464e-01 1.820000e-01 
2.250000e+00 6.496776e-01 2.320000e-01 
2.250000e+00 6.310329e-01 2.680000e-01 
2.250000e+00 6.114740e-01 2.520000e-01 
2.250000e+00 5.909613e-01 2.660000e-01 
2.250000e+00 5.694556e-01 3.980000e-01 
2.250000e+00 5.469186e-01 3.360000e-01 
2.250000e+00 5.233138e-01 3.020000e-01 
2.250000e+00 4.986076e-01 2.720000e-01 
2.250000e+00 4.727708e-01 3.680000e-01 
2.250000e+00 4.457805e-01 3.980000e-01 
2.250000e+00 4.176198e-01 3.680000e-01 
2.250000e+00 3.882828e-01 3.940000e-01 
2.250000e+00 3.577726e-01 4.020000e-01 
2.250000e+00 3.261071e-01 3.600000e-01 
2.250000e+00 2.933176e-01 3.660000e-01 
2.250000e+00 2.594515e-01 4.160000e-01 
2.250000e+00 2.245745e-01 4.420000e-01 
2.250000e+00 1.887700e-01 4.480000e-01 
2.250000e+00 1.521394e-01 4.340000e-01 
2.250000e+00 1.148031e-01 4.280000e-01 
2.250000e+00 7.689765e-02 4.300000e-01 
2.250000e+00 3.857500e-02 4.540000e-01 
2.250000e+00 0 4.560000e-01 

2.500000e+00 8.616825e-01 1.260000e-01 
2.500000e+00 8.554323e-01 1.300000e-01 
2.500000e+00 8.484842e-01 1.980000e-01 
2.500000e+00 8.408709e-01 1.360000e-01 
2.500000e+00 8.326177e-01 1.680000e-01 
2.500000e+00 8.237427e-01 1.500000e-01 
2.500000e+00 8.142570e-01 2.740000e-01 
2.500000e+00 8.041653e-01 2.100000e-01 
2.500000e+00 7.934666e-01 2.020000e-01 
2.500000e+00 7.821546e-01 3.220000e-01 
2.500000e+00 7.702181e-01 2.460000e-01 
2.500000e+00 7.576420e-01 2.820000e-01 
2.500000e+00 7.444072e-01 2.760000e-01 
2.500000e+00 7.304908e-01 2.440000e-01 
2.500000e+00 7.158667e-01 2.840000e-01 
2.500000e+00 7.005061e-01 2.600000e-01 
2.500000e+00 6.843774e-01 2.780000e-01 
2.500000e+00 6.674464e-01 3.040000e-01 
2.500000e+00 6.496776e-01 3.200000e-01 
2.500000e+00 6.310329e-01 3.080000e-01 
2.500000e+00 6.114740e-01 3.920000e-01 
2.500000e+00 5.909613e-01 3.300000e-01 
2.500000e+00 5.694556e-01 3.700000e-01 
2.500000e+00 5.469186e-01 3.280000e-01 
2.500000e+00 5.233138e-01 3.680000e-01 
2.500000e+00 4.986076e-01 4.140000e-01 
2.500000e+00 4.727708e-01 3.560000e-01 
2.500000e+00 4.457805e-01 3.880000e-01 
2.500000e+00 4.176198e-01 3.960000e-01 
2.500000e+00 3.882828e-01 4.240000e-01 
2.500000e+00 3.577726e-01 4.280000e-01 
2.500000e+00 3.261071e-01 4.560000e-01 
2.500000e+00 2.933176e-01 4.200000e-01 
2.500000e+00 2.594515e-01 4.360000e-01 
2.500000e+00 2.245745e-01 4.440000e-01 
2.500000e+00 1.887700e-01 4.460000e-01 
2.500000e+00 1.521394e-01 4.340000e-01 
2.500000e+00 1.148031e-01 4.520000e-01 
2.500000e+00 7.689765e-02 4.540000e-01 
2.500000e+00 3.857500e-02 4.620000e-01 
2.500000e+00 0 4.520000e-01 

2.750000e+00 8.616825e-01 2.420000e-01 
2.750000e+00 8.554323e-01 2.480000e-01 
2.750000e+00 8.484842e-01 1.520000e-01 
2.750000e+00 8.408709e-01 2.620000e-01 
2.750000e+00 8.326177e-01 2.960000e-01 
2.750000e+00 8.237427e-01 2.740000e-01 
2.750000e+00 8.142570e-01 2.440000e-01 
2.750000e+00 8.041653e-01 3.120000e-01 
2.750000e+00 7.934666e-01 2.340000e-01 
2.750000e+00 7.821546e-01 3.080000e-01 
2.750000e+00 7.702181e-01 2.720000e-01 
2.750000e+00 7.576420e-01 4.020000e-01 
2.750000e+00 7.444072e-01 3.500000e-01 
2.750000e+00 7.304908e-01 3.760000e-01 
2.750000e+00 7.158667e-01 3.300000e-01 
2.750000e+00 7.005061e-01 3.140000e-01 
2.750000e+00 6.843774e-01 3.360000e-01 
2.750000e+00 6.674464e-01 3.220000e-01 
2.750000e+00 6.496776e-01 3.560000e-01 
2.750000e+00 6.310329e-01 4.000000e-01 
2.750000e+00 6.114740e-01 3.780000e-01 
2.750000e+00 5.909613e-01 3.560000e-01 
2.750000e+00 5.694556e-01 4.060000e-01 
2.750000e+00 5.469186e-01 3.900000e-01 
2.750000e+00 5.233138e-01 3.760000e-01 
2.750000e+00 4.986076e-01 3.620000e-01 
2.750000e+00 4.727708e-01 4.200000e-01 
2.750000e+00 4.457805e-01 4.240000e-01 
2.750000e+00 4.176198e-01 4.260000e-01 
2.750000e+00 3.882828e-01 4.220000e-01 
2.750000e+00 3.577726e-01 4.140000e-01 
2.750000e+00 3.261071e-01 4.240000e-01 
2.750000e+00 2.933176e-01 4.500000e-01 
2.750000e+00 2.594515e-01 4.560000e-01 
2.750000e+00 2.245745e-01 4.600000e-01 
2.750000e+00 1.887700e-01 4.480000e-01 
2.750000e+00 1.521394e-01 4.600000e-01 
2.750000e+00 1.148031e-01 4.280000e-01 
2.750000e+00 7.689765e-02 4.460000e-01 
2.750000e+00 3.857500e-02 4.420000e-01 
2.750000e+00 0 4.540000e-01 

3 8.616825e-01 3.100000e-01 
3 8.554323e-01 3.200000e-01 
3 8.484842e-01 2.800000e-01 
3 8.408709e-01 3.240000e-01 
3 8.326177e-01 3.540000e-01 
3 8.237427e-01 3.120000e-01 
3 8.142570e-01 3.520000e-01 
3 8.041653e-01 3.640000e-01 
3 7.934666e-01 3.360000e-01 
3 7.821546e-01 3.020000e-01 
3 7.702181e-01 3.220000e-01 
3 7.576420e-01 3.560000e-01 
3 7.444072e-01 3.620000e-01 
3 7.304908e-01 3.620000e-01 
3 7.158667e-01 3.540000e-01 
3 7.005061e-01 3.820000e-01 
3 6.843774e-01 3.660000e-01 
3 6.674464e-01 3.880000e-01 
3 6.496776e-01 3.960000e-01 
3 6.310329e-01 3.640000e-01 
3 6.114740e-01 4.220000e-01 
3 5.909613e-01 4.160000e-01 
3 5.694556e-01 3.840000e-01 
3 5.469186e-01 4.100000e-01 
3 5.233138e-01 4.220000e-01 
3 4.986076e-01 4.020000e-01 
3 4.727708e-01 4.060000e-01 
3 4.457805e-01 4.420000e-01 
3 4.176198e-01 4.400000e-01 
3 3.882828e-01 4.440000e-01 
3 3.577726e-01 4.660000e-01 
3 3.261071e-01 4.380000e-01 
3 2.933176e-01 4.540000e-01 
3 2.594515e-01 4.420000e-01 
3 2.245745e-01 4.420000e-01 
3 1.887700e-01 4.500000e-01 
3 1.521394e-01 4.600000e-01 
3 1.148031e-01 4.600000e-01 
3 7.689765e-02 4.540000e-01 
3 3.857500e-02 4.700000e-01 
3 0 4.700000e-01 

3.250000e+00 8.616825e-01 3.460000e-01 
3.250000e+00 8.554323e-01 3.400000e-01 
3.250000e+00 8.484842e-01 3.760000e-01 
3.250000e+00 8.408709e-01 3.260000e-01 
3.250000e+00 8.326177e-01 3.540000e-01 
3.250000e+00 8.237427e-01 3.760000e-01 
3.250000e+00 8.142570e-01 3.280000e-01 
3.250000e+00 8.041653e-01 3.940000e-01 
3.250000e+00 7.934666e-01 3.860000e-01 
3.250000e+00 7.821546e-01 3.520000e-01 
3.250000e+00 7.702181e-01 4.080000e-01 
3.250000e+00 7.576420e-01 3.820000e-01 
3.250000e+00 7.444072e-01 3.300000e-01 
3.250000e+00 7.304908e-01 4.020000e-01 
3.250000e+00 7.158667e-01 4.020000e-01 
3.250000e+00 7.005061e-01 3.580000e-01 
3.250000e+00 6.843774e-01 4.600000e-01 
3.250000e+00 6.674464e-01 4.120000e-01 
3.250000e+00 6.496776e-01 4.000000e-01 
3.250000e+00 6.310329e-01 4.380000e-01 
3.250000e+00 6.114740e-01 4.160000e-01 
3.250000e+00 5.909613e-01 4.020000e-01 
3.250000e+00 5.694556e-01 4.340000e-01 
3.250000e+00 5.469186e-01 4.260000e-01 
3.250000e+00 5.233138e-01 4.180000e-01 
3.250000e+00 4.986076e-01 4.380000e-01 
3.250000e+00 4.727708e-01 4.000000e-01 
3.250000e+00 4.457805e-01 4.620000e-01 
3.250000e+00 4.176198e-01 4.200000e-01 
3.250000e+00 3.882828e-01 4.540000e-01 
3.250000e+00 3.577726e-01 4.560000e-01 
3.250000e+00 3.261071e-01 4.380000e-01 
3.250000e+00 2.933176e-01 4.340000e-01 
3.250000e+00 2.594515e-01 4.440000e-01 
3.250000e+00 2.245745e-01 4.320000e-01 
3.250000e+00 1.887700e-01 4.620000e-01 
3.250000e+00 1.521394e-01 4.640000e-01 
3.250000e+00 1.148031e-01 4.440000e-01 
3.250000e+00 7.689765e-02 4.720000e-01 
3.250000e+00 3.857500e-02 4.620000e-01 
3.250000e+00 0 4.540000e-01 

3.500000e+00 8.616825e-01 3.340000e-01 
3.500000e+00 8.554323e-01 4.020000e-01 
3.500000e+00 8.484842e-01 3.640000e-01 
3.500000e+00 8.408709e-01 3.980000e-01 
3.500000e+00 8.326177e-01 3.860000e-01 
3.500000e+00 8.237427e-01 4.200000e-01 
3.500000e+00 8.142570e-01 3.700000e-01 
3.500000e+00 8.041653e-01 3.920000e-01 
3.500000e+00 7.934666e-01 3.900000e-01 
3.500000e+00 7.821546e-01 4.260000e-01 
3.500000e+00 7.702181e-01 3.900000e-01 
3.500000e+00 7.576420e-01 3.680000e-01 
3.500000e+00 7.444072e-01 3.600000e-01 
3.500000e+00 7.304908e-01 4.160000e-01 
3.500000e+00 7.158667e-01 4.220000e-01 
3.500000e+00 7.005061e-01 4.120000e-01 
3.500000e+00 6.843774e-01 3.980000e-01 
3.500000e+00 6.674464e-01 4.320000e-01 
3.500000e+00 6.496776e-01 4.100000e-01 
3.500000e+00 6.310329e-01 4.400000e-01 
3.500000e+00 6.114740e-01 3.960000e-01 
3.500000e+00 5.909613e-01 4.160000e-01 
3.500000e+00 5.694556e-01 4.520000e-01 
3.500000e+00 5.469186e-01 4.060000e-01 
3.500000e+00 5.233138e-01 4.620000e-01 
3.500000e+00 4.986076e-01 4.260000e-01 
3.500000e+00 4.727708e-01 4.140000e-01 
3.500000e+00 4.457805e-01 4.280000e-01 
3.500000e+00 4.176198e-01 4.540000e-01 
3.500000e+00 3.882828e-01 4.380000e-01 
3.500000e+00 3.577726e-01 4.400000e-01 
3.500000e+00 3.261071e-01 4.540000e-01 
3.500000e+00 2.933176e-01 4.280000e-01 
3.500000e+00 2.594515e-01 4.640000e-01 
3.500000e+00 2.245745e-01 4.560000e-01 
3.500000e+00 1.887700e-01 4.520000e-01 
3.500000e+00 1.521394e-01 4.420000e-01 
3.500000e+00 1.148031e-01 4.500000e-01 
3.500000e+00 7.689765e-02 4.640000e-01 
3.500000e+00 3.857500e-02 4.660000e-01 
3.500000e+00 0 4.460000e-01 

3.750000e+00 8.616825e-01 3.820000e-01 
3.750000e+00 8.554323e-01 3.920000e-01 
3.750000e+00 8.484842e-01 3.980000e-01 
3.750000e+00 8.408709e-01 3.740000e-01 
3.750000e+00 8.326177e-01 3.700000e-01 
3.750000e+00 8.237427e-01 4.060000e-01 
3.750000e+00 8.142570e-01 4.220000e-01 
3.750000e+00 8.041653e-01 3.960000e-01 
3.750000e+00 7.934666e-01 4.260000e-01 
3.750000e+00 7.821546e-01 3.960000e-01 
3.750000e+00 7.702181e-01 4.200000e-01 
3.750000e+00 7.576420e-01 4.000000e-01 
3.750000e+00 7.444072e-01 4.000000e-01 
3.750000e+00 7.304908e-01 4.180000e-01 
3.750000e+00 7.158667e-01 4.040000e-01 
3.750000e+00 7.005061e-01 4.120000e-01 
3.750000e+00 6.843774e-01 3.900000e-01 
3.750000e+00 6.674464e-01 4.300000e-01 
3.750000e+00 6.496776e-01 4.180000e-01 
3.750000e+00 6.310329e-01 4.500000e-01 
3.750000e+00 6.114740e-01 4.340000e-01 
3.750000e+00 5.909613e-01 3.980000e-01 
3.750000e+00 5.694556e-01 4.240000e-01 
3.750000e+00 5.469186e-01 4.420000e-01 
3.750000e+00 5.233138e-01 4.380000e-01 
3.750000e+00 4.986076e-01 4.480000e-01 
3.750000e+00 4.727708e-01 4.720000e-01 
3.750000e+00 4.457805e-01 4.620000e-01 
3.750000e+00 4.176198e-01 4.520000e-01 
3.750000e+00 3.882828e-01 4.360000e-01 
3.750000e+00 3.577726e-01 4.700000e-01 
3.750000e+00 3.261071e-01 4.440000e-01 
3.750000e+00 2.933176e-01 4.640000e-01 
3.750000e+00 2.594515e-01 4.640000e-01 
3.750000e+00 2.245745e-01 4.480000e-01 
3.750000e+00 1.887700e-01 4.400000e-01 
3.750000e+00 1.521394e-01 4.460000e-01 
3.750000e+00 1.148031e-01 4.600000e-01 
3.750000e+00 7.689765e-02 4.500000e-01 
3.750000e+00 3.857500e-02 4.680000e-01 
3.750000e+00 0 4.500000e-01 

4 8.616825e-01 3.980000e-01 
4 8.554323e-01 4.200000e-01 
4 8.484842e-01 4.400000e-01 
4 8.408709e-01 4.400000e-01 
4 8.326177e-01 4.280000e-01 
4 8.237427e-01 3.940000e-01 
4 8.142570e-01 4.320000e-01 
4 8.041653e-01 4.440000e-01 
4 7.934666e-01 3.880000e-01 
4 7.821546e-01 4.180000e-01 
4 7.702181e-01 4.180000e-01 
4 7.576420e-01 4.220000e-01 
4 7.444072e-01 4.240000e-01 
4 7.304908e-01 4.200000e-01 
4 7.158667e-01 4.260000e-01 
4 7.005061e-01 4.140000e-01 
4 6.843774e-01 4.520000e-01 
4 6.674464e-01 4.140000e-01 
4 6.496776e-01 4.540000e-01 
4 6.310329e-01 4.480000e-01 
4 6.114740e-01 4.420000e-01 
4 5.909613e-01 4.340000e-01 
4 5.694556e-01 4.200000e-01 
4 5.469186e-01 4.500000e-01 
4 5.233138e-01 4.460000e-01 
4 4.986076e-01 4.220000e-01 
4 4.727708e-01 4.300000e-01 
4 4.457805e-01 4.540000e-01 
4 4.176198e-01 4.420000e-01 
4 3.882828e-01 4.460000e-01 
4 3.577726e-01 4.420000e-01 
4 3.261071e-01 4.660000e-01 
4 2.933176e-01 4.500000e-01 
4 2.594515e-01 4.620000e-01 
4 2.245745e-01 4.520000e-01 
4 1.887700e-01 4.540000e-01 
4 1.521394e-01 4.540000e-01 
4 1.148031e-01 4.540000e-01 
4 7.689765e-02 4.440000e-01 
4 3.857500e-02 4.760000e-01 
4 0 4.420000e-01 



==> data/phasediag/cescl-obslenp.dat <==
50 1 4.320000e-01 
50 1.300000e+00 4.260000e-01 
50 1.600000e+00 4.380000e-01 
50 1.900000e+00 4.840000e-01 
50 2.200000e+00 4.720000e-01 
50 2.500000e+00 4.700000e-01 
50 2.800000e+00 4.720000e-01 
50 3.100000e+00 4.640000e-01 
50 3.400000e+00 4.700000e-01 
50 3.700000e+00 4.820000e-01 
50 4 4.580000e-01 
50 4.300000e+00 4.840000e-01 
50 4.600000e+00 4.760000e-01 
50 4.900000e+00 4.760000e-01 
50 5.200000e+00 4.760000e-01 
50 5.500000e+00 4.780000e-01 
50 5.800000e+00 4.780000e-01 
50 6.100000e+00 4.820000e-01 
50 6.400000e+00 4.820000e-01 
50 6.700000e+00 4.820000e-01 
50 7 4.760000e-01 

152 1 2.560000e-01 
152 1.300000e+00 3.820000e-01 
152 1.600000e+00 3.880000e-01 
152 1.900000e+00 4.340000e-01 
152 2.200000e+00 4.200000e-01 
152 2.500000e+00 4.720000e-01 
152 2.800000e+00 4.740000e-01 
152 3.100000e+00 4.480000e-01 
152 3.400000e+00 4.480000e-01 
152 3.700000e+00 4.620000e-01 
152 4 4.760000e-01 
152 4.300000e+00 4.780000e-01 
152 4.600000e+00 4.740000e-01 
152 4.900000e+00 4.700000e-01 
152 5.200000e+00 4.780000e-01 
152 5.500000e+00 4.760000e-01 
152 5.800000e+00 4.700000e-01 
152 6.100000e+00 4.800000e-01 
152 6.400000e+00 4.780000e-01 
152 6.700000e+00 4.760000e-01 
152 7 4.740000e-01 

254 1 7.000000e-02 
254 1.300000e+00 2.780000e-01 
254 1.600000e+00 3.500000e-01 
254 1.900000e+00 3.540000e-01 
254 2.200000e+00 4.220000e-01 
254 2.500000e+00 4.060000e-01 
254 2.800000e+00 4.560000e-01 
254 3.100000e+00 4.080000e-01 
254 3.400000e+00 4.320000e-01 
254 3.700000e+00 4.240000e-01 
254 4 4.840000e-01 
254 4.300000e+00 4.200000e-01 
254 4.600000e+00 4.600000e-01 
254 4.900000e+00 4.780000e-01 
254 5.200000e+00 4.840000e-01 
254 5.500000e+00 4.760000e-01 
254 5.800000e+00 4.780000e-01 
254 6.100000e+00 4.720000e-01 
254 6.400000e+00 4.660000e-01 
254 6.700000e+00 4.780000e-01 
254 7 4.860000e-01 

356 1 5.200000e-02 
356 1.300000e+00 1.400000e-01 
356 1.600000e+00 2.540000e-01 
356 1.900000e+00 3.080000e-01 
356 2.200000e+00 3.100000e-01 
356 2.500000e+00 3.780000e-01 
356 2.800000e+00 4.160000e-01 
356 3.100000e+00 4.500000e-01 
356 3.400000e+00 4.680000e-01 
356 3.700000e+00 4.360000e-01 
356 4 4.400000e-01 
356 4.300000e+00 4.260000e-01 
356 4.600000e+00 4.580000e-01 
356 4.900000e+00 4.620000e-01 
356 5.200000e+00 4.860000e-01 
356 5.500000e+00 4.780000e-01 
356 5.800000e+00 4.800000e-01 
356 6.100000e+00 4.480000e-01 
356 6.400000e+00 4.700000e-01 
356 6.700000e+00 4.700000e-01 
356 7 4.720000e-01 

460 1 3.000000e-02 
460 1.300000e+00 1.460000e-01 
460 1.600000e+00 2.120000e-01 
460 1.900000e+00 2.300000e-01 
460 2.200000e+00 3.100000e-01 
460 2.500000e+00 3.260000e-01 
460 2.800000e+00 3.940000e-01 
460 3.100000e+00 3.580000e-01 
460 3.400000e+00 3.820000e-01 
460 3.700000e+00 4.240000e-01 
460 4 4.200000e-01 
460 4.300000e+00 4.460000e-01 
460 4.600000e+00 4.440000e-01 
460 4.900000e+00 4.100000e-01 
460 5.200000e+00 4.420000e-01 
460 5.500000e+00 4.560000e-01 
460 5.800000e+00 4.480000e-01 
460 6.100000e+00 4.780000e-01 
460 6.400000e+00 4.600000e-01 
460 6.700000e+00 4.600000e-01 
460 7 4.580000e-01 

562 1 6.000000e-03 
562 1.300000e+00 8.200000e-02 
562 1.600000e+00 1.560000e-01 
562 1.900000e+00 1.820000e-01 
562 2.200000e+00 2.080000e-01 
562 2.500000e+00 3.440000e-01 
562 2.800000e+00 3.500000e-01 
562 3.100000e+00 3.900000e-01 
562 3.400000e+00 4.120000e-01 
562 3.700000e+00 3.760000e-01 
562 4 3.820000e-01 
562 4.300000e+00 4.180000e-01 
562 4.600000e+00 4.380000e-01 
562 4.900000e+00 4.440000e-01 
562 5.200000e+00 4.540000e-01 
562 5.500000e+00 4.560000e-01 
562 5.800000e+00 4.500000e-01 
562 6.100000e+00 4.600000e-01 
562 6.400000e+00 4.540000e-01 
562 6.700000e+00 4.560000e-01 
562 7 4.720000e-01 

664 1 8.000000e-03 
664 1.300000e+00 9.000000e-02 
664 1.600000e+00 1.000000e-01 
664 1.900000e+00 1.580000e-01 
664 2.200000e+00 2.160000e-01 
664 2.500000e+00 2.520000e-01 
664 2.800000e+00 3.240000e-01 
664 3.100000e+00 3.020000e-01 
664 3.400000e+00 3.500000e-01 
664 3.700000e+00 3.700000e-01 
664 4 3.900000e-01 
664 4.300000e+00 4.320000e-01 
664 4.600000e+00 4.160000e-01 
664 4.900000e+00 4.340000e-01 
664 5.200000e+00 4.340000e-01 
664 5.500000e+00 4.380000e-01 
664 5.800000e+00 4.500000e-01 
664 6.100000e+00 4.560000e-01 
664 6.400000e+00 4.420000e-01 
664 6.700000e+00 4.280000e-01 
664 7 4.600000e-01 

768 1 0 
768 1.300000e+00 4.800000e-02 
768 1.600000e+00 5.600000e-02 
768 1.900000e+00 1.300000e-01 
768 2.200000e+00 2.440000e-01 
768 2.500000e+00 2.540000e-01 
768 2.800000e+00 2.760000e-01 
768 3.100000e+00 3.580000e-01 
768 3.400000e+00 3.000000e-01 
768 3.700000e+00 3.280000e-01 
768 4 3.820000e-01 
768 4.300000e+00 3.920000e-01 
768 4.600000e+00 4.460000e-01 
768 4.900000e+00 4.140000e-01 
768 5.200000e+00 4.340000e-01 
768 5.500000e+00 4.200000e-01 
768 5.800000e+00 4.280000e-01 
768 6.100000e+00 4.480000e-01 
768 6.400000e+00 4.500000e-01 
768 6.700000e+00 4.220000e-01 
768 7 4.780000e-01 

870 1 0 
870 1.300000e+00 1.400000e-02 
870 1.600000e+00 5.000000e-02 
870 1.900000e+00 1.260000e-01 
870 2.200000e+00 1.700000e-01 
870 2.500000e+00 2.060000e-01 
870 2.800000e+00 2.640000e-01 
870 3.100000e+00 3.460000e-01 
870 3.400000e+00 2.800000e-01 
870 3.700000e+00 4.060000e-01 
870 4 3.760000e-01 
870 4.300000e+00 3.820000e-01 
870 4.600000e+00 3.900000e-01 
870 4.900000e+00 4.180000e-01 
870 5.200000e+00 4.340000e-01 
870 5.500000e+00 4.380000e-01 
870 5.800000e+00 4.300000e-01 
870 6.100000e+00 4.020000e-01 
870 6.400000e+00 4.260000e-01 
870 6.700000e+00 4.600000e-01 
870 7 4.380000e-01 

972 1 0 
972 1.300000e+00 8.000000e-03 
972 1.600000e+00 5.400000e-02 
972 1.900000e+00 5.600000e-02 
972 2.200000e+00 1.480000e-01 
972 2.500000e+00 2.080000e-01 
972 2.800000e+00 2.740000e-01 
972 3.100000e+00 3.160000e-01 
972 3.400000e+00 3.580000e-01 
972 3.700000e+00 3.340000e-01 
972 4 3.820000e-01 
972 4.300000e+00 3.860000e-01 
972 4.600000e+00 4.080000e-01 
972 4.900000e+00 3.760000e-01 
972 5.200000e+00 4.100000e-01 
972 5.500000e+00 4.220000e-01 
972 5.800000e+00 4.480000e-01 
972 6.100000e+00 4.300000e-01 
972 6.400000e+00 4.280000e-01 
972 6.700000e+00 4.140000e-01 
972 7 4.440000e-01 

1076 1 0 
1076 1.300000e+00 1.800000e-02 
1076 1.600000e+00 3.400000e-02 
1076 1.900000e+00 8.000000e-02 
1076 2.200000e+00 1.380000e-01 
1076 2.500000e+00 1.580000e-01 
1076 2.800000e+00 2.760000e-01 
1076 3.100000e+00 2.980000e-01 
1076 3.400000e+00 3.240000e-01 
1076 3.700000e+00 3.380000e-01 
1076 4 4.040000e-01 
1076 4.300000e+00 3.360000e-01 
1076 4.600000e+00 3.640000e-01 
1076 4.900000e+00 4.260000e-01 
1076 5.200000e+00 3.860000e-01 
1076 5.500000e+00 4.060000e-01 
1076 5.800000e+00 4.180000e-01 
1076 6.100000e+00 4.280000e-01 
1076 6.400000e+00 3.800000e-01 
1076 6.700000e+00 4.360000e-01 
1076 7 4.180000e-01 

1178 1 0 
1178 1.300000e+00 2.000000e-03 
1178 1.600000e+00 4.000000e-02 
1178 1.900000e+00 5.600000e-02 
1178 2.200000e+00 1.440000e-01 
1178 2.500000e+00 1.660000e-01 
1178 2.800000e+00 2.220000e-01 
1178 3.100000e+00 2.320000e-01 
1178 3.400000e+00 3.480000e-01 
1178 3.700000e+00 1.940000e-01 
1178 4 2.940000e-01 
1178 4.300000e+00 3.740000e-01 
1178 4.600000e+00 3.960000e-01 
1178 4.900000e+00 3.640000e-01 
1178 5.200000e+00 4.040000e-01 
1178 5.500000e+00 4.240000e-01 
1178 5.800000e+00 4.340000e-01 
1178 6.100000e+00 3.920000e-01 
1178 6.400000e+00 4.080000e-01 
1178 6.700000e+00 4.200000e-01 
1178 7 4.120000e-01 

1280 1 0 
1280 1.300000e+00 6.000000e-03 
1280 1.600000e+00 3.600000e-02 
1280 1.900000e+00 4.200000e-02 
1280 2.200000e+00 9.800000e-02 
1280 2.500000e+00 1.460000e-01 
1280 2.800000e+00 1.840000e-01 
1280 3.100000e+00 2.360000e-01 
1280 3.400000e+00 2.020000e-01 
1280 3.700000e+00 2.880000e-01 
1280 4 3.060000e-01 
1280 4.300000e+00 3.040000e-01 
1280 4.600000e+00 4.060000e-01 
1280 4.900000e+00 3.440000e-01 
1280 5.200000e+00 4.040000e-01 
1280 5.500000e+00 4.000000e-01 
1280 5.800000e+00 4.000000e-01 
1280 6.100000e+00 3.920000e-01 
1280 6.400000e+00 4.440000e-01 
1280 6.700000e+00 4.380000e-01 
1280 7 4.060000e-01 

1384 1 0 
1384 1.300000e+00 6.000000e-03 
1384 1.600000e+00 1.800000e-02 
1384 1.900000e+00 5.600000e-02 
1384 2.200000e+00 8.800000e-02 
1384 2.500000e+00 1.280000e-01 
1384 2.800000e+00 1.740000e-01 
1384 3.100000e+00 1.740000e-01 
1384 3.400000e+00 2.500000e-01 
1384 3.700000e+00 2.540000e-01 
1384 4 3.360000e-01 
1384 4.300000e+00 3.720000e-01 
1384 4.600000e+00 3.480000e-01 
1384 4.900000e+00 3.680000e-01 
1384 5.200000e+00 3.820000e-01 
1384 5.500000e+00 3.960000e-01 
1384 5.800000e+00 3.460000e-01 
1384 6.100000e+00 4.200000e-01 
1384 6.400000e+00 4.280000e-01 
1384 6.700000e+00 4.080000e-01 
1384 7 4.360000e-01 

1486 1 0 
1486 1.300000e+00 2.000000e-03 
1486 1.600000e+00 1.400000e-02 
1486 1.900000e+00 2.600000e-02 
1486 2.200000e+00 7.200000e-02 
1486 2.500000e+00 1.260000e-01 
1486 2.800000e+00 2.100000e-01 
1486 3.100000e+00 1.640000e-01 
1486 3.400000e+00 2.200000e-01 
1486 3.700000e+00 2.500000e-01 
1486 4 2.760000e-01 
1486 4.300000e+00 3.240000e-01 
1486 4.600000e+00 3.800000e-01 
1486 4.900000e+00 3.560000e-01 
1486 5.200000e+00 3.500000e-01 
1486 5.500000e+00 4.000000e-01 
1486 5.800000e+00 4.000000e-01 
1486 6.100000e+00 3.920000e-01 
1486 6.400000e+00 3.860000e-01 
1486 6.700000e+00 4.220000e-01 
1486 7 4.240000e-01 

1588 1 0 
1588 1.300000e+00 2.000000e-03 
1588 1.600000e+00 1.400000e-02 
1588 1.900000e+00 2.200000e-02 
1588 2.200000e+00 2.600000e-02 
1588 2.500000e+00 1.460000e-01 
1588 2.800000e+00 1.340000e-01 
1588 3.100000e+00 2.020000e-01 
1588 3.400000e+00 1.720000e-01 
1588 3.700000e+00 2.540000e-01 
1588 4 3.320000e-01 
1588 4.300000e+00 3.320000e-01 
1588 4.600000e+00 3.520000e-01 
1588 4.900000e+00 3.200000e-01 
1588 5.200000e+00 3.560000e-01 
1588 5.500000e+00 3.460000e-01 
1588 5.800000e+00 3.580000e-01 
1588 6.100000e+00 3.520000e-01 
1588 6.400000e+00 4.200000e-01 
1588 6.700000e+00 4.120000e-01 
1588 7 4.300000e-01 

1692 1 0 
1692 1.300000e+00 2.000000e-03 
1692 1.600000e+00 2.000000e-03 
1692 1.900000e+00 4.200000e-02 
1692 2.200000e+00 8.600000e-02 
1692 2.500000e+00 1.020000e-01 
1692 2.800000e+00 1.260000e-01 
1692 3.100000e+00 1.440000e-01 
1692 3.400000e+00 2.480000e-01 
1692 3.700000e+00 2.140000e-01 
1692 4 2.620000e-01 
1692 4.300000e+00 2.420000e-01 
1692 4.600000e+00 3.600000e-01 
1692 4.900000e+00 2.640000e-01 
1692 5.200000e+00 3.460000e-01 
1692 5.500000e+00 3.640000e-01 
1692 5.800000e+00 3.780000e-01 
1692 6.100000e+00 4.220000e-01 
1692 6.400000e+00 3.660000e-01 
1692 6.700000e+00 3.780000e-01 
1692 7 4.100000e-01 

1794 1 2.000000e-03 
1794 1.300000e+00 4.000000e-03 
1794 1.600000e+00 4.000000e-03 
1794 1.900000e+00 1.200000e-02 
1794 2.200000e+00 3.800000e-02 
1794 2.500000e+00 8.000000e-02 
1794 2.800000e+00 1.400000e-01 
1794 3.100000e+00 1.960000e-01 
1794 3.400000e+00 2.060000e-01 
1794 3.700000e+00 2.700000e-01 
1794 4 3.140000e-01 
1794 4.300000e+00 2.460000e-01 
1794 4.600000e+00 2.560000e-01 
1794 4.900000e+00 2.940000e-01 
1794 5.200000e+00 3.260000e-01 
1794 5.500000e+00 3.320000e-01 
1794 5.800000e+00 3.860000e-01 
1794 6.100000e+00 4.020000e-01 
1794 6.400000e+00 4.020000e-01 
1794 6.700000e+00 4.020000e-01 
1794 7 4.080000e-01 

1896 1 0 
1896 1.300000e+00 2.000000e-03 
1896 1.600000e+00 6.000000e-03 
1896 1.900000e+00 3.200000e-02 
1896 2.200000e+00 4.000000e-02 
1896 2.500000e+00 1.080000e-01 
1896 2.800000e+00 1.160000e-01 
1896 3.100000e+00 1.620000e-01 
1896 3.400000e+00 1.280000e-01 
1896 3.700000e+00 2.640000e-01 
1896 4 3.020000e-01 
1896 4.300000e+00 2.520000e-01 
1896 4.600000e+00 3.020000e-01 
1896 4.900000e+00 3.140000e-01 
1896 5.200000e+00 3.440000e-01 
1896 5.500000e+00 3.300000e-01 
1896 5.800000e+00 3.360000e-01 
1896 6.100000e+00 3.480000e-01 
1896 6.400000e+00 3.420000e-01 
1896 6.700000e+00 3.320000e-01 
1896 7 3.500000e-01 

2000 1 0 
2000 1.300000e+00 0 
2000 1.600000e+00 6.000000e-03 
2000 1.900000e+00 4.000000e-03 
2000 2.200000e+00 4.400000e-02 
2000 2.500000e+00 5.000000e-02 
2000 2.800000e+00 1.200000e-01 
2000 3.100000e+00 9.000000e-02 
2000 3.400000e+00 1.980000e-01 
2000 3.700000e+00 2.300000e-01 
2000 4 2.640000e-01 
2000 4.300000e+00 2.040000e-01 
2000 4.600000e+00 3.080000e-01 
2000 4.900000e+00 3.340000e-01 
2000 5.200000e+00 3.180000e-01 
2000 5.500000e+00 3.540000e-01 
2000 5.800000e+00 3.540000e-01 
2000 6.100000e+00 3.700000e-01 
2000 6.400000e+00 3.680000e-01 
2000 6.700000e+00 4.000000e-01 
2000 7 4.020000e-01 



==> data/phasediag/cescl-obslensigman.dat <==
50 0 4.180000e-01 
50 2.500000e-01 4.600000e-01 
50 5.000000e-01 3.980000e-01 
50 7.500000e-01 4.220000e-01 
50 1 4.520000e-01 
50 1.250000e+00 4.420000e-01 
50 1.500000e+00 4.640000e-01 
50 1.750000e+00 4.480000e-01 
50 2 4.420000e-01 
50 2.250000e+00 4.640000e-01 
50 2.500000e+00 4.700000e-01 
50 2.750000e+00 4.820000e-01 
50 3 4.820000e-01 
50 3.250000e+00 4.780000e-01 
50 3.500000e+00 4.680000e-01 
50 3.750000e+00 4.800000e-01 
50 4 4.460000e-01 

152 0 1.860000e-01 
152 2.500000e-01 1.940000e-01 
152 5.000000e-01 3.160000e-01 
152 7.500000e-01 3.040000e-01 
152 1 3.640000e-01 
152 1.250000e+00 4.100000e-01 
152 1.500000e+00 3.840000e-01 
152 1.750000e+00 4.260000e-01 
152 2 4.320000e-01 
152 2.250000e+00 4.500000e-01 
152 2.500000e+00 4.700000e-01 
152 2.750000e+00 4.600000e-01 
152 3 4.520000e-01 
152 3.250000e+00 4.480000e-01 
152 3.500000e+00 4.560000e-01 
152 3.750000e+00 4.560000e-01 
152 4 4.620000e-01 

254 0 4.000000e-02 
254 2.500000e-01 6.400000e-02 
254 5.000000e-01 1.900000e-01 
254 7.500000e-01 2.360000e-01 
254 1 3.220000e-01 
254 1.250000e+00 3.580000e-01 
254 1.500000e+00 4.520000e-01 
254 1.750000e+00 4.120000e-01 
254 2 4.580000e-01 
254 2.250000e+00 4.620000e-01 
254 2.500000e+00 4.540000e-01 
254 2.750000e+00 4.380000e-01 
254 3 4.560000e-01 
254 3.250000e+00 4.500000e-01 
254 3.500000e+00 4.600000e-01 
254 3.750000e+00 4.600000e-01 
254 4 4.540000e-01 

356 0 4.000000e-03 
356 2.500000e-01 8.200000e-02 
356 5.000000e-01 9.000000e-02 
356 7.500000e-01 1.000000e-01 
356 1 2.500000e-01 
356 1.250000e+00 3.500000e-01 
356 1.500000e+00 3.520000e-01 
356 1.750000e+00 4.200000e-01 
356 2 4.480000e-01 
356 2.250000e+00 4.120000e-01 
356 2.500000e+00 4.420000e-01 
356 2.750000e+00 4.380000e-01 
356 3 4.380000e-01 
356 3.250000e+00 4.640000e-01 
356 3.500000e+00 4.500000e-01 
356 3.750000e+00 4.540000e-01 
356 4 4.540000e-01 

460 0 6.000000e-03 
460 2.500000e-01 1.200000e-02 
460 5.000000e-01 3.200000e-02 
460 7.500000e-01 1.220000e-01 
460 1 1.820000e-01 
460 1.250000e+00 2.980000e-01 
460 1.500000e+00 3.820000e-01 
460 1.750000e+00 3.460000e-01 
460 2 4.600000e-01 
460 2.250000e+00 3.940000e-01 
460 2.500000e+00 4.440000e-01 
460 2.750000e+00 4.320000e-01 
460 3 4.640000e-01 
460 3.250000e+00 4.460000e-01 
460 3.500000e+00 4.360000e-01 
460 3.750000e+00 4.500000e-01 
460 4 4.620000e-01 

562 0 2.000000e-03 
562 2.500000e-01 0 
562 5.000000e-01 1.600000e-02 
562 7.500000e-01 6.600000e-02 
562 1 1.200000e-01 
562 1.250000e+00 2.660000e-01 
562 1.500000e+00 3.680000e-01 
562 1.750000e+00 4.040000e-01 
562 2 3.840000e-01 
562 2.250000e+00 4.080000e-01 
562 2.500000e+00 4.420000e-01 
562 2.750000e+00 4.380000e-01 
562 3 4.420000e-01 
562 3.250000e+00 4.340000e-01 
562 3.500000e+00 4.420000e-01 
562 3.750000e+00 4.600000e-01 
562 4 4.600000e-01 

664 0 0 
664 2.500000e-01 0 
664 5.000000e-01 1.200000e-02 
664 7.500000e-01 3.800000e-02 
664 1 1.500000e-01 
664 1.250000e+00 2.200000e-01 
664 1.500000e+00 2.480000e-01 
664 1.750000e+00 3.620000e-01 
664 2 3.960000e-01 
664 2.250000e+00 3.800000e-01 
664 2.500000e+00 4.400000e-01 
664 2.750000e+00 4.520000e-01 
664 3 4.220000e-01 
664 3.250000e+00 4.400000e-01 
664 3.500000e+00 4.360000e-01 
664 3.750000e+00 4.280000e-01 
664 4 4.560000e-01 

768 0 0 
768 2.500000e-01 2.000000e-03 
768 5.000000e-01 1.000000e-02 
768 7.500000e-01 1.200000e-02 
768 1 6.800000e-02 
768 1.250000e+00 2.280000e-01 
768 1.500000e+00 2.720000e-01 
768 1.750000e+00 3.360000e-01 
768 2 3.140000e-01 
768 2.250000e+00 3.660000e-01 
768 2.500000e+00 4.060000e-01 
768 2.750000e+00 4.620000e-01 
768 3 4.280000e-01 
768 3.250000e+00 4.220000e-01 
768 3.500000e+00 4.660000e-01 
768 3.750000e+00 4.500000e-01 
768 4 4.600000e-01 

870 0 0 
870 2.500000e-01 2.000000e-03 
870 5.000000e-01 2.000000e-03 
870 7.500000e-01 2.600000e-02 
870 1 1.040000e-01 
870 1.250000e+00 1.440000e-01 
870 1.500000e+00 1.640000e-01 
870 1.750000e+00 3.180000e-01 
870 2 4.080000e-01 
870 2.250000e+00 3.520000e-01 
870 2.500000e+00 4.160000e-01 
870 2.750000e+00 4.160000e-01 
870 3 4.440000e-01 
870 3.250000e+00 4.560000e-01 
870 3.500000e+00 4.540000e-01 
870 3.750000e+00 4.420000e-01 
870 4 4.500000e-01 

972 0 0 
972 2.500000e-01 0 
972 5.000000e-01 0 
972 7.500000e-01 1.600000e-02 
972 1 5.000000e-02 
972 1.250000e+00 8.800000e-02 
972 1.500000e+00 2.260000e-01 
972 1.750000e+00 2.400000e-01 
972 2 4.000000e-01 
972 2.250000e+00 3.960000e-01 
972 2.500000e+00 3.840000e-01 
972 2.750000e+00 4.140000e-01 
972 3 4.320000e-01 
972 3.250000e+00 4.440000e-01 
972 3.500000e+00 4.500000e-01 
972 3.750000e+00 4.100000e-01 
972 4 4.380000e-01 

1076 0 2.000000e-03 
1076 2.500000e-01 0 
1076 5.000000e-01 6.000000e-03 
1076 7.500000e-01 1.200000e-02 
1076 1 4.800000e-02 
1076 1.250000e+00 7.200000e-02 
1076 1.500000e+00 1.800000e-01 
1076 1.750000e+00 2.500000e-01 
1076 2 3.560000e-01 
1076 2.250000e+00 4.080000e-01 
1076 2.500000e+00 4.280000e-01 
1076 2.750000e+00 4.020000e-01 
1076 3 4.460000e-01 
1076 3.250000e+00 4.120000e-01 
1076 3.500000e+00 4.700000e-01 
1076 3.750000e+00 4.420000e-01 
1076 4 4.560000e-01 

1178 0 0 
1178 2.500000e-01 0 
1178 5.000000e-01 2.000000e-03 
1178 7.500000e-01 8.000000e-03 
1178 1 3.000000e-02 
1178 1.250000e+00 1.500000e-01 
1178 1.500000e+00 1.720000e-01 
1178 1.750000e+00 2.320000e-01 
1178 2 3.380000e-01 
1178 2.250000e+00 3.780000e-01 
1178 2.500000e+00 3.900000e-01 
1178 2.750000e+00 4.320000e-01 
1178 3 4.220000e-01 
1178 3.250000e+00 3.920000e-01 
1178 3.500000e+00 4.380000e-01 
1178 3.750000e+00 4.420000e-01 
1178 4 4.500000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 0 
1280 7.500000e-01 2.000000e-03 
1280 1 2.600000e-02 
1280 1.250000e+00 6.400000e-02 
1280 1.500000e+00 1.580000e-01 
1280 1.750000e+00 2.440000e-01 
1280 2 3.060000e-01 
1280 2.250000e+00 3.560000e-01 
1280 2.500000e+00 3.940000e-01 
1280 2.750000e+00 3.880000e-01 
1280 3 4.420000e-01 
1280 3.250000e+00 4.440000e-01 
1280 3.500000e+00 4.260000e-01 
1280 3.750000e+00 4.240000e-01 
1280 4 4.380000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 0 
1384 7.500000e-01 4.000000e-03 
1384 1 1.200000e-02 
1384 1.250000e+00 7.200000e-02 
1384 1.500000e+00 1.100000e-01 
1384 1.750000e+00 1.840000e-01 
1384 2 2.700000e-01 
1384 2.250000e+00 3.880000e-01 
1384 2.500000e+00 3.760000e-01 
1384 2.750000e+00 4.100000e-01 
1384 3 3.940000e-01 
1384 3.250000e+00 4.240000e-01 
1384 3.500000e+00 4.520000e-01 
1384 3.750000e+00 4.120000e-01 
1384 4 4.260000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 0 
1486 7.500000e-01 2.000000e-03 
1486 1 2.000000e-03 
1486 1.250000e+00 6.200000e-02 
1486 1.500000e+00 1.140000e-01 
1486 1.750000e+00 1.840000e-01 
1486 2 3.260000e-01 
1486 2.250000e+00 3.840000e-01 
1486 2.500000e+00 3.860000e-01 
1486 2.750000e+00 3.820000e-01 
1486 3 3.880000e-01 
1486 3.250000e+00 4.140000e-01 
1486 3.500000e+00 4.300000e-01 
1486 3.750000e+00 4.620000e-01 
1486 4 4.420000e-01 

1588 0 0 
1588 2.500000e-01 0 
1588 5.000000e-01 0 
1588 7.500000e-01 0 
1588 1 6.000000e-03 
1588 1.250000e+00 4.800000e-02 
1588 1.500000e+00 6.400000e-02 
1588 1.750000e+00 2.240000e-01 
1588 2 2.940000e-01 
1588 2.250000e+00 2.960000e-01 
1588 2.500000e+00 4.180000e-01 
1588 2.750000e+00 3.780000e-01 
1588 3 4.020000e-01 
1588 3.250000e+00 4.160000e-01 
1588 3.500000e+00 4.480000e-01 
1588 3.750000e+00 4.140000e-01 
1588 4 4.500000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 0 
1692 1 1.400000e-02 
1692 1.250000e+00 2.800000e-02 
1692 1.500000e+00 1.360000e-01 
1692 1.750000e+00 1.820000e-01 
1692 2 2.600000e-01 
1692 2.250000e+00 3.440000e-01 
1692 2.500000e+00 3.360000e-01 
1692 2.750000e+00 4.100000e-01 
1692 3 4.080000e-01 
1692 3.250000e+00 4.180000e-01 
1692 3.500000e+00 4.380000e-01 
1692 3.750000e+00 4.340000e-01 
1692 4 4.140000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 0 
1794 7.500000e-01 6.000000e-03 
1794 1 2.000000e-03 
1794 1.250000e+00 8.000000e-03 
1794 1.500000e+00 4.400000e-02 
1794 1.750000e+00 1.640000e-01 
1794 2 2.160000e-01 
1794 2.250000e+00 2.880000e-01 
1794 2.500000e+00 3.680000e-01 
1794 2.750000e+00 3.760000e-01 
1794 3 4.340000e-01 
1794 3.250000e+00 4.360000e-01 
1794 3.500000e+00 4.380000e-01 
1794 3.750000e+00 4.280000e-01 
1794 4 4.660000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 2.000000e-03 
1896 1 0 
1896 1.250000e+00 3.400000e-02 
1896 1.500000e+00 4.800000e-02 
1896 1.750000e+00 1.360000e-01 
1896 2 2.460000e-01 
1896 2.250000e+00 3.600000e-01 
1896 2.500000e+00 3.120000e-01 
1896 2.750000e+00 3.940000e-01 
1896 3 4.020000e-01 
1896 3.250000e+00 4.620000e-01 
1896 3.500000e+00 4.120000e-01 
1896 3.750000e+00 4.540000e-01 
1896 4 4.340000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 0 
2000 1 2.000000e-03 
2000 1.250000e+00 1.400000e-02 
2000 1.500000e+00 7.800000e-02 
2000 1.750000e+00 1.440000e-01 
2000 2 2.600000e-01 
2000 2.250000e+00 3.140000e-01 
2000 2.500000e+00 3.860000e-01 
2000 2.750000e+00 3.680000e-01 
2000 3 3.800000e-01 
2000 3.250000e+00 3.800000e-01 
2000 3.500000e+00 4.000000e-01 
2000 3.750000e+00 4.220000e-01 
2000 4 4.240000e-01 



==> data/phasediag/ceskm-distobslen.dat <==
50 7.256960e-01 1.300000e-01 
50 7.108299e-01 1.500000e-01 
50 6.952168e-01 2.200000e-01 
50 6.788246e-01 1.360000e-01 
50 6.616184e-01 1.660000e-01 
50 6.435619e-01 1.620000e-01 
50 6.246168e-01 2.420000e-01 
50 6.047444e-01 1.300000e-01 
50 5.839048e-01 2.400000e-01 
50 5.620597e-01 2.620000e-01 
50 5.391707e-01 2.740000e-01 
50 5.152022e-01 2.560000e-01 
50 4.901220e-01 3.320000e-01 
50 4.639033e-01 3.160000e-01 
50 4.365241e-01 3.180000e-01 
50 4.079717e-01 3.180000e-01 
50 3.782422e-01 2.960000e-01 
50 3.473448e-01 3.940000e-01 
50 3.153002e-01 3.140000e-01 
50 2.821454e-01 4.140000e-01 
50 2.479345e-01 4.320000e-01 
50 2.127382e-01 4.360000e-01 
50 1.766459e-01 4.440000e-01 
50 1.397660e-01 4.720000e-01 
50 1.022240e-01 4.580000e-01 
50 6.416186e-02 4.540000e-01 
50 2.573626e-02 4.720000e-01 

152 7.256960e-01 0 
152 7.108299e-01 2.000000e-03 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 6.000000e-03 
152 6.435619e-01 6.000000e-03 
152 6.246168e-01 4.000000e-03 
152 6.047444e-01 2.800000e-02 
152 5.839048e-01 5.600000e-02 
152 5.620597e-01 1.200000e-02 
152 5.391707e-01 2.000000e-02 
152 5.152022e-01 5.400000e-02 
152 4.901220e-01 4.000000e-02 
152 4.639033e-01 6.800000e-02 
152 4.365241e-01 1.400000e-01 
152 4.079717e-01 2.020000e-01 
152 3.782422e-01 1.300000e-01 
152 3.473448e-01 1.760000e-01 
152 3.153002e-01 1.540000e-01 
152 2.821454e-01 1.820000e-01 
152 2.479345e-01 3.380000e-01 
152 2.127382e-01 3.260000e-01 
152 1.766459e-01 4.000000e-01 
152 1.397660e-01 3.980000e-01 
152 1.022240e-01 4.360000e-01 
152 6.416186e-02 4.600000e-01 
152 2.573626e-02 4.700000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 4.000000e-03 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 2.000000e-03 
254 5.152022e-01 0 
254 4.901220e-01 2.000000e-03 
254 4.639033e-01 2.000000e-03 
254 4.365241e-01 1.000000e-02 
254 4.079717e-01 2.800000e-02 
254 3.782422e-01 6.200000e-02 
254 3.473448e-01 7.200000e-02 
254 3.153002e-01 8.000000e-02 
254 2.821454e-01 1.560000e-01 
254 2.479345e-01 1.880000e-01 
254 2.127382e-01 2.260000e-01 
254 1.766459e-01 3.120000e-01 
254 1.397660e-01 3.700000e-01 
254 1.022240e-01 4.040000e-01 
254 6.416186e-02 4.380000e-01 
254 2.573626e-02 4.660000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 2.000000e-03 
356 4.079717e-01 2.000000e-02 
356 3.782422e-01 1.200000e-02 
356 3.473448e-01 4.600000e-02 
356 3.153002e-01 2.600000e-02 
356 2.821454e-01 5.800000e-02 
356 2.479345e-01 1.280000e-01 
356 2.127382e-01 2.460000e-01 
356 1.766459e-01 2.880000e-01 
356 1.397660e-01 2.920000e-01 
356 1.022240e-01 3.440000e-01 
356 6.416186e-02 4.180000e-01 
356 2.573626e-02 4.680000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 2.000000e-03 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 2.600000e-02 
460 3.153002e-01 2.400000e-02 
460 2.821454e-01 6.800000e-02 
460 2.479345e-01 4.600000e-02 
460 2.127382e-01 1.080000e-01 
460 1.766459e-01 1.220000e-01 
460 1.397660e-01 2.900000e-01 
460 1.022240e-01 3.220000e-01 
460 6.416186e-02 3.800000e-01 
460 2.573626e-02 4.500000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 2.000000e-03 
562 3.153002e-01 2.000000e-03 
562 2.821454e-01 6.000000e-03 
562 2.479345e-01 2.400000e-02 
562 2.127382e-01 6.200000e-02 
562 1.766459e-01 1.580000e-01 
562 1.397660e-01 2.140000e-01 
562 1.022240e-01 3.480000e-01 
562 6.416186e-02 3.880000e-01 
562 2.573626e-02 4.260000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 4.000000e-03 
664 2.821454e-01 1.200000e-02 
664 2.479345e-01 2.000000e-02 
664 2.127382e-01 4.200000e-02 
664 1.766459e-01 1.760000e-01 
664 1.397660e-01 1.960000e-01 
664 1.022240e-01 3.220000e-01 
664 6.416186e-02 4.020000e-01 
664 2.573626e-02 4.540000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 2.000000e-03 
768 2.479345e-01 4.000000e-03 
768 2.127382e-01 5.800000e-02 
768 1.766459e-01 1.460000e-01 
768 1.397660e-01 1.560000e-01 
768 1.022240e-01 3.160000e-01 
768 6.416186e-02 4.000000e-01 
768 2.573626e-02 4.380000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 2.000000e-03 
870 2.821454e-01 6.000000e-03 
870 2.479345e-01 4.000000e-03 
870 2.127382e-01 3.000000e-02 
870 1.766459e-01 7.800000e-02 
870 1.397660e-01 1.380000e-01 
870 1.022240e-01 2.220000e-01 
870 6.416186e-02 4.140000e-01 
870 2.573626e-02 4.360000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 2.000000e-03 
972 2.479345e-01 2.000000e-03 
972 2.127382e-01 3.800000e-02 
972 1.766459e-01 5.000000e-02 
972 1.397660e-01 9.400000e-02 
972 1.022240e-01 1.560000e-01 
972 6.416186e-02 3.220000e-01 
972 2.573626e-02 4.620000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 4.000000e-03 
1076 2.479345e-01 2.000000e-03 
1076 2.127382e-01 2.200000e-02 
1076 1.766459e-01 4.800000e-02 
1076 1.397660e-01 6.400000e-02 
1076 1.022240e-01 2.620000e-01 
1076 6.416186e-02 3.660000e-01 
1076 2.573626e-02 4.100000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 2.000000e-03 
1178 2.127382e-01 1.000000e-02 
1178 1.766459e-01 2.800000e-02 
1178 1.397660e-01 1.240000e-01 
1178 1.022240e-01 2.100000e-01 
1178 6.416186e-02 3.580000e-01 
1178 2.573626e-02 4.720000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 2.000000e-03 
1280 2.127382e-01 1.200000e-02 
1280 1.766459e-01 3.000000e-02 
1280 1.397660e-01 1.040000e-01 
1280 1.022240e-01 1.440000e-01 
1280 6.416186e-02 3.480000e-01 
1280 2.573626e-02 4.620000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 0 
1384 1.766459e-01 1.000000e-02 
1384 1.397660e-01 5.600000e-02 
1384 1.022240e-01 1.740000e-01 
1384 6.416186e-02 3.260000e-01 
1384 2.573626e-02 4.420000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 2.000000e-03 
1486 1.766459e-01 6.000000e-03 
1486 1.397660e-01 6.800000e-02 
1486 1.022240e-01 1.660000e-01 
1486 6.416186e-02 3.060000e-01 
1486 2.573626e-02 4.140000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 2.000000e-03 
1588 1.766459e-01 2.200000e-02 
1588 1.397660e-01 4.400000e-02 
1588 1.022240e-01 2.380000e-01 
1588 6.416186e-02 2.960000e-01 
1588 2.573626e-02 4.060000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 2.000000e-03 
1692 1.766459e-01 8.000000e-03 
1692 1.397660e-01 2.600000e-02 
1692 1.022240e-01 1.080000e-01 
1692 6.416186e-02 2.980000e-01 
1692 2.573626e-02 4.200000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 6.000000e-03 
1794 1.397660e-01 2.000000e-02 
1794 1.022240e-01 7.400000e-02 
1794 6.416186e-02 3.060000e-01 
1794 2.573626e-02 4.340000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 4.000000e-03 
1896 1.766459e-01 2.000000e-03 
1896 1.397660e-01 2.200000e-02 
1896 1.022240e-01 1.280000e-01 
1896 6.416186e-02 3.060000e-01 
1896 2.573626e-02 4.360000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 2.000000e-03 
2000 1.766459e-01 1.400000e-02 
2000 1.397660e-01 3.200000e-02 
2000 1.022240e-01 1.060000e-01 
2000 6.416186e-02 2.620000e-01 
2000 2.573626e-02 4.260000e-01 



==> data/phasediag/ceskm-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 2.000000e-03 
0 3.577726e-01 4.000000e-03 
0 3.261071e-01 2.200000e-02 
0 2.933176e-01 1.800000e-02 
0 2.594515e-01 5.000000e-02 
0 2.245745e-01 1.080000e-01 
0 1.887700e-01 1.920000e-01 
0 1.521394e-01 2.700000e-01 
0 1.148031e-01 3.100000e-01 
0 7.689765e-02 4.140000e-01 
0 3.857500e-02 4.380000e-01 
0 0 4.640000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 2.000000e-03 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 4.000000e-03 
2.500000e-01 3.577726e-01 2.200000e-02 
2.500000e-01 3.261071e-01 5.000000e-02 
2.500000e-01 2.933176e-01 5.600000e-02 
2.500000e-01 2.594515e-01 1.020000e-01 
2.500000e-01 2.245745e-01 1.740000e-01 
2.500000e-01 1.887700e-01 1.840000e-01 
2.500000e-01 1.521394e-01 2.700000e-01 
2.500000e-01 1.148031e-01 3.620000e-01 
2.500000e-01 7.689765e-02 4.080000e-01 
2.500000e-01 3.857500e-02 4.600000e-01 
2.500000e-01 0 4.540000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 4.000000e-03 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 6.000000e-03 
5.000000e-01 4.727708e-01 2.000000e-03 
5.000000e-01 4.457805e-01 1.000000e-02 
5.000000e-01 4.176198e-01 1.200000e-02 
5.000000e-01 3.882828e-01 1.200000e-02 
5.000000e-01 3.577726e-01 3.800000e-02 
5.000000e-01 3.261071e-01 3.200000e-02 
5.000000e-01 2.933176e-01 7.600000e-02 
5.000000e-01 2.594515e-01 1.220000e-01 
5.000000e-01 2.245745e-01 1.960000e-01 
5.000000e-01 1.887700e-01 2.460000e-01 
5.000000e-01 1.521394e-01 2.520000e-01 
5.000000e-01 1.148031e-01 3.720000e-01 
5.000000e-01 7.689765e-02 4.220000e-01 
5.000000e-01 3.857500e-02 4.520000e-01 
5.000000e-01 0 4.560000e-01 

7.500000e-01 8.616825e-01 2.000000e-03 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 2.000000e-03 
7.500000e-01 5.694556e-01 4.000000e-03 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 2.000000e-03 
7.500000e-01 4.986076e-01 3.400000e-02 
7.500000e-01 4.727708e-01 4.400000e-02 
7.500000e-01 4.457805e-01 2.800000e-02 
7.500000e-01 4.176198e-01 2.400000e-02 
7.500000e-01 3.882828e-01 3.600000e-02 
7.500000e-01 3.577726e-01 1.200000e-01 
7.500000e-01 3.261071e-01 1.000000e-01 
7.500000e-01 2.933176e-01 1.060000e-01 
7.500000e-01 2.594515e-01 2.020000e-01 
7.500000e-01 2.245745e-01 2.440000e-01 
7.500000e-01 1.887700e-01 2.960000e-01 
7.500000e-01 1.521394e-01 3.260000e-01 
7.500000e-01 1.148031e-01 3.620000e-01 
7.500000e-01 7.689765e-02 4.560000e-01 
7.500000e-01 3.857500e-02 4.760000e-01 
7.500000e-01 0 4.640000e-01 

1 8.616825e-01 4.000000e-03 
1 8.554323e-01 0 
1 8.484842e-01 1.600000e-02 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 2.000000e-03 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 2.000000e-03 
1 7.702181e-01 4.000000e-03 
1 7.576420e-01 2.000000e-03 
1 7.444072e-01 2.000000e-03 
1 7.304908e-01 0 
1 7.158667e-01 1.000000e-02 
1 7.005061e-01 2.000000e-03 
1 6.843774e-01 0 
1 6.674464e-01 6.000000e-03 
1 6.496776e-01 0 
1 6.310329e-01 1.400000e-02 
1 6.114740e-01 1.400000e-02 
1 5.909613e-01 2.200000e-02 
1 5.694556e-01 4.600000e-02 
1 5.469186e-01 6.000000e-03 
1 5.233138e-01 4.400000e-02 
1 4.986076e-01 3.800000e-02 
1 4.727708e-01 6.400000e-02 
1 4.457805e-01 9.800000e-02 
1 4.176198e-01 1.100000e-01 
1 3.882828e-01 1.040000e-01 
1 3.577726e-01 1.560000e-01 
1 3.261071e-01 2.640000e-01 
1 2.933176e-01 2.440000e-01 
1 2.594515e-01 3.300000e-01 
1 2.245745e-01 2.540000e-01 
1 1.887700e-01 3.260000e-01 
1 1.521394e-01 4.100000e-01 
1 1.148031e-01 3.820000e-01 
1 7.689765e-02 4.460000e-01 
1 3.857500e-02 4.540000e-01 
1 0 4.640000e-01 

1.250000e+00 8.616825e-01 2.200000e-02 
1.250000e+00 8.554323e-01 6.000000e-03 
1.250000e+00 8.484842e-01 4.000000e-03 
1.250000e+00 8.408709e-01 6.000000e-03 
1.250000e+00 8.326177e-01 6.000000e-03 
1.250000e+00 8.237427e-01 1.800000e-02 
1.250000e+00 8.142570e-01 2.000000e-03 
1.250000e+00 8.041653e-01 4.000000e-03 
1.250000e+00 7.934666e-01 1.400000e-02 
1.250000e+00 7.821546e-01 1.800000e-02 
1.250000e+00 7.702181e-01 8.000000e-03 
1.250000e+00 7.576420e-01 2.200000e-02 
1.250000e+00 7.444072e-01 1.200000e-02 
1.250000e+00 7.304908e-01 3.000000e-02 
1.250000e+00 7.158667e-01 1.400000e-02 
1.250000e+00 7.005061e-01 5.200000e-02 
1.250000e+00 6.843774e-01 1.200000e-02 
1.250000e+00 6.674464e-01 2.600000e-02 
1.250000e+00 6.496776e-01 2.400000e-02 
1.250000e+00 6.310329e-01 8.000000e-02 
1.250000e+00 6.114740e-01 7.200000e-02 
1.250000e+00 5.909613e-01 6.600000e-02 
1.250000e+00 5.694556e-01 1.320000e-01 
1.250000e+00 5.469186e-01 1.240000e-01 
1.250000e+00 5.233138e-01 1.420000e-01 
1.250000e+00 4.986076e-01 9.400000e-02 
1.250000e+00 4.727708e-01 1.220000e-01 
1.250000e+00 4.457805e-01 1.420000e-01 
1.250000e+00 4.176198e-01 1.840000e-01 
1.250000e+00 3.882828e-01 2.900000e-01 
1.250000e+00 3.577726e-01 2.920000e-01 
1.250000e+00 3.261071e-01 2.360000e-01 
1.250000e+00 2.933176e-01 2.980000e-01 
1.250000e+00 2.594515e-01 3.640000e-01 
1.250000e+00 2.245745e-01 3.520000e-01 
1.250000e+00 1.887700e-01 3.820000e-01 
1.250000e+00 1.521394e-01 4.180000e-01 
1.250000e+00 1.148031e-01 4.680000e-01 
1.250000e+00 7.689765e-02 4.580000e-01 
1.250000e+00 3.857500e-02 4.520000e-01 
1.250000e+00 0 4.620000e-01 

1.500000e+00 8.616825e-01 4.000000e-02 
1.500000e+00 8.554323e-01 5.000000e-02 
1.500000e+00 8.484842e-01 5.600000e-02 
1.500000e+00 8.408709e-01 5.600000e-02 
1.500000e+00 8.326177e-01 6.200000e-02 
1.500000e+00 8.237427e-01 4.000000e-02 
1.500000e+00 8.142570e-01 6.600000e-02 
1.500000e+00 8.041653e-01 3.400000e-02 
1.500000e+00 7.934666e-01 3.800000e-02 
1.500000e+00 7.821546e-01 8.200000e-02 
1.500000e+00 7.702181e-01 1.200000e-02 
1.500000e+00 7.576420e-01 8.400000e-02 
1.500000e+00 7.444072e-01 4.200000e-02 
1.500000e+00 7.304908e-01 1.080000e-01 
1.500000e+00 7.158667e-01 3.200000e-02 
1.500000e+00 7.005061e-01 6.600000e-02 
1.500000e+00 6.843774e-01 1.440000e-01 
1.500000e+00 6.674464e-01 1.260000e-01 
1.500000e+00 6.496776e-01 7.200000e-02 
1.500000e+00 6.310329e-01 1.780000e-01 
1.500000e+00 6.114740e-01 9.400000e-02 
1.500000e+00 5.909613e-01 1.820000e-01 
1.500000e+00 5.694556e-01 1.400000e-01 
1.500000e+00 5.469186e-01 1.880000e-01 
1.500000e+00 5.233138e-01 1.480000e-01 
1.500000e+00 4.986076e-01 1.920000e-01 
1.500000e+00 4.727708e-01 2.580000e-01 
1.500000e+00 4.457805e-01 2.760000e-01 
1.500000e+00 4.176198e-01 2.580000e-01 
1.500000e+00 3.882828e-01 2.600000e-01 
1.500000e+00 3.577726e-01 2.820000e-01 
1.500000e+00 3.261071e-01 3.140000e-01 
1.500000e+00 2.933176e-01 2.600000e-01 
1.500000e+00 2.594515e-01 3.720000e-01 
1.500000e+00 2.245745e-01 3.560000e-01 
1.500000e+00 1.887700e-01 4.220000e-01 
1.500000e+00 1.521394e-01 4.460000e-01 
1.500000e+00 1.148031e-01 4.520000e-01 
1.500000e+00 7.689765e-02 4.640000e-01 
1.500000e+00 3.857500e-02 4.600000e-01 
1.500000e+00 0 4.240000e-01 

1.750000e+00 8.616825e-01 6.800000e-02 
1.750000e+00 8.554323e-01 9.200000e-02 
1.750000e+00 8.484842e-01 7.400000e-02 
1.750000e+00 8.408709e-01 6.600000e-02 
1.750000e+00 8.326177e-01 8.200000e-02 
1.750000e+00 8.237427e-01 1.160000e-01 
1.750000e+00 8.142570e-01 8.800000e-02 
1.750000e+00 8.041653e-01 8.000000e-02 
1.750000e+00 7.934666e-01 1.200000e-01 
1.750000e+00 7.821546e-01 1.140000e-01 
1.750000e+00 7.702181e-01 1.240000e-01 
1.750000e+00 7.576420e-01 1.700000e-01 
1.750000e+00 7.444072e-01 1.580000e-01 
1.750000e+00 7.304908e-01 1.200000e-01 
1.750000e+00 7.158667e-01 1.620000e-01 
1.750000e+00 7.005061e-01 1.420000e-01 
1.750000e+00 6.843774e-01 1.220000e-01 
1.750000e+00 6.674464e-01 1.700000e-01 
1.750000e+00 6.496776e-01 1.560000e-01 
1.750000e+00 6.310329e-01 2.620000e-01 
1.750000e+00 6.114740e-01 2.000000e-01 
1.750000e+00 5.909613e-01 2.300000e-01 
1.750000e+00 5.694556e-01 1.920000e-01 
1.750000e+00 5.469186e-01 3.220000e-01 
1.750000e+00 5.233138e-01 2.480000e-01 
1.750000e+00 4.986076e-01 2.340000e-01 
1.750000e+00 4.727708e-01 2.720000e-01 
1.750000e+00 4.457805e-01 2.900000e-01 
1.750000e+00 4.176198e-01 2.660000e-01 
1.750000e+00 3.882828e-01 3.480000e-01 
1.750000e+00 3.577726e-01 3.520000e-01 
1.750000e+00 3.261071e-01 3.640000e-01 
1.750000e+00 2.933176e-01 3.860000e-01 
1.750000e+00 2.594515e-01 4.340000e-01 
1.750000e+00 2.245745e-01 3.900000e-01 
1.750000e+00 1.887700e-01 4.440000e-01 
1.750000e+00 1.521394e-01 4.340000e-01 
1.750000e+00 1.148031e-01 4.420000e-01 
1.750000e+00 7.689765e-02 4.360000e-01 
1.750000e+00 3.857500e-02 4.380000e-01 
1.750000e+00 0 4.420000e-01 

2 8.616825e-01 1.200000e-01 
2 8.554323e-01 1.100000e-01 
2 8.484842e-01 1.660000e-01 
2 8.408709e-01 1.700000e-01 
2 8.326177e-01 1.760000e-01 
2 8.237427e-01 2.120000e-01 
2 8.142570e-01 1.460000e-01 
2 8.041653e-01 1.100000e-01 
2 7.934666e-01 1.680000e-01 
2 7.821546e-01 1.800000e-01 
2 7.702181e-01 2.280000e-01 
2 7.576420e-01 2.120000e-01 
2 7.444072e-01 2.060000e-01 
2 7.304908e-01 2.440000e-01 
2 7.158667e-01 2.980000e-01 
2 7.005061e-01 2.680000e-01 
2 6.843774e-01 2.640000e-01 
2 6.674464e-01 2.660000e-01 
2 6.496776e-01 2.800000e-01 
2 6.310329e-01 2.960000e-01 
2 6.114740e-01 3.120000e-01 
2 5.909613e-01 2.760000e-01 
2 5.694556e-01 2.580000e-01 
2 5.469186e-01 3.260000e-01 
2 5.233138e-01 3.440000e-01 
2 4.986076e-01 3.040000e-01 
2 4.727708e-01 3.120000e-01 
2 4.457805e-01 3.120000e-01 
2 4.176198e-01 3.820000e-01 
2 3.882828e-01 3.600000e-01 
2 3.577726e-01 3.880000e-01 
2 3.261071e-01 4.040000e-01 
2 2.933176e-01 4.260000e-01 
2 2.594515e-01 4.420000e-01 
2 2.245745e-01 4.340000e-01 
2 1.887700e-01 4.460000e-01 
2 1.521394e-01 4.340000e-01 
2 1.148031e-01 4.640000e-01 
2 7.689765e-02 4.480000e-01 
2 3.857500e-02 4.660000e-01 
2 0 4.620000e-01 

2.250000e+00 8.616825e-01 2.020000e-01 
2.250000e+00 8.554323e-01 1.940000e-01 
2.250000e+00 8.484842e-01 1.580000e-01 
2.250000e+00 8.408709e-01 2.360000e-01 
2.250000e+00 8.326177e-01 2.640000e-01 
2.250000e+00 8.237427e-01 2.560000e-01 
2.250000e+00 8.142570e-01 2.180000e-01 
2.250000e+00 8.041653e-01 2.820000e-01 
2.250000e+00 7.934666e-01 2.480000e-01 
2.250000e+00 7.821546e-01 2.120000e-01 
2.250000e+00 7.702181e-01 2.980000e-01 
2.250000e+00 7.576420e-01 2.900000e-01 
2.250000e+00 7.444072e-01 3.380000e-01 
2.250000e+00 7.304908e-01 3.380000e-01 
2.250000e+00 7.158667e-01 2.940000e-01 
2.250000e+00 7.005061e-01 2.320000e-01 
2.250000e+00 6.843774e-01 2.960000e-01 
2.250000e+00 6.674464e-01 3.200000e-01 
2.250000e+00 6.496776e-01 2.800000e-01 
2.250000e+00 6.310329e-01 3.500000e-01 
2.250000e+00 6.114740e-01 3.220000e-01 
2.250000e+00 5.909613e-01 2.900000e-01 
2.250000e+00 5.694556e-01 4.060000e-01 
2.250000e+00 5.469186e-01 3.300000e-01 
2.250000e+00 5.233138e-01 3.420000e-01 
2.250000e+00 4.986076e-01 4.060000e-01 
2.250000e+00 4.727708e-01 3.900000e-01 
2.250000e+00 4.457805e-01 4.080000e-01 
2.250000e+00 4.176198e-01 3.520000e-01 
2.250000e+00 3.882828e-01 4.100000e-01 
2.250000e+00 3.577726e-01 4.380000e-01 
2.250000e+00 3.261071e-01 4.060000e-01 
2.250000e+00 2.933176e-01 3.980000e-01 
2.250000e+00 2.594515e-01 4.040000e-01 
2.250000e+00 2.245745e-01 4.420000e-01 
2.250000e+00 1.887700e-01 4.440000e-01 
2.250000e+00 1.521394e-01 4.640000e-01 
2.250000e+00 1.148031e-01 4.540000e-01 
2.250000e+00 7.689765e-02 4.560000e-01 
2.250000e+00 3.857500e-02 4.640000e-01 
2.250000e+00 0 4.560000e-01 

2.500000e+00 8.616825e-01 2.320000e-01 
2.500000e+00 8.554323e-01 2.940000e-01 
2.500000e+00 8.484842e-01 2.720000e-01 
2.500000e+00 8.408709e-01 1.700000e-01 
2.500000e+00 8.326177e-01 2.360000e-01 
2.500000e+00 8.237427e-01 2.420000e-01 
2.500000e+00 8.142570e-01 3.440000e-01 
2.500000e+00 8.041653e-01 2.340000e-01 
2.500000e+00 7.934666e-01 3.140000e-01 
2.500000e+00 7.821546e-01 3.080000e-01 
2.500000e+00 7.702181e-01 3.100000e-01 
2.500000e+00 7.576420e-01 3.020000e-01 
2.500000e+00 7.444072e-01 3.800000e-01 
2.500000e+00 7.304908e-01 3.800000e-01 
2.500000e+00 7.158667e-01 3.300000e-01 
2.500000e+00 7.005061e-01 3.100000e-01 
2.500000e+00 6.843774e-01 3.560000e-01 
2.500000e+00 6.674464e-01 3.640000e-01 
2.500000e+00 6.496776e-01 3.880000e-01 
2.500000e+00 6.310329e-01 3.680000e-01 
2.500000e+00 6.114740e-01 4.360000e-01 
2.500000e+00 5.909613e-01 3.900000e-01 
2.500000e+00 5.694556e-01 3.600000e-01 
2.500000e+00 5.469186e-01 3.860000e-01 
2.500000e+00 5.233138e-01 3.880000e-01 
2.500000e+00 4.986076e-01 4.000000e-01 
2.500000e+00 4.727708e-01 3.840000e-01 
2.500000e+00 4.457805e-01 4.240000e-01 
2.500000e+00 4.176198e-01 4.060000e-01 
2.500000e+00 3.882828e-01 4.620000e-01 
2.500000e+00 3.577726e-01 4.260000e-01 
2.500000e+00 3.261071e-01 4.180000e-01 
2.500000e+00 2.933176e-01 4.360000e-01 
2.500000e+00 2.594515e-01 4.280000e-01 
2.500000e+00 2.245745e-01 4.560000e-01 
2.500000e+00 1.887700e-01 4.600000e-01 
2.500000e+00 1.521394e-01 4.440000e-01 
2.500000e+00 1.148031e-01 4.520000e-01 
2.500000e+00 7.689765e-02 4.440000e-01 
2.500000e+00 3.857500e-02 4.620000e-01 
2.500000e+00 0 4.520000e-01 

2.750000e+00 8.616825e-01 2.420000e-01 
2.750000e+00 8.554323e-01 3.020000e-01 
2.750000e+00 8.484842e-01 2.720000e-01 
2.750000e+00 8.408709e-01 2.600000e-01 
2.750000e+00 8.326177e-01 2.900000e-01 
2.750000e+00 8.237427e-01 3.580000e-01 
2.750000e+00 8.142570e-01 3.380000e-01 
2.750000e+00 8.041653e-01 3.680000e-01 
2.750000e+00 7.934666e-01 3.240000e-01 
2.750000e+00 7.821546e-01 3.840000e-01 
2.750000e+00 7.702181e-01 3.300000e-01 
2.750000e+00 7.576420e-01 3.820000e-01 
2.750000e+00 7.444072e-01 4.040000e-01 
2.750000e+00 7.304908e-01 4.060000e-01 
2.750000e+00 7.158667e-01 3.240000e-01 
2.750000e+00 7.005061e-01 3.940000e-01 
2.750000e+00 6.843774e-01 3.680000e-01 
2.750000e+00 6.674464e-01 3.480000e-01 
2.750000e+00 6.496776e-01 3.720000e-01 
2.750000e+00 6.310329e-01 4.240000e-01 
2.750000e+00 6.114740e-01 3.820000e-01 
2.750000e+00 5.909613e-01 3.320000e-01 
2.750000e+00 5.694556e-01 4.060000e-01 
2.750000e+00 5.469186e-01 4.120000e-01 
2.750000e+00 5.233138e-01 4.300000e-01 
2.750000e+00 4.986076e-01 4.460000e-01 
2.750000e+00 4.727708e-01 4.020000e-01 
2.750000e+00 4.457805e-01 4.380000e-01 
2.750000e+00 4.176198e-01 4.380000e-01 
2.750000e+00 3.882828e-01 4.240000e-01 
2.750000e+00 3.577726e-01 4.520000e-01 
2.750000e+00 3.261071e-01 4.400000e-01 
2.750000e+00 2.933176e-01 4.180000e-01 
2.750000e+00 2.594515e-01 4.500000e-01 
2.750000e+00 2.245745e-01 4.560000e-01 
2.750000e+00 1.887700e-01 4.400000e-01 
2.750000e+00 1.521394e-01 4.620000e-01 
2.750000e+00 1.148031e-01 4.540000e-01 
2.750000e+00 7.689765e-02 4.540000e-01 
2.750000e+00 3.857500e-02 4.640000e-01 
2.750000e+00 0 4.480000e-01 

3 8.616825e-01 3.780000e-01 
3 8.554323e-01 3.460000e-01 
3 8.484842e-01 3.480000e-01 
3 8.408709e-01 3.280000e-01 
3 8.326177e-01 3.260000e-01 
3 8.237427e-01 3.800000e-01 
3 8.142570e-01 3.860000e-01 
3 8.041653e-01 4.300000e-01 
3 7.934666e-01 3.640000e-01 
3 7.821546e-01 3.300000e-01 
3 7.702181e-01 3.880000e-01 
3 7.576420e-01 3.680000e-01 
3 7.444072e-01 4.000000e-01 
3 7.304908e-01 4.180000e-01 
3 7.158667e-01 3.800000e-01 
3 7.005061e-01 4.000000e-01 
3 6.843774e-01 3.840000e-01 
3 6.674464e-01 4.160000e-01 
3 6.496776e-01 4.320000e-01 
3 6.310329e-01 4.120000e-01 
3 6.114740e-01 4.200000e-01 
3 5.909613e-01 4.100000e-01 
3 5.694556e-01 4.100000e-01 
3 5.469186e-01 4.480000e-01 
3 5.233138e-01 4.380000e-01 
3 4.986076e-01 4.020000e-01 
3 4.727708e-01 4.200000e-01 
3 4.457805e-01 4.420000e-01 
3 4.176198e-01 4.440000e-01 
3 3.882828e-01 4.700000e-01 
3 3.577726e-01 4.500000e-01 
3 3.261071e-01 4.540000e-01 
3 2.933176e-01 4.420000e-01 
3 2.594515e-01 4.400000e-01 
3 2.245745e-01 4.440000e-01 
3 1.887700e-01 4.560000e-01 
3 1.521394e-01 4.500000e-01 
3 1.148031e-01 4.680000e-01 
3 7.689765e-02 4.540000e-01 
3 3.857500e-02 4.600000e-01 
3 0 4.500000e-01 

3.250000e+00 8.616825e-01 4.140000e-01 
3.250000e+00 8.554323e-01 3.120000e-01 
3.250000e+00 8.484842e-01 3.840000e-01 
3.250000e+00 8.408709e-01 3.600000e-01 
3.250000e+00 8.326177e-01 3.820000e-01 
3.250000e+00 8.237427e-01 4.160000e-01 
3.250000e+00 8.142570e-01 3.860000e-01 
3.250000e+00 8.041653e-01 4.460000e-01 
3.250000e+00 7.934666e-01 4.200000e-01 
3.250000e+00 7.821546e-01 3.500000e-01 
3.250000e+00 7.702181e-01 4.400000e-01 
3.250000e+00 7.576420e-01 4.080000e-01 
3.250000e+00 7.444072e-01 3.820000e-01 
3.250000e+00 7.304908e-01 4.200000e-01 
3.250000e+00 7.158667e-01 4.040000e-01 
3.250000e+00 7.005061e-01 3.800000e-01 
3.250000e+00 6.843774e-01 4.560000e-01 
3.250000e+00 6.674464e-01 4.660000e-01 
3.250000e+00 6.496776e-01 4.400000e-01 
3.250000e+00 6.310329e-01 4.260000e-01 
3.250000e+00 6.114740e-01 3.820000e-01 
3.250000e+00 5.909613e-01 3.920000e-01 
3.250000e+00 5.694556e-01 4.300000e-01 
3.250000e+00 5.469186e-01 4.420000e-01 
3.250000e+00 5.233138e-01 4.480000e-01 
3.250000e+00 4.986076e-01 4.480000e-01 
3.250000e+00 4.727708e-01 4.440000e-01 
3.250000e+00 4.457805e-01 4.580000e-01 
3.250000e+00 4.176198e-01 4.320000e-01 
3.250000e+00 3.882828e-01 4.480000e-01 
3.250000e+00 3.577726e-01 4.380000e-01 
3.250000e+00 3.261071e-01 4.400000e-01 
3.250000e+00 2.933176e-01 4.700000e-01 
3.250000e+00 2.594515e-01 4.340000e-01 
3.250000e+00 2.245745e-01 4.520000e-01 
3.250000e+00 1.887700e-01 4.760000e-01 
3.250000e+00 1.521394e-01 4.620000e-01 
3.250000e+00 1.148031e-01 4.560000e-01 
3.250000e+00 7.689765e-02 4.720000e-01 
3.250000e+00 3.857500e-02 4.660000e-01 
3.250000e+00 0 4.360000e-01 

3.500000e+00 8.616825e-01 4.140000e-01 
3.500000e+00 8.554323e-01 3.840000e-01 
3.500000e+00 8.484842e-01 3.940000e-01 
3.500000e+00 8.408709e-01 4.060000e-01 
3.500000e+00 8.326177e-01 4.200000e-01 
3.500000e+00 8.237427e-01 4.100000e-01 
3.500000e+00 8.142570e-01 4.460000e-01 
3.500000e+00 8.041653e-01 4.160000e-01 
3.500000e+00 7.934666e-01 4.200000e-01 
3.500000e+00 7.821546e-01 4.380000e-01 
3.500000e+00 7.702181e-01 3.840000e-01 
3.500000e+00 7.576420e-01 4.460000e-01 
3.500000e+00 7.444072e-01 4.400000e-01 
3.500000e+00 7.304908e-01 3.900000e-01 
3.500000e+00 7.158667e-01 4.120000e-01 
3.500000e+00 7.005061e-01 4.500000e-01 
3.500000e+00 6.843774e-01 4.260000e-01 
3.500000e+00 6.674464e-01 4.340000e-01 
3.500000e+00 6.496776e-01 4.000000e-01 
3.500000e+00 6.310329e-01 4.400000e-01 
3.500000e+00 6.114740e-01 4.100000e-01 
3.500000e+00 5.909613e-01 4.000000e-01 
3.500000e+00 5.694556e-01 4.400000e-01 
3.500000e+00 5.469186e-01 3.920000e-01 
3.500000e+00 5.233138e-01 4.340000e-01 
3.500000e+00 4.986076e-01 4.320000e-01 
3.500000e+00 4.727708e-01 4.620000e-01 
3.500000e+00 4.457805e-01 4.000000e-01 
3.500000e+00 4.176198e-01 4.580000e-01 
3.500000e+00 3.882828e-01 4.280000e-01 
3.500000e+00 3.577726e-01 4.680000e-01 
3.500000e+00 3.261071e-01 4.740000e-01 
3.500000e+00 2.933176e-01 4.700000e-01 
3.500000e+00 2.594515e-01 4.360000e-01 
3.500000e+00 2.245745e-01 4.600000e-01 
3.500000e+00 1.887700e-01 4.580000e-01 
3.500000e+00 1.521394e-01 4.540000e-01 
3.500000e+00 1.148031e-01 4.560000e-01 
3.500000e+00 7.689765e-02 4.560000e-01 
3.500000e+00 3.857500e-02 4.780000e-01 
3.500000e+00 0 4.540000e-01 

3.750000e+00 8.616825e-01 3.980000e-01 
3.750000e+00 8.554323e-01 4.440000e-01 
3.750000e+00 8.484842e-01 4.180000e-01 
3.750000e+00 8.408709e-01 4.240000e-01 
3.750000e+00 8.326177e-01 4.160000e-01 
3.750000e+00 8.237427e-01 4.120000e-01 
3.750000e+00 8.142570e-01 4.260000e-01 
3.750000e+00 8.041653e-01 4.180000e-01 
3.750000e+00 7.934666e-01 4.280000e-01 
3.750000e+00 7.821546e-01 4.220000e-01 
3.750000e+00 7.702181e-01 4.280000e-01 
3.750000e+00 7.576420e-01 4.380000e-01 
3.750000e+00 7.444072e-01 4.340000e-01 
3.750000e+00 7.304908e-01 4.380000e-01 
3.750000e+00 7.158667e-01 4.240000e-01 
3.750000e+00 7.005061e-01 4.340000e-01 
3.750000e+00 6.843774e-01 4.500000e-01 
3.750000e+00 6.674464e-01 4.300000e-01 
3.750000e+00 6.496776e-01 4.480000e-01 
3.750000e+00 6.310329e-01 4.500000e-01 
3.750000e+00 6.114740e-01 4.400000e-01 
3.750000e+00 5.909613e-01 4.320000e-01 
3.750000e+00 5.694556e-01 4.280000e-01 
3.750000e+00 5.469186e-01 4.080000e-01 
3.750000e+00 5.233138e-01 4.500000e-01 
3.750000e+00 4.986076e-01 4.360000e-01 
3.750000e+00 4.727708e-01 4.560000e-01 
3.750000e+00 4.457805e-01 4.500000e-01 
3.750000e+00 4.176198e-01 4.480000e-01 
3.750000e+00 3.882828e-01 4.440000e-01 
3.750000e+00 3.577726e-01 4.600000e-01 
3.750000e+00 3.261071e-01 4.540000e-01 
3.750000e+00 2.933176e-01 4.660000e-01 
3.750000e+00 2.594515e-01 4.340000e-01 
3.750000e+00 2.245745e-01 4.500000e-01 
3.750000e+00 1.887700e-01 4.440000e-01 
3.750000e+00 1.521394e-01 4.540000e-01 
3.750000e+00 1.148031e-01 4.460000e-01 
3.750000e+00 7.689765e-02 4.580000e-01 
3.750000e+00 3.857500e-02 4.600000e-01 
3.750000e+00 0 4.300000e-01 

4 8.616825e-01 4.240000e-01 
4 8.554323e-01 4.080000e-01 
4 8.484842e-01 4.560000e-01 
4 8.408709e-01 4.100000e-01 
4 8.326177e-01 4.080000e-01 
4 8.237427e-01 4.140000e-01 
4 8.142570e-01 3.780000e-01 
4 8.041653e-01 4.460000e-01 
4 7.934666e-01 4.520000e-01 
4 7.821546e-01 4.420000e-01 
4 7.702181e-01 4.320000e-01 
4 7.576420e-01 4.180000e-01 
4 7.444072e-01 4.600000e-01 
4 7.304908e-01 4.100000e-01 
4 7.158667e-01 4.680000e-01 
4 7.005061e-01 4.340000e-01 
4 6.843774e-01 4.440000e-01 
4 6.674464e-01 4.220000e-01 
4 6.496776e-01 4.500000e-01 
4 6.310329e-01 4.380000e-01 
4 6.114740e-01 4.560000e-01 
4 5.909613e-01 4.160000e-01 
4 5.694556e-01 4.420000e-01 
4 5.469186e-01 4.480000e-01 
4 5.233138e-01 4.380000e-01 
4 4.986076e-01 4.580000e-01 
4 4.727708e-01 4.440000e-01 
4 4.457805e-01 4.520000e-01 
4 4.176198e-01 4.480000e-01 
4 3.882828e-01 4.440000e-01 
4 3.577726e-01 4.260000e-01 
4 3.261071e-01 4.360000e-01 
4 2.933176e-01 4.600000e-01 
4 2.594515e-01 4.500000e-01 
4 2.245745e-01 4.480000e-01 
4 1.887700e-01 4.640000e-01 
4 1.521394e-01 4.580000e-01 
4 1.148031e-01 4.680000e-01 
4 7.689765e-02 4.620000e-01 
4 3.857500e-02 4.540000e-01 
4 0 4.540000e-01 



==> data/phasediag/ceskm-obslenp.dat <==
50 1 4.320000e-01 
50 1.300000e+00 4.720000e-01 
50 1.600000e+00 4.640000e-01 
50 1.900000e+00 4.800000e-01 
50 2.200000e+00 4.720000e-01 
50 2.500000e+00 4.800000e-01 
50 2.800000e+00 4.840000e-01 
50 3.100000e+00 4.760000e-01 
50 3.400000e+00 4.680000e-01 
50 3.700000e+00 4.820000e-01 
50 4 4.740000e-01 
50 4.300000e+00 4.820000e-01 
50 4.600000e+00 4.760000e-01 
50 4.900000e+00 4.840000e-01 
50 5.200000e+00 4.800000e-01 
50 5.500000e+00 4.740000e-01 
50 5.800000e+00 4.800000e-01 
50 6.100000e+00 4.740000e-01 
50 6.400000e+00 4.780000e-01 
50 6.700000e+00 4.820000e-01 
50 7 4.780000e-01 

152 1 3.040000e-01 
152 1.300000e+00 3.940000e-01 
152 1.600000e+00 3.500000e-01 
152 1.900000e+00 4.340000e-01 
152 2.200000e+00 4.480000e-01 
152 2.500000e+00 4.560000e-01 
152 2.800000e+00 4.640000e-01 
152 3.100000e+00 4.500000e-01 
152 3.400000e+00 4.400000e-01 
152 3.700000e+00 4.660000e-01 
152 4 4.820000e-01 
152 4.300000e+00 4.740000e-01 
152 4.600000e+00 4.780000e-01 
152 4.900000e+00 4.780000e-01 
152 5.200000e+00 4.780000e-01 
152 5.500000e+00 4.800000e-01 
152 5.800000e+00 4.680000e-01 
152 6.100000e+00 4.800000e-01 
152 6.400000e+00 4.760000e-01 
152 6.700000e+00 4.760000e-01 
152 7 4.840000e-01 

254 1 2.640000e-01 
254 1.300000e+00 3.460000e-01 
254 1.600000e+00 3.840000e-01 
254 1.900000e+00 3.800000e-01 
254 2.200000e+00 3.560000e-01 
254 2.500000e+00 3.980000e-01 
254 2.800000e+00 4.420000e-01 
254 3.100000e+00 4.540000e-01 
254 3.400000e+00 4.360000e-01 
254 3.700000e+00 4.780000e-01 
254 4 4.500000e-01 
254 4.300000e+00 4.740000e-01 
254 4.600000e+00 4.580000e-01 
254 4.900000e+00 4.720000e-01 
254 5.200000e+00 4.780000e-01 
254 5.500000e+00 4.700000e-01 
254 5.800000e+00 4.780000e-01 
254 6.100000e+00 4.740000e-01 
254 6.400000e+00 4.580000e-01 
254 6.700000e+00 4.780000e-01 
254 7 4.720000e-01 

356 1 2.180000e-01 
356 1.300000e+00 2.660000e-01 
356 1.600000e+00 3.440000e-01 
356 1.900000e+00 2.840000e-01 
356 2.200000e+00 3.500000e-01 
356 2.500000e+00 4.040000e-01 
356 2.800000e+00 4.140000e-01 
356 3.100000e+00 3.860000e-01 
356 3.400000e+00 4.560000e-01 
356 3.700000e+00 4.460000e-01 
356 4 4.580000e-01 
356 4.300000e+00 4.440000e-01 
356 4.600000e+00 4.660000e-01 
356 4.900000e+00 4.640000e-01 
356 5.200000e+00 4.760000e-01 
356 5.500000e+00 4.740000e-01 
356 5.800000e+00 4.680000e-01 
356 6.100000e+00 4.700000e-01 
356 6.400000e+00 4.760000e-01 
356 6.700000e+00 4.560000e-01 
356 7 4.560000e-01 

460 1 1.440000e-01 
460 1.300000e+00 2.540000e-01 
460 1.600000e+00 3.280000e-01 
460 1.900000e+00 3.140000e-01 
460 2.200000e+00 3.600000e-01 
460 2.500000e+00 3.560000e-01 
460 2.800000e+00 4.280000e-01 
460 3.100000e+00 4.200000e-01 
460 3.400000e+00 4.480000e-01 
460 3.700000e+00 4.320000e-01 
460 4 4.460000e-01 
460 4.300000e+00 4.200000e-01 
460 4.600000e+00 4.700000e-01 
460 4.900000e+00 4.360000e-01 
460 5.200000e+00 4.280000e-01 
460 5.500000e+00 4.560000e-01 
460 5.800000e+00 4.740000e-01 
460 6.100000e+00 4.700000e-01 
460 6.400000e+00 4.740000e-01 
460 6.700000e+00 4.620000e-01 
460 7 4.840000e-01 

562 1 7.200000e-02 
562 1.300000e+00 2.240000e-01 
562 1.600000e+00 2.420000e-01 
562 1.900000e+00 3.620000e-01 
562 2.200000e+00 3.300000e-01 
562 2.500000e+00 3.440000e-01 
562 2.800000e+00 3.860000e-01 
562 3.100000e+00 3.900000e-01 
562 3.400000e+00 3.700000e-01 
562 3.700000e+00 4.260000e-01 
562 4 4.260000e-01 
562 4.300000e+00 4.320000e-01 
562 4.600000e+00 4.400000e-01 
562 4.900000e+00 4.440000e-01 
562 5.200000e+00 4.600000e-01 
562 5.500000e+00 4.740000e-01 
562 5.800000e+00 4.520000e-01 
562 6.100000e+00 4.740000e-01 
562 6.400000e+00 4.840000e-01 
562 6.700000e+00 4.520000e-01 
562 7 4.520000e-01 

664 1 5.600000e-02 
664 1.300000e+00 1.700000e-01 
664 1.600000e+00 1.900000e-01 
664 1.900000e+00 2.580000e-01 
664 2.200000e+00 2.820000e-01 
664 2.500000e+00 3.200000e-01 
664 2.800000e+00 3.720000e-01 
664 3.100000e+00 3.980000e-01 
664 3.400000e+00 4.240000e-01 
664 3.700000e+00 4.120000e-01 
664 4 4.600000e-01 
664 4.300000e+00 4.220000e-01 
664 4.600000e+00 3.900000e-01 
664 4.900000e+00 4.460000e-01 
664 5.200000e+00 4.540000e-01 
664 5.500000e+00 4.440000e-01 
664 5.800000e+00 4.560000e-01 
664 6.100000e+00 4.460000e-01 
664 6.400000e+00 4.560000e-01 
664 6.700000e+00 4.500000e-01 
664 7 4.680000e-01 

768 1 6.200000e-02 
768 1.300000e+00 1.740000e-01 
768 1.600000e+00 2.320000e-01 
768 1.900000e+00 2.600000e-01 
768 2.200000e+00 2.820000e-01 
768 2.500000e+00 3.580000e-01 
768 2.800000e+00 3.020000e-01 
768 3.100000e+00 4.140000e-01 
768 3.400000e+00 3.760000e-01 
768 3.700000e+00 3.460000e-01 
768 4 4.000000e-01 
768 4.300000e+00 4.360000e-01 
768 4.600000e+00 4.400000e-01 
768 4.900000e+00 4.380000e-01 
768 5.200000e+00 4.340000e-01 
768 5.500000e+00 4.520000e-01 
768 5.800000e+00 4.280000e-01 
768 6.100000e+00 4.700000e-01 
768 6.400000e+00 4.640000e-01 
768 6.700000e+00 4.040000e-01 
768 7 4.540000e-01 

870 1 1.400000e-02 
870 1.300000e+00 6.200000e-02 
870 1.600000e+00 2.940000e-01 
870 1.900000e+00 2.720000e-01 
870 2.200000e+00 2.960000e-01 
870 2.500000e+00 3.100000e-01 
870 2.800000e+00 3.320000e-01 
870 3.100000e+00 3.840000e-01 
870 3.400000e+00 3.380000e-01 
870 3.700000e+00 3.740000e-01 
870 4 3.980000e-01 
870 4.300000e+00 3.880000e-01 
870 4.600000e+00 4.440000e-01 
870 4.900000e+00 4.160000e-01 
870 5.200000e+00 4.460000e-01 
870 5.500000e+00 4.340000e-01 
870 5.800000e+00 4.640000e-01 
870 6.100000e+00 4.540000e-01 
870 6.400000e+00 4.600000e-01 
870 6.700000e+00 4.580000e-01 
870 7 4.540000e-01 

972 1 1.800000e-02 
972 1.300000e+00 5.200000e-02 
972 1.600000e+00 2.020000e-01 
972 1.900000e+00 1.940000e-01 
972 2.200000e+00 2.920000e-01 
972 2.500000e+00 3.700000e-01 
972 2.800000e+00 2.840000e-01 
972 3.100000e+00 3.580000e-01 
972 3.400000e+00 3.720000e-01 
972 3.700000e+00 3.580000e-01 
972 4 3.780000e-01 
972 4.300000e+00 4.300000e-01 
972 4.600000e+00 4.020000e-01 
972 4.900000e+00 4.580000e-01 
972 5.200000e+00 3.900000e-01 
972 5.500000e+00 4.440000e-01 
972 5.800000e+00 4.280000e-01 
972 6.100000e+00 4.140000e-01 
972 6.400000e+00 4.260000e-01 
972 6.700000e+00 4.320000e-01 
972 7 4.260000e-01 

1076 1 2.600000e-02 
1076 1.300000e+00 7.200000e-02 
1076 1.600000e+00 1.780000e-01 
1076 1.900000e+00 2.160000e-01 
1076 2.200000e+00 2.760000e-01 
1076 2.500000e+00 2.600000e-01 
1076 2.800000e+00 2.840000e-01 
1076 3.100000e+00 2.780000e-01 
1076 3.400000e+00 3.360000e-01 
1076 3.700000e+00 3.600000e-01 
1076 4 3.520000e-01 
1076 4.300000e+00 3.540000e-01 
1076 4.600000e+00 4.380000e-01 
1076 4.900000e+00 3.720000e-01 
1076 5.200000e+00 3.680000e-01 
1076 5.500000e+00 4.320000e-01 
1076 5.800000e+00 3.960000e-01 
1076 6.100000e+00 4.560000e-01 
1076 6.400000e+00 4.420000e-01 
1076 6.700000e+00 4.660000e-01 
1076 7 4.400000e-01 

1178 1 1.600000e-02 
1178 1.300000e+00 7.000000e-02 
1178 1.600000e+00 1.340000e-01 
1178 1.900000e+00 1.680000e-01 
1178 2.200000e+00 2.040000e-01 
1178 2.500000e+00 2.220000e-01 
1178 2.800000e+00 2.620000e-01 
1178 3.100000e+00 3.040000e-01 
1178 3.400000e+00 2.800000e-01 
1178 3.700000e+00 2.800000e-01 
1178 4 3.700000e-01 
1178 4.300000e+00 3.640000e-01 
1178 4.600000e+00 3.920000e-01 
1178 4.900000e+00 3.740000e-01 
1178 5.200000e+00 4.400000e-01 
1178 5.500000e+00 4.080000e-01 
1178 5.800000e+00 4.540000e-01 
1178 6.100000e+00 4.440000e-01 
1178 6.400000e+00 4.480000e-01 
1178 6.700000e+00 4.120000e-01 
1178 7 4.200000e-01 

1280 1 6.000000e-03 
1280 1.300000e+00 3.200000e-02 
1280 1.600000e+00 1.180000e-01 
1280 1.900000e+00 1.820000e-01 
1280 2.200000e+00 2.120000e-01 
1280 2.500000e+00 2.340000e-01 
1280 2.800000e+00 2.320000e-01 
1280 3.100000e+00 3.100000e-01 
1280 3.400000e+00 3.560000e-01 
1280 3.700000e+00 3.540000e-01 
1280 4 3.700000e-01 
1280 4.300000e+00 3.380000e-01 
1280 4.600000e+00 3.300000e-01 
1280 4.900000e+00 4.200000e-01 
1280 5.200000e+00 4.140000e-01 
1280 5.500000e+00 4.240000e-01 
1280 5.800000e+00 4.220000e-01 
1280 6.100000e+00 4.120000e-01 
1280 6.400000e+00 3.980000e-01 
1280 6.700000e+00 4.220000e-01 
1280 7 4.560000e-01 

1384 1 8.000000e-03 
1384 1.300000e+00 3.600000e-02 
1384 1.600000e+00 1.060000e-01 
1384 1.900000e+00 1.600000e-01 
1384 2.200000e+00 2.040000e-01 
1384 2.500000e+00 2.540000e-01 
1384 2.800000e+00 2.260000e-01 
1384 3.100000e+00 3.080000e-01 
1384 3.400000e+00 3.280000e-01 
1384 3.700000e+00 3.520000e-01 
1384 4 3.600000e-01 
1384 4.300000e+00 3.680000e-01 
1384 4.600000e+00 3.820000e-01 
1384 4.900000e+00 4.140000e-01 
1384 5.200000e+00 3.600000e-01 
1384 5.500000e+00 3.940000e-01 
1384 5.800000e+00 3.940000e-01 
1384 6.100000e+00 4.160000e-01 
1384 6.400000e+00 4.220000e-01 
1384 6.700000e+00 3.860000e-01 
1384 7 4.260000e-01 

1486 1 4.000000e-03 
1486 1.300000e+00 2.600000e-02 
1486 1.600000e+00 7.800000e-02 
1486 1.900000e+00 1.300000e-01 
1486 2.200000e+00 1.280000e-01 
1486 2.500000e+00 2.040000e-01 
1486 2.800000e+00 2.320000e-01 
1486 3.100000e+00 2.480000e-01 
1486 3.400000e+00 3.080000e-01 
1486 3.700000e+00 3.140000e-01 
1486 4 3.260000e-01 
1486 4.300000e+00 3.740000e-01 
1486 4.600000e+00 3.760000e-01 
1486 4.900000e+00 3.760000e-01 
1486 5.200000e+00 3.960000e-01 
1486 5.500000e+00 4.320000e-01 
1486 5.800000e+00 3.980000e-01 
1486 6.100000e+00 4.100000e-01 
1486 6.400000e+00 3.740000e-01 
1486 6.700000e+00 4.460000e-01 
1486 7 4.540000e-01 

1588 1 6.000000e-03 
1588 1.300000e+00 1.200000e-02 
1588 1.600000e+00 6.800000e-02 
1588 1.900000e+00 1.740000e-01 
1588 2.200000e+00 1.320000e-01 
1588 2.500000e+00 2.240000e-01 
1588 2.800000e+00 2.520000e-01 
1588 3.100000e+00 2.760000e-01 
1588 3.400000e+00 3.260000e-01 
1588 3.700000e+00 2.500000e-01 
1588 4 3.540000e-01 
1588 4.300000e+00 3.620000e-01 
1588 4.600000e+00 3.520000e-01 
1588 4.900000e+00 3.620000e-01 
1588 5.200000e+00 3.780000e-01 
1588 5.500000e+00 4.100000e-01 
1588 5.800000e+00 4.180000e-01 
1588 6.100000e+00 3.860000e-01 
1588 6.400000e+00 3.700000e-01 
1588 6.700000e+00 4.380000e-01 
1588 7 3.960000e-01 

1692 1 2.000000e-03 
1692 1.300000e+00 1.600000e-02 
1692 1.600000e+00 6.800000e-02 
1692 1.900000e+00 1.220000e-01 
1692 2.200000e+00 1.220000e-01 
1692 2.500000e+00 2.360000e-01 
1692 2.800000e+00 2.140000e-01 
1692 3.100000e+00 2.180000e-01 
1692 3.400000e+00 3.120000e-01 
1692 3.700000e+00 3.340000e-01 
1692 4 3.200000e-01 
1692 4.300000e+00 3.620000e-01 
1692 4.600000e+00 3.640000e-01 
1692 4.900000e+00 3.360000e-01 
1692 5.200000e+00 4.220000e-01 
1692 5.500000e+00 4.000000e-01 
1692 5.800000e+00 3.760000e-01 
1692 6.100000e+00 4.280000e-01 
1692 6.400000e+00 4.460000e-01 
1692 6.700000e+00 3.820000e-01 
1692 7 4.180000e-01 

1794 1 2.000000e-03 
1794 1.300000e+00 1.600000e-02 
1794 1.600000e+00 2.600000e-02 
1794 1.900000e+00 8.200000e-02 
1794 2.200000e+00 1.660000e-01 
1794 2.500000e+00 1.660000e-01 
1794 2.800000e+00 2.220000e-01 
1794 3.100000e+00 2.600000e-01 
1794 3.400000e+00 2.500000e-01 
1794 3.700000e+00 3.020000e-01 
1794 4 4.020000e-01 
1794 4.300000e+00 3.340000e-01 
1794 4.600000e+00 3.360000e-01 
1794 4.900000e+00 3.140000e-01 
1794 5.200000e+00 3.680000e-01 
1794 5.500000e+00 3.540000e-01 
1794 5.800000e+00 4.020000e-01 
1794 6.100000e+00 4.020000e-01 
1794 6.400000e+00 4.200000e-01 
1794 6.700000e+00 4.080000e-01 
1794 7 4.180000e-01 

1896 1 0 
1896 1.300000e+00 1.000000e-02 
1896 1.600000e+00 6.400000e-02 
1896 1.900000e+00 7.000000e-02 
1896 2.200000e+00 1.760000e-01 
1896 2.500000e+00 1.500000e-01 
1896 2.800000e+00 2.180000e-01 
1896 3.100000e+00 2.520000e-01 
1896 3.400000e+00 2.740000e-01 
1896 3.700000e+00 3.060000e-01 
1896 4 3.080000e-01 
1896 4.300000e+00 2.880000e-01 
1896 4.600000e+00 3.280000e-01 
1896 4.900000e+00 3.740000e-01 
1896 5.200000e+00 3.580000e-01 
1896 5.500000e+00 3.360000e-01 
1896 5.800000e+00 3.420000e-01 
1896 6.100000e+00 3.820000e-01 
1896 6.400000e+00 3.760000e-01 
1896 6.700000e+00 4.100000e-01 
1896 7 4.140000e-01 

2000 1 2.000000e-03 
2000 1.300000e+00 1.400000e-02 
2000 1.600000e+00 4.200000e-02 
2000 1.900000e+00 7.200000e-02 
2000 2.200000e+00 1.260000e-01 
2000 2.500000e+00 2.100000e-01 
2000 2.800000e+00 1.940000e-01 
2000 3.100000e+00 2.360000e-01 
2000 3.400000e+00 2.920000e-01 
2000 3.700000e+00 3.320000e-01 
2000 4 3.200000e-01 
2000 4.300000e+00 3.220000e-01 
2000 4.600000e+00 3.500000e-01 
2000 4.900000e+00 3.860000e-01 
2000 5.200000e+00 3.540000e-01 
2000 5.500000e+00 3.560000e-01 
2000 5.800000e+00 4.040000e-01 
2000 6.100000e+00 3.880000e-01 
2000 6.400000e+00 3.420000e-01 
2000 6.700000e+00 4.020000e-01 
2000 7 3.840000e-01 



==> data/phasediag/ceskm-obslensigman.dat <==
50 0 4.180000e-01 
50 2.500000e-01 4.680000e-01 
50 5.000000e-01 4.360000e-01 
50 7.500000e-01 4.440000e-01 
50 1 4.740000e-01 
50 1.250000e+00 4.580000e-01 
50 1.500000e+00 4.560000e-01 
50 1.750000e+00 4.760000e-01 
50 2 4.640000e-01 
50 2.250000e+00 4.560000e-01 
50 2.500000e+00 4.540000e-01 
50 2.750000e+00 4.700000e-01 
50 3 4.700000e-01 
50 3.250000e+00 4.680000e-01 
50 3.500000e+00 4.660000e-01 
50 3.750000e+00 4.700000e-01 
50 4 4.660000e-01 

152 0 2.920000e-01 
152 2.500000e-01 3.000000e-01 
152 5.000000e-01 3.560000e-01 
152 7.500000e-01 3.600000e-01 
152 1 4.180000e-01 
152 1.250000e+00 4.040000e-01 
152 1.500000e+00 4.340000e-01 
152 1.750000e+00 4.420000e-01 
152 2 3.980000e-01 
152 2.250000e+00 4.460000e-01 
152 2.500000e+00 4.420000e-01 
152 2.750000e+00 4.660000e-01 
152 3 4.540000e-01 
152 3.250000e+00 4.700000e-01 
152 3.500000e+00 4.760000e-01 
152 3.750000e+00 4.760000e-01 
152 4 4.620000e-01 

254 0 1.500000e-01 
254 2.500000e-01 2.140000e-01 
254 5.000000e-01 2.800000e-01 
254 7.500000e-01 2.960000e-01 
254 1 3.800000e-01 
254 1.250000e+00 3.760000e-01 
254 1.500000e+00 4.180000e-01 
254 1.750000e+00 4.060000e-01 
254 2 4.420000e-01 
254 2.250000e+00 4.560000e-01 
254 2.500000e+00 4.500000e-01 
254 2.750000e+00 4.520000e-01 
254 3 4.560000e-01 
254 3.250000e+00 4.680000e-01 
254 3.500000e+00 4.560000e-01 
254 3.750000e+00 4.660000e-01 
254 4 4.420000e-01 

356 0 1.380000e-01 
356 2.500000e-01 1.620000e-01 
356 5.000000e-01 1.860000e-01 
356 7.500000e-01 3.160000e-01 
356 1 2.800000e-01 
356 1.250000e+00 3.720000e-01 
356 1.500000e+00 4.120000e-01 
356 1.750000e+00 4.320000e-01 
356 2 4.380000e-01 
356 2.250000e+00 4.580000e-01 
356 2.500000e+00 4.360000e-01 
356 2.750000e+00 4.100000e-01 
356 3 4.640000e-01 
356 3.250000e+00 4.600000e-01 
356 3.500000e+00 4.740000e-01 
356 3.750000e+00 4.540000e-01 
356 4 4.740000e-01 

460 0 1.360000e-01 
460 2.500000e-01 1.020000e-01 
460 5.000000e-01 1.040000e-01 
460 7.500000e-01 2.600000e-01 
460 1 2.280000e-01 
460 1.250000e+00 3.260000e-01 
460 1.500000e+00 3.720000e-01 
460 1.750000e+00 3.420000e-01 
460 2 4.360000e-01 
460 2.250000e+00 4.300000e-01 
460 2.500000e+00 4.460000e-01 
460 2.750000e+00 4.680000e-01 
460 3 4.400000e-01 
460 3.250000e+00 4.440000e-01 
460 3.500000e+00 4.480000e-01 
460 3.750000e+00 4.600000e-01 
460 4 4.480000e-01 

562 0 1.000000e-02 
562 2.500000e-01 3.600000e-02 
562 5.000000e-01 7.800000e-02 
562 7.500000e-01 1.380000e-01 
562 1 2.540000e-01 
562 1.250000e+00 2.920000e-01 
562 1.500000e+00 3.560000e-01 
562 1.750000e+00 3.240000e-01 
562 2 4.080000e-01 
562 2.250000e+00 4.120000e-01 
562 2.500000e+00 4.520000e-01 
562 2.750000e+00 3.860000e-01 
562 3 4.160000e-01 
562 3.250000e+00 4.740000e-01 
562 3.500000e+00 4.340000e-01 
562 3.750000e+00 4.540000e-01 
562 4 4.380000e-01 

664 0 1.000000e-02 
664 2.500000e-01 3.800000e-02 
664 5.000000e-01 1.400000e-01 
664 7.500000e-01 1.080000e-01 
664 1 2.160000e-01 
664 1.250000e+00 3.020000e-01 
664 1.500000e+00 3.840000e-01 
664 1.750000e+00 3.760000e-01 
664 2 4.380000e-01 
664 2.250000e+00 4.120000e-01 
664 2.500000e+00 4.180000e-01 
664 2.750000e+00 4.360000e-01 
664 3 4.480000e-01 
664 3.250000e+00 4.260000e-01 
664 3.500000e+00 4.620000e-01 
664 3.750000e+00 4.440000e-01 
664 4 4.640000e-01 

768 0 2.000000e-02 
768 2.500000e-01 1.400000e-02 
768 5.000000e-01 5.200000e-02 
768 7.500000e-01 1.260000e-01 
768 1 1.760000e-01 
768 1.250000e+00 2.960000e-01 
768 1.500000e+00 3.100000e-01 
768 1.750000e+00 3.320000e-01 
768 2 3.880000e-01 
768 2.250000e+00 4.140000e-01 
768 2.500000e+00 4.320000e-01 
768 2.750000e+00 4.540000e-01 
768 3 4.460000e-01 
768 3.250000e+00 4.440000e-01 
768 3.500000e+00 4.660000e-01 
768 3.750000e+00 4.620000e-01 
768 4 4.440000e-01 

870 0 2.200000e-02 
870 2.500000e-01 2.600000e-02 
870 5.000000e-01 1.600000e-02 
870 7.500000e-01 7.000000e-02 
870 1 1.500000e-01 
870 1.250000e+00 2.140000e-01 
870 1.500000e+00 3.640000e-01 
870 1.750000e+00 3.580000e-01 
870 2 4.080000e-01 
870 2.250000e+00 3.780000e-01 
870 2.500000e+00 4.280000e-01 
870 2.750000e+00 4.020000e-01 
870 3 4.220000e-01 
870 3.250000e+00 4.540000e-01 
870 3.500000e+00 4.340000e-01 
870 3.750000e+00 4.560000e-01 
870 4 4.620000e-01 

972 0 4.000000e-03 
972 2.500000e-01 4.000000e-03 
972 5.000000e-01 2.200000e-02 
972 7.500000e-01 5.000000e-02 
972 1 1.420000e-01 
972 1.250000e+00 1.500000e-01 
972 1.500000e+00 2.900000e-01 
972 1.750000e+00 3.440000e-01 
972 2 3.640000e-01 
972 2.250000e+00 4.340000e-01 
972 2.500000e+00 4.160000e-01 
972 2.750000e+00 4.080000e-01 
972 3 4.560000e-01 
972 3.250000e+00 4.160000e-01 
972 3.500000e+00 4.500000e-01 
972 3.750000e+00 4.600000e-01 
972 4 4.480000e-01 

1076 0 2.000000e-03 
1076 2.500000e-01 1.400000e-02 
1076 5.000000e-01 2.600000e-02 
1076 7.500000e-01 4.400000e-02 
1076 1 1.040000e-01 
1076 1.250000e+00 1.620000e-01 
1076 1.500000e+00 3.120000e-01 
1076 1.750000e+00 3.300000e-01 
1076 2 3.820000e-01 
1076 2.250000e+00 4.200000e-01 
1076 2.500000e+00 4.400000e-01 
1076 2.750000e+00 4.240000e-01 
1076 3 4.440000e-01 
1076 3.250000e+00 4.440000e-01 
1076 3.500000e+00 4.380000e-01 
1076 3.750000e+00 4.420000e-01 
1076 4 4.440000e-01 

1178 0 8.000000e-03 
1178 2.500000e-01 8.000000e-03 
1178 5.000000e-01 1.400000e-02 
1178 7.500000e-01 4.000000e-02 
1178 1 1.220000e-01 
1178 1.250000e+00 1.560000e-01 
1178 1.500000e+00 3.100000e-01 
1178 1.750000e+00 3.580000e-01 
1178 2 3.760000e-01 
1178 2.250000e+00 3.760000e-01 
1178 2.500000e+00 3.880000e-01 
1178 2.750000e+00 3.880000e-01 
1178 3 4.740000e-01 
1178 3.250000e+00 4.140000e-01 
1178 3.500000e+00 4.520000e-01 
1178 3.750000e+00 4.540000e-01 
1178 4 4.600000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 2.600000e-02 
1280 7.500000e-01 3.000000e-02 
1280 1 8.400000e-02 
1280 1.250000e+00 1.820000e-01 
1280 1.500000e+00 1.980000e-01 
1280 1.750000e+00 3.420000e-01 
1280 2 3.460000e-01 
1280 2.250000e+00 3.240000e-01 
1280 2.500000e+00 4.060000e-01 
1280 2.750000e+00 4.520000e-01 
1280 3 4.380000e-01 
1280 3.250000e+00 4.680000e-01 
1280 3.500000e+00 4.480000e-01 
1280 3.750000e+00 4.200000e-01 
1280 4 4.540000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 2.000000e-03 
1384 7.500000e-01 1.800000e-02 
1384 1 1.080000e-01 
1384 1.250000e+00 2.200000e-01 
1384 1.500000e+00 1.900000e-01 
1384 1.750000e+00 3.080000e-01 
1384 2 3.220000e-01 
1384 2.250000e+00 3.600000e-01 
1384 2.500000e+00 4.000000e-01 
1384 2.750000e+00 4.020000e-01 
1384 3 4.380000e-01 
1384 3.250000e+00 4.200000e-01 
1384 3.500000e+00 4.580000e-01 
1384 3.750000e+00 4.260000e-01 
1384 4 4.300000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 8.000000e-03 
1486 7.500000e-01 3.800000e-02 
1486 1 9.000000e-02 
1486 1.250000e+00 1.780000e-01 
1486 1.500000e+00 2.080000e-01 
1486 1.750000e+00 2.680000e-01 
1486 2 3.420000e-01 
1486 2.250000e+00 3.460000e-01 
1486 2.500000e+00 3.540000e-01 
1486 2.750000e+00 3.780000e-01 
1486 3 4.520000e-01 
1486 3.250000e+00 4.380000e-01 
1486 3.500000e+00 4.340000e-01 
1486 3.750000e+00 4.300000e-01 
1486 4 4.440000e-01 

1588 0 2.000000e-03 
1588 2.500000e-01 0 
1588 5.000000e-01 4.000000e-03 
1588 7.500000e-01 1.200000e-02 
1588 1 6.000000e-02 
1588 1.250000e+00 2.060000e-01 
1588 1.500000e+00 1.780000e-01 
1588 1.750000e+00 2.480000e-01 
1588 2 3.360000e-01 
1588 2.250000e+00 3.520000e-01 
1588 2.500000e+00 4.000000e-01 
1588 2.750000e+00 3.440000e-01 
1588 3 4.100000e-01 
1588 3.250000e+00 4.480000e-01 
1588 3.500000e+00 4.520000e-01 
1588 3.750000e+00 4.520000e-01 
1588 4 4.520000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 2.000000e-03 
1692 7.500000e-01 1.800000e-02 
1692 1 8.000000e-03 
1692 1.250000e+00 1.060000e-01 
1692 1.500000e+00 1.240000e-01 
1692 1.750000e+00 2.660000e-01 
1692 2 2.920000e-01 
1692 2.250000e+00 3.180000e-01 
1692 2.500000e+00 4.060000e-01 
1692 2.750000e+00 3.960000e-01 
1692 3 4.120000e-01 
1692 3.250000e+00 4.160000e-01 
1692 3.500000e+00 4.360000e-01 
1692 3.750000e+00 4.320000e-01 
1692 4 4.520000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 2.000000e-03 
1794 7.500000e-01 2.000000e-02 
1794 1 2.600000e-02 
1794 1.250000e+00 6.800000e-02 
1794 1.500000e+00 1.760000e-01 
1794 1.750000e+00 2.620000e-01 
1794 2 3.260000e-01 
1794 2.250000e+00 3.620000e-01 
1794 2.500000e+00 3.900000e-01 
1794 2.750000e+00 4.100000e-01 
1794 3 4.120000e-01 
1794 3.250000e+00 4.140000e-01 
1794 3.500000e+00 4.220000e-01 
1794 3.750000e+00 4.340000e-01 
1794 4 4.300000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 4.000000e-03 
1896 1 3.200000e-02 
1896 1.250000e+00 7.000000e-02 
1896 1.500000e+00 1.500000e-01 
1896 1.750000e+00 2.240000e-01 
1896 2 2.780000e-01 
1896 2.250000e+00 3.460000e-01 
1896 2.500000e+00 4.000000e-01 
1896 2.750000e+00 3.760000e-01 
1896 3 4.180000e-01 
1896 3.250000e+00 4.080000e-01 
1896 3.500000e+00 4.380000e-01 
1896 3.750000e+00 4.560000e-01 
1896 4 4.340000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 4.000000e-03 
2000 1 3.000000e-02 
2000 1.250000e+00 1.060000e-01 
2000 1.500000e+00 1.500000e-01 
2000 1.750000e+00 2.460000e-01 
2000 2 2.700000e-01 
2000 2.250000e+00 3.020000e-01 
2000 2.500000e+00 3.720000e-01 
2000 2.750000e+00 3.980000e-01 
2000 3 4.000000e-01 
2000 3.250000e+00 4.200000e-01 
2000 3.500000e+00 3.700000e-01 
2000 3.750000e+00 4.480000e-01 
2000 4 4.280000e-01 



==> data/phasediag/ceskmfp-distobslen.dat <==
50 7.256960e-01 0 
50 7.108299e-01 2.000000e-03 
50 6.952168e-01 2.000000e-03 
50 6.788246e-01 4.000000e-03 
50 6.616184e-01 8.000000e-03 
50 6.435619e-01 4.000000e-03 
50 6.246168e-01 1.000000e-02 
50 6.047444e-01 6.000000e-03 
50 5.839048e-01 2.200000e-02 
50 5.620597e-01 1.000000e-02 
50 5.391707e-01 1.400000e-02 
50 5.152022e-01 8.600000e-02 
50 4.901220e-01 2.140000e-01 
50 4.639033e-01 1.520000e-01 
50 4.365241e-01 1.380000e-01 
50 4.079717e-01 2.200000e-01 
50 3.782422e-01 1.860000e-01 
50 3.473448e-01 2.720000e-01 
50 3.153002e-01 2.540000e-01 
50 2.821454e-01 3.680000e-01 
50 2.479345e-01 4.220000e-01 
50 2.127382e-01 4.320000e-01 
50 1.766459e-01 4.220000e-01 
50 1.397660e-01 4.620000e-01 
50 1.022240e-01 4.640000e-01 
50 6.416186e-02 4.580000e-01 
50 2.573626e-02 4.680000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 0 
152 6.435619e-01 0 
152 6.246168e-01 0 
152 6.047444e-01 0 
152 5.839048e-01 0 
152 5.620597e-01 0 
152 5.391707e-01 0 
152 5.152022e-01 0 
152 4.901220e-01 0 
152 4.639033e-01 0 
152 4.365241e-01 2.000000e-03 
152 4.079717e-01 8.000000e-03 
152 3.782422e-01 1.400000e-02 
152 3.473448e-01 1.600000e-02 
152 3.153002e-01 3.600000e-02 
152 2.821454e-01 4.600000e-02 
152 2.479345e-01 1.020000e-01 
152 2.127382e-01 2.880000e-01 
152 1.766459e-01 3.020000e-01 
152 1.397660e-01 3.680000e-01 
152 1.022240e-01 4.200000e-01 
152 6.416186e-02 4.560000e-01 
152 2.573626e-02 4.540000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 0 
254 4.639033e-01 0 
254 4.365241e-01 0 
254 4.079717e-01 2.000000e-03 
254 3.782422e-01 2.000000e-03 
254 3.473448e-01 4.000000e-03 
254 3.153002e-01 6.000000e-03 
254 2.821454e-01 1.200000e-02 
254 2.479345e-01 6.600000e-02 
254 2.127382e-01 4.600000e-02 
254 1.766459e-01 1.760000e-01 
254 1.397660e-01 2.260000e-01 
254 1.022240e-01 3.480000e-01 
254 6.416186e-02 4.460000e-01 
254 2.573626e-02 4.580000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 0 
356 3.782422e-01 0 
356 3.473448e-01 0 
356 3.153002e-01 0 
356 2.821454e-01 2.000000e-03 
356 2.479345e-01 1.200000e-02 
356 2.127382e-01 4.000000e-02 
356 1.766459e-01 1.080000e-01 
356 1.397660e-01 2.180000e-01 
356 1.022240e-01 2.980000e-01 
356 6.416186e-02 3.960000e-01 
356 2.573626e-02 4.660000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 0 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 0 
460 3.153002e-01 0 
460 2.821454e-01 0 
460 2.479345e-01 4.000000e-03 
460 2.127382e-01 2.000000e-02 
460 1.766459e-01 2.200000e-02 
460 1.397660e-01 1.820000e-01 
460 1.022240e-01 2.360000e-01 
460 6.416186e-02 3.520000e-01 
460 2.573626e-02 4.440000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 2.000000e-03 
562 2.821454e-01 0 
562 2.479345e-01 0 
562 2.127382e-01 1.000000e-02 
562 1.766459e-01 2.000000e-02 
562 1.397660e-01 9.800000e-02 
562 1.022240e-01 2.740000e-01 
562 6.416186e-02 3.600000e-01 
562 2.573626e-02 4.380000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 0 
664 2.821454e-01 0 
664 2.479345e-01 2.000000e-03 
664 2.127382e-01 4.000000e-03 
664 1.766459e-01 1.200000e-02 
664 1.397660e-01 7.800000e-02 
664 1.022240e-01 1.640000e-01 
664 6.416186e-02 3.980000e-01 
664 2.573626e-02 4.480000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 0 
768 2.127382e-01 2.000000e-03 
768 1.766459e-01 6.000000e-03 
768 1.397660e-01 2.600000e-02 
768 1.022240e-01 1.540000e-01 
768 6.416186e-02 3.500000e-01 
768 2.573626e-02 4.220000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 0 
870 2.479345e-01 0 
870 2.127382e-01 0 
870 1.766459e-01 6.000000e-03 
870 1.397660e-01 1.200000e-02 
870 1.022240e-01 1.260000e-01 
870 6.416186e-02 3.500000e-01 
870 2.573626e-02 4.300000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 0 
972 2.127382e-01 0 
972 1.766459e-01 0 
972 1.397660e-01 1.200000e-02 
972 1.022240e-01 8.000000e-02 
972 6.416186e-02 2.560000e-01 
972 2.573626e-02 4.500000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 0 
1076 2.479345e-01 0 
1076 2.127382e-01 0 
1076 1.766459e-01 0 
1076 1.397660e-01 1.200000e-02 
1076 1.022240e-01 7.200000e-02 
1076 6.416186e-02 3.140000e-01 
1076 2.573626e-02 4.000000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 0 
1178 1.766459e-01 0 
1178 1.397660e-01 1.200000e-02 
1178 1.022240e-01 5.200000e-02 
1178 6.416186e-02 2.720000e-01 
1178 2.573626e-02 4.440000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 0 
1280 1.397660e-01 6.000000e-03 
1280 1.022240e-01 3.000000e-02 
1280 6.416186e-02 2.820000e-01 
1280 2.573626e-02 4.700000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 0 
1384 1.766459e-01 0 
1384 1.397660e-01 4.000000e-03 
1384 1.022240e-01 3.000000e-02 
1384 6.416186e-02 2.960000e-01 
1384 2.573626e-02 4.260000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 0 
1486 1.766459e-01 0 
1486 1.397660e-01 6.000000e-03 
1486 1.022240e-01 2.600000e-02 
1486 6.416186e-02 2.080000e-01 
1486 2.573626e-02 3.980000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 0 
1588 1.766459e-01 0 
1588 1.397660e-01 2.000000e-03 
1588 1.022240e-01 1.400000e-02 
1588 6.416186e-02 1.820000e-01 
1588 2.573626e-02 3.960000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 0 
1692 1.766459e-01 0 
1692 1.397660e-01 0 
1692 1.022240e-01 3.200000e-02 
1692 6.416186e-02 1.700000e-01 
1692 2.573626e-02 4.000000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 0 
1794 1.397660e-01 0 
1794 1.022240e-01 8.000000e-03 
1794 6.416186e-02 1.180000e-01 
1794 2.573626e-02 4.060000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 0 
1896 1.397660e-01 2.000000e-03 
1896 1.022240e-01 1.600000e-02 
1896 6.416186e-02 1.040000e-01 
1896 2.573626e-02 4.340000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 0 
2000 1.766459e-01 0 
2000 1.397660e-01 0 
2000 1.022240e-01 1.600000e-02 
2000 6.416186e-02 9.400000e-02 
2000 2.573626e-02 4.120000e-01 



==> data/phasediag/ceskmfp-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 0 
0 3.577726e-01 0 
0 3.261071e-01 0 
0 2.933176e-01 0 
0 2.594515e-01 2.000000e-03 
0 2.245745e-01 6.000000e-03 
0 1.887700e-01 2.000000e-02 
0 1.521394e-01 7.600000e-02 
0 1.148031e-01 1.480000e-01 
0 7.689765e-02 3.980000e-01 
0 3.857500e-02 4.080000e-01 
0 0 4.580000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 0 
2.500000e-01 3.577726e-01 0 
2.500000e-01 3.261071e-01 0 
2.500000e-01 2.933176e-01 2.000000e-03 
2.500000e-01 2.594515e-01 1.000000e-02 
2.500000e-01 2.245745e-01 8.000000e-03 
2.500000e-01 1.887700e-01 3.000000e-02 
2.500000e-01 1.521394e-01 1.320000e-01 
2.500000e-01 1.148031e-01 2.540000e-01 
2.500000e-01 7.689765e-02 3.880000e-01 
2.500000e-01 3.857500e-02 4.560000e-01 
2.500000e-01 0 4.740000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 0 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 0 
5.000000e-01 4.176198e-01 0 
5.000000e-01 3.882828e-01 0 
5.000000e-01 3.577726e-01 0 
5.000000e-01 3.261071e-01 0 
5.000000e-01 2.933176e-01 2.000000e-03 
5.000000e-01 2.594515e-01 1.400000e-02 
5.000000e-01 2.245745e-01 6.600000e-02 
5.000000e-01 1.887700e-01 6.400000e-02 
5.000000e-01 1.521394e-01 1.360000e-01 
5.000000e-01 1.148031e-01 3.300000e-01 
5.000000e-01 7.689765e-02 3.860000e-01 
5.000000e-01 3.857500e-02 4.600000e-01 
5.000000e-01 0 4.420000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 0 
7.500000e-01 5.694556e-01 0 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 0 
7.500000e-01 4.986076e-01 0 
7.500000e-01 4.727708e-01 0 
7.500000e-01 4.457805e-01 0 
7.500000e-01 4.176198e-01 2.000000e-03 
7.500000e-01 3.882828e-01 0 
7.500000e-01 3.577726e-01 0 
7.500000e-01 3.261071e-01 1.400000e-02 
7.500000e-01 2.933176e-01 1.200000e-02 
7.500000e-01 2.594515e-01 2.200000e-02 
7.500000e-01 2.245745e-01 1.180000e-01 
7.500000e-01 1.887700e-01 1.540000e-01 
7.500000e-01 1.521394e-01 2.360000e-01 
7.500000e-01 1.148031e-01 3.020000e-01 
7.500000e-01 7.689765e-02 4.500000e-01 
7.500000e-01 3.857500e-02 4.360000e-01 
7.500000e-01 0 4.520000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 0 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 0 
1 7.005061e-01 0 
1 6.843774e-01 0 
1 6.674464e-01 0 
1 6.496776e-01 0 
1 6.310329e-01 0 
1 6.114740e-01 0 
1 5.909613e-01 0 
1 5.694556e-01 0 
1 5.469186e-01 0 
1 5.233138e-01 0 
1 4.986076e-01 4.000000e-03 
1 4.727708e-01 4.000000e-03 
1 4.457805e-01 4.000000e-03 
1 4.176198e-01 6.000000e-03 
1 3.882828e-01 1.200000e-02 
1 3.577726e-01 2.600000e-02 
1 3.261071e-01 8.200000e-02 
1 2.933176e-01 9.000000e-02 
1 2.594515e-01 1.920000e-01 
1 2.245745e-01 1.880000e-01 
1 1.887700e-01 2.200000e-01 
1 1.521394e-01 3.700000e-01 
1 1.148031e-01 3.720000e-01 
1 7.689765e-02 4.240000e-01 
1 3.857500e-02 4.460000e-01 
1 0 4.540000e-01 

1.250000e+00 8.616825e-01 0 
1.250000e+00 8.554323e-01 0 
1.250000e+00 8.484842e-01 0 
1.250000e+00 8.408709e-01 0 
1.250000e+00 8.326177e-01 0 
1.250000e+00 8.237427e-01 0 
1.250000e+00 8.142570e-01 2.000000e-03 
1.250000e+00 8.041653e-01 0 
1.250000e+00 7.934666e-01 0 
1.250000e+00 7.821546e-01 0 
1.250000e+00 7.702181e-01 0 
1.250000e+00 7.576420e-01 0 
1.250000e+00 7.444072e-01 0 
1.250000e+00 7.304908e-01 2.000000e-03 
1.250000e+00 7.158667e-01 0 
1.250000e+00 7.005061e-01 2.000000e-03 
1.250000e+00 6.843774e-01 4.000000e-03 
1.250000e+00 6.674464e-01 0 
1.250000e+00 6.496776e-01 2.000000e-03 
1.250000e+00 6.310329e-01 2.000000e-03 
1.250000e+00 6.114740e-01 4.000000e-03 
1.250000e+00 5.909613e-01 0 
1.250000e+00 5.694556e-01 5.600000e-02 
1.250000e+00 5.469186e-01 1.400000e-02 
1.250000e+00 5.233138e-01 1.400000e-02 
1.250000e+00 4.986076e-01 1.000000e-02 
1.250000e+00 4.727708e-01 2.600000e-02 
1.250000e+00 4.457805e-01 2.000000e-02 
1.250000e+00 4.176198e-01 6.200000e-02 
1.250000e+00 3.882828e-01 1.320000e-01 
1.250000e+00 3.577726e-01 1.760000e-01 
1.250000e+00 3.261071e-01 8.600000e-02 
1.250000e+00 2.933176e-01 1.600000e-01 
1.250000e+00 2.594515e-01 2.560000e-01 
1.250000e+00 2.245745e-01 3.060000e-01 
1.250000e+00 1.887700e-01 3.560000e-01 
1.250000e+00 1.521394e-01 3.600000e-01 
1.250000e+00 1.148031e-01 4.640000e-01 
1.250000e+00 7.689765e-02 4.400000e-01 
1.250000e+00 3.857500e-02 4.480000e-01 
1.250000e+00 0 4.540000e-01 

1.500000e+00 8.616825e-01 0 
1.500000e+00 8.554323e-01 2.000000e-03 
1.500000e+00 8.484842e-01 2.000000e-03 
1.500000e+00 8.408709e-01 0 
1.500000e+00 8.326177e-01 0 
1.500000e+00 8.237427e-01 4.000000e-03 
1.500000e+00 8.142570e-01 2.000000e-03 
1.500000e+00 8.041653e-01 0 
1.500000e+00 7.934666e-01 2.000000e-03 
1.500000e+00 7.821546e-01 2.000000e-03 
1.500000e+00 7.702181e-01 2.000000e-03 
1.500000e+00 7.576420e-01 6.000000e-03 
1.500000e+00 7.444072e-01 0 
1.500000e+00 7.304908e-01 4.000000e-03 
1.500000e+00 7.158667e-01 0 
1.500000e+00 7.005061e-01 6.000000e-03 
1.500000e+00 6.843774e-01 4.000000e-03 
1.500000e+00 6.674464e-01 8.000000e-03 
1.500000e+00 6.496776e-01 1.200000e-02 
1.500000e+00 6.310329e-01 2.400000e-02 
1.500000e+00 6.114740e-01 1.600000e-02 
1.500000e+00 5.909613e-01 5.800000e-02 
1.500000e+00 5.694556e-01 3.200000e-02 
1.500000e+00 5.469186e-01 3.200000e-02 
1.500000e+00 5.233138e-01 3.800000e-02 
1.500000e+00 4.986076e-01 4.400000e-02 
1.500000e+00 4.727708e-01 1.260000e-01 
1.500000e+00 4.457805e-01 9.400000e-02 
1.500000e+00 4.176198e-01 1.340000e-01 
1.500000e+00 3.882828e-01 1.280000e-01 
1.500000e+00 3.577726e-01 1.520000e-01 
1.500000e+00 3.261071e-01 1.680000e-01 
1.500000e+00 2.933176e-01 1.900000e-01 
1.500000e+00 2.594515e-01 3.260000e-01 
1.500000e+00 2.245745e-01 3.440000e-01 
1.500000e+00 1.887700e-01 3.580000e-01 
1.500000e+00 1.521394e-01 4.420000e-01 
1.500000e+00 1.148031e-01 4.420000e-01 
1.500000e+00 7.689765e-02 4.760000e-01 
1.500000e+00 3.857500e-02 4.560000e-01 
1.500000e+00 0 4.440000e-01 

1.750000e+00 8.616825e-01 2.000000e-03 
1.750000e+00 8.554323e-01 2.000000e-03 
1.750000e+00 8.484842e-01 6.000000e-03 
1.750000e+00 8.408709e-01 6.000000e-03 
1.750000e+00 8.326177e-01 2.000000e-03 
1.750000e+00 8.237427e-01 4.000000e-03 
1.750000e+00 8.142570e-01 6.000000e-03 
1.750000e+00 8.041653e-01 6.000000e-03 
1.750000e+00 7.934666e-01 6.000000e-03 
1.750000e+00 7.821546e-01 1.600000e-02 
1.750000e+00 7.702181e-01 1.400000e-02 
1.750000e+00 7.576420e-01 1.800000e-02 
1.750000e+00 7.444072e-01 1.800000e-02 
1.750000e+00 7.304908e-01 2.600000e-02 
1.750000e+00 7.158667e-01 2.000000e-03 
1.750000e+00 7.005061e-01 2.400000e-02 
1.750000e+00 6.843774e-01 2.400000e-02 
1.750000e+00 6.674464e-01 3.000000e-02 
1.750000e+00 6.496776e-01 4.400000e-02 
1.750000e+00 6.310329e-01 2.600000e-02 
1.750000e+00 6.114740e-01 4.800000e-02 
1.750000e+00 5.909613e-01 9.600000e-02 
1.750000e+00 5.694556e-01 5.000000e-02 
1.750000e+00 5.469186e-01 2.000000e-01 
1.750000e+00 5.233138e-01 9.200000e-02 
1.750000e+00 4.986076e-01 1.500000e-01 
1.750000e+00 4.727708e-01 1.300000e-01 
1.750000e+00 4.457805e-01 1.880000e-01 
1.750000e+00 4.176198e-01 1.360000e-01 
1.750000e+00 3.882828e-01 2.920000e-01 
1.750000e+00 3.577726e-01 3.080000e-01 
1.750000e+00 3.261071e-01 3.160000e-01 
1.750000e+00 2.933176e-01 3.000000e-01 
1.750000e+00 2.594515e-01 3.980000e-01 
1.750000e+00 2.245745e-01 3.620000e-01 
1.750000e+00 1.887700e-01 4.340000e-01 
1.750000e+00 1.521394e-01 4.320000e-01 
1.750000e+00 1.148031e-01 4.260000e-01 
1.750000e+00 7.689765e-02 4.420000e-01 
1.750000e+00 3.857500e-02 4.340000e-01 
1.750000e+00 0 4.480000e-01 

2 8.616825e-01 1.600000e-02 
2 8.554323e-01 1.400000e-02 
2 8.484842e-01 6.000000e-03 
2 8.408709e-01 2.000000e-02 
2 8.326177e-01 3.000000e-02 
2 8.237427e-01 2.800000e-02 
2 8.142570e-01 4.400000e-02 
2 8.041653e-01 2.000000e-02 
2 7.934666e-01 9.400000e-02 
2 7.821546e-01 3.200000e-02 
2 7.702181e-01 3.400000e-02 
2 7.576420e-01 3.000000e-02 
2 7.444072e-01 5.400000e-02 
2 7.304908e-01 5.200000e-02 
2 7.158667e-01 1.320000e-01 
2 7.005061e-01 8.000000e-02 
2 6.843774e-01 7.600000e-02 
2 6.674464e-01 8.400000e-02 
2 6.496776e-01 1.640000e-01 
2 6.310329e-01 1.200000e-01 
2 6.114740e-01 1.780000e-01 
2 5.909613e-01 9.800000e-02 
2 5.694556e-01 1.640000e-01 
2 5.469186e-01 1.840000e-01 
2 5.233138e-01 1.800000e-01 
2 4.986076e-01 2.280000e-01 
2 4.727708e-01 2.200000e-01 
2 4.457805e-01 2.620000e-01 
2 4.176198e-01 3.420000e-01 
2 3.882828e-01 3.320000e-01 
2 3.577726e-01 3.060000e-01 
2 3.261071e-01 3.940000e-01 
2 2.933176e-01 4.060000e-01 
2 2.594515e-01 4.280000e-01 
2 2.245745e-01 4.240000e-01 
2 1.887700e-01 4.480000e-01 
2 1.521394e-01 4.300000e-01 
2 1.148031e-01 4.680000e-01 
2 7.689765e-02 4.400000e-01 
2 3.857500e-02 4.720000e-01 
2 0 4.500000e-01 

2.250000e+00 8.616825e-01 8.000000e-02 
2.250000e+00 8.554323e-01 3.200000e-02 
2.250000e+00 8.484842e-01 6.600000e-02 
2.250000e+00 8.408709e-01 7.800000e-02 
2.250000e+00 8.326177e-01 1.200000e-01 
2.250000e+00 8.237427e-01 9.800000e-02 
2.250000e+00 8.142570e-01 7.200000e-02 
2.250000e+00 8.041653e-01 1.540000e-01 
2.250000e+00 7.934666e-01 9.400000e-02 
2.250000e+00 7.821546e-01 1.340000e-01 
2.250000e+00 7.702181e-01 1.060000e-01 
2.250000e+00 7.576420e-01 1.260000e-01 
2.250000e+00 7.444072e-01 1.840000e-01 
2.250000e+00 7.304908e-01 1.920000e-01 
2.250000e+00 7.158667e-01 1.780000e-01 
2.250000e+00 7.005061e-01 1.120000e-01 
2.250000e+00 6.843774e-01 1.480000e-01 
2.250000e+00 6.674464e-01 2.080000e-01 
2.250000e+00 6.496776e-01 1.740000e-01 
2.250000e+00 6.310329e-01 2.600000e-01 
2.250000e+00 6.114740e-01 1.940000e-01 
2.250000e+00 5.909613e-01 2.000000e-01 
2.250000e+00 5.694556e-01 3.100000e-01 
2.250000e+00 5.469186e-01 2.800000e-01 
2.250000e+00 5.233138e-01 2.980000e-01 
2.250000e+00 4.986076e-01 2.820000e-01 
2.250000e+00 4.727708e-01 3.620000e-01 
2.250000e+00 4.457805e-01 3.880000e-01 
2.250000e+00 4.176198e-01 2.980000e-01 
2.250000e+00 3.882828e-01 3.700000e-01 
2.250000e+00 3.577726e-01 3.960000e-01 
2.250000e+00 3.261071e-01 3.960000e-01 
2.250000e+00 2.933176e-01 3.940000e-01 
2.250000e+00 2.594515e-01 4.100000e-01 
2.250000e+00 2.245745e-01 4.400000e-01 
2.250000e+00 1.887700e-01 4.380000e-01 
2.250000e+00 1.521394e-01 4.560000e-01 
2.250000e+00 1.148031e-01 4.440000e-01 
2.250000e+00 7.689765e-02 4.560000e-01 
2.250000e+00 3.857500e-02 4.560000e-01 
2.250000e+00 0 4.620000e-01 

2.500000e+00 8.616825e-01 1.180000e-01 
2.500000e+00 8.554323e-01 1.120000e-01 
2.500000e+00 8.484842e-01 1.240000e-01 
2.500000e+00 8.408709e-01 8.600000e-02 
2.500000e+00 8.326177e-01 1.020000e-01 
2.500000e+00 8.237427e-01 1.180000e-01 
2.500000e+00 8.142570e-01 2.780000e-01 
2.500000e+00 8.041653e-01 1.200000e-01 
2.500000e+00 7.934666e-01 1.940000e-01 
2.500000e+00 7.821546e-01 1.960000e-01 
2.500000e+00 7.702181e-01 2.000000e-01 
2.500000e+00 7.576420e-01 2.300000e-01 
2.500000e+00 7.444072e-01 3.180000e-01 
2.500000e+00 7.304908e-01 2.440000e-01 
2.500000e+00 7.158667e-01 2.500000e-01 
2.500000e+00 7.005061e-01 2.040000e-01 
2.500000e+00 6.843774e-01 2.520000e-01 
2.500000e+00 6.674464e-01 3.040000e-01 
2.500000e+00 6.496776e-01 3.340000e-01 
2.500000e+00 6.310329e-01 2.820000e-01 
2.500000e+00 6.114740e-01 4.040000e-01 
2.500000e+00 5.909613e-01 3.440000e-01 
2.500000e+00 5.694556e-01 3.000000e-01 
2.500000e+00 5.469186e-01 3.040000e-01 
2.500000e+00 5.233138e-01 3.240000e-01 
2.500000e+00 4.986076e-01 3.880000e-01 
2.500000e+00 4.727708e-01 3.620000e-01 
2.500000e+00 4.457805e-01 4.160000e-01 
2.500000e+00 4.176198e-01 3.860000e-01 
2.500000e+00 3.882828e-01 4.440000e-01 
2.500000e+00 3.577726e-01 4.040000e-01 
2.500000e+00 3.261071e-01 4.040000e-01 
2.500000e+00 2.933176e-01 4.200000e-01 
2.500000e+00 2.594515e-01 4.020000e-01 
2.500000e+00 2.245745e-01 4.280000e-01 
2.500000e+00 1.887700e-01 4.540000e-01 
2.500000e+00 1.521394e-01 4.540000e-01 
2.500000e+00 1.148031e-01 4.500000e-01 
2.500000e+00 7.689765e-02 4.360000e-01 
2.500000e+00 3.857500e-02 4.460000e-01 
2.500000e+00 0 4.540000e-01 

2.750000e+00 8.616825e-01 1.440000e-01 
2.750000e+00 8.554323e-01 1.940000e-01 
2.750000e+00 8.484842e-01 1.220000e-01 
2.750000e+00 8.408709e-01 2.080000e-01 
2.750000e+00 8.326177e-01 2.100000e-01 
2.750000e+00 8.237427e-01 2.440000e-01 
2.750000e+00 8.142570e-01 2.520000e-01 
2.750000e+00 8.041653e-01 2.940000e-01 
2.750000e+00 7.934666e-01 2.300000e-01 
2.750000e+00 7.821546e-01 3.280000e-01 
2.750000e+00 7.702181e-01 2.780000e-01 
2.750000e+00 7.576420e-01 3.320000e-01 
2.750000e+00 7.444072e-01 2.960000e-01 
2.750000e+00 7.304908e-01 3.520000e-01 
2.750000e+00 7.158667e-01 2.800000e-01 
2.750000e+00 7.005061e-01 3.420000e-01 
2.750000e+00 6.843774e-01 3.440000e-01 
2.750000e+00 6.674464e-01 2.880000e-01 
2.750000e+00 6.496776e-01 3.200000e-01 
2.750000e+00 6.310329e-01 3.740000e-01 
2.750000e+00 6.114740e-01 3.560000e-01 
2.750000e+00 5.909613e-01 3.140000e-01 
2.750000e+00 5.694556e-01 3.900000e-01 
2.750000e+00 5.469186e-01 3.680000e-01 
2.750000e+00 5.233138e-01 3.940000e-01 
2.750000e+00 4.986076e-01 4.100000e-01 
2.750000e+00 4.727708e-01 4.020000e-01 
2.750000e+00 4.457805e-01 4.280000e-01 
2.750000e+00 4.176198e-01 4.100000e-01 
2.750000e+00 3.882828e-01 3.920000e-01 
2.750000e+00 3.577726e-01 4.420000e-01 
2.750000e+00 3.261071e-01 4.220000e-01 
2.750000e+00 2.933176e-01 4.260000e-01 
2.750000e+00 2.594515e-01 4.480000e-01 
2.750000e+00 2.245745e-01 4.640000e-01 
2.750000e+00 1.887700e-01 4.320000e-01 
2.750000e+00 1.521394e-01 4.700000e-01 
2.750000e+00 1.148031e-01 4.600000e-01 
2.750000e+00 7.689765e-02 4.620000e-01 
2.750000e+00 3.857500e-02 4.600000e-01 
2.750000e+00 0 4.540000e-01 

3 8.616825e-01 2.740000e-01 
3 8.554323e-01 2.460000e-01 
3 8.484842e-01 2.640000e-01 
3 8.408709e-01 2.320000e-01 
3 8.326177e-01 2.440000e-01 
3 8.237427e-01 2.960000e-01 
3 8.142570e-01 3.280000e-01 
3 8.041653e-01 3.900000e-01 
3 7.934666e-01 3.360000e-01 
3 7.821546e-01 2.820000e-01 
3 7.702181e-01 2.980000e-01 
3 7.576420e-01 2.880000e-01 
3 7.444072e-01 3.480000e-01 
3 7.304908e-01 3.560000e-01 
3 7.158667e-01 3.340000e-01 
3 7.005061e-01 3.500000e-01 
3 6.843774e-01 3.440000e-01 
3 6.674464e-01 3.860000e-01 
3 6.496776e-01 4.260000e-01 
3 6.310329e-01 3.720000e-01 
3 6.114740e-01 3.720000e-01 
3 5.909613e-01 3.680000e-01 
3 5.694556e-01 3.940000e-01 
3 5.469186e-01 4.220000e-01 
3 5.233138e-01 4.100000e-01 
3 4.986076e-01 3.880000e-01 
3 4.727708e-01 4.180000e-01 
3 4.457805e-01 4.240000e-01 
3 4.176198e-01 4.360000e-01 
3 3.882828e-01 4.520000e-01 
3 3.577726e-01 4.440000e-01 
3 3.261071e-01 4.280000e-01 
3 2.933176e-01 4.380000e-01 
3 2.594515e-01 4.360000e-01 
3 2.245745e-01 4.360000e-01 
3 1.887700e-01 4.460000e-01 
3 1.521394e-01 4.480000e-01 
3 1.148031e-01 4.700000e-01 
3 7.689765e-02 4.280000e-01 
3 3.857500e-02 4.520000e-01 
3 0 4.380000e-01 

3.250000e+00 8.616825e-01 3.860000e-01 
3.250000e+00 8.554323e-01 2.440000e-01 
3.250000e+00 8.484842e-01 3.580000e-01 
3.250000e+00 8.408709e-01 3.020000e-01 
3.250000e+00 8.326177e-01 3.280000e-01 
3.250000e+00 8.237427e-01 3.640000e-01 
3.250000e+00 8.142570e-01 3.440000e-01 
3.250000e+00 8.041653e-01 4.220000e-01 
3.250000e+00 7.934666e-01 3.800000e-01 
3.250000e+00 7.821546e-01 3.020000e-01 
3.250000e+00 7.702181e-01 4.120000e-01 
3.250000e+00 7.576420e-01 3.620000e-01 
3.250000e+00 7.444072e-01 3.600000e-01 
3.250000e+00 7.304908e-01 3.980000e-01 
3.250000e+00 7.158667e-01 3.580000e-01 
3.250000e+00 7.005061e-01 3.720000e-01 
3.250000e+00 6.843774e-01 4.240000e-01 
3.250000e+00 6.674464e-01 4.480000e-01 
3.250000e+00 6.496776e-01 4.180000e-01 
3.250000e+00 6.310329e-01 4.040000e-01 
3.250000e+00 6.114740e-01 3.540000e-01 
3.250000e+00 5.909613e-01 3.560000e-01 
3.250000e+00 5.694556e-01 4.380000e-01 
3.250000e+00 5.469186e-01 4.460000e-01 
3.250000e+00 5.233138e-01 4.420000e-01 
3.250000e+00 4.986076e-01 4.560000e-01 
3.250000e+00 4.727708e-01 4.340000e-01 
3.250000e+00 4.457805e-01 4.480000e-01 
3.250000e+00 4.176198e-01 4.400000e-01 
3.250000e+00 3.882828e-01 4.300000e-01 
3.250000e+00 3.577726e-01 4.380000e-01 
3.250000e+00 3.261071e-01 4.380000e-01 
3.250000e+00 2.933176e-01 4.520000e-01 
3.250000e+00 2.594515e-01 4.120000e-01 
3.250000e+00 2.245745e-01 4.480000e-01 
3.250000e+00 1.887700e-01 4.640000e-01 
3.250000e+00 1.521394e-01 4.620000e-01 
3.250000e+00 1.148031e-01 4.700000e-01 
3.250000e+00 7.689765e-02 4.700000e-01 
3.250000e+00 3.857500e-02 4.760000e-01 
3.250000e+00 0 4.360000e-01 

3.500000e+00 8.616825e-01 3.900000e-01 
3.500000e+00 8.554323e-01 3.180000e-01 
3.500000e+00 8.484842e-01 3.380000e-01 
3.500000e+00 8.408709e-01 3.480000e-01 
3.500000e+00 8.326177e-01 3.900000e-01 
3.500000e+00 8.237427e-01 3.820000e-01 
3.500000e+00 8.142570e-01 3.960000e-01 
3.500000e+00 8.041653e-01 3.940000e-01 
3.500000e+00 7.934666e-01 4.100000e-01 
3.500000e+00 7.821546e-01 4.320000e-01 
3.500000e+00 7.702181e-01 3.660000e-01 
3.500000e+00 7.576420e-01 4.360000e-01 
3.500000e+00 7.444072e-01 4.440000e-01 
3.500000e+00 7.304908e-01 3.760000e-01 
3.500000e+00 7.158667e-01 4.040000e-01 
3.500000e+00 7.005061e-01 4.380000e-01 
3.500000e+00 6.843774e-01 4.200000e-01 
3.500000e+00 6.674464e-01 4.160000e-01 
3.500000e+00 6.496776e-01 3.860000e-01 
3.500000e+00 6.310329e-01 4.280000e-01 
3.500000e+00 6.114740e-01 3.500000e-01 
3.500000e+00 5.909613e-01 3.820000e-01 
3.500000e+00 5.694556e-01 4.420000e-01 
3.500000e+00 5.469186e-01 3.920000e-01 
3.500000e+00 5.233138e-01 4.220000e-01 
3.500000e+00 4.986076e-01 4.200000e-01 
3.500000e+00 4.727708e-01 4.540000e-01 
3.500000e+00 4.457805e-01 4.020000e-01 
3.500000e+00 4.176198e-01 4.700000e-01 
3.500000e+00 3.882828e-01 4.320000e-01 
3.500000e+00 3.577726e-01 4.720000e-01 
3.500000e+00 3.261071e-01 4.600000e-01 
3.500000e+00 2.933176e-01 4.620000e-01 
3.500000e+00 2.594515e-01 4.380000e-01 
3.500000e+00 2.245745e-01 4.600000e-01 
3.500000e+00 1.887700e-01 4.600000e-01 
3.500000e+00 1.521394e-01 4.580000e-01 
3.500000e+00 1.148031e-01 4.620000e-01 
3.500000e+00 7.689765e-02 4.360000e-01 
3.500000e+00 3.857500e-02 4.780000e-01 
3.500000e+00 0 4.500000e-01 

3.750000e+00 8.616825e-01 3.600000e-01 
3.750000e+00 8.554323e-01 4.060000e-01 
3.750000e+00 8.484842e-01 3.880000e-01 
3.750000e+00 8.408709e-01 3.640000e-01 
3.750000e+00 8.326177e-01 3.980000e-01 
3.750000e+00 8.237427e-01 4.080000e-01 
3.750000e+00 8.142570e-01 4.120000e-01 
3.750000e+00 8.041653e-01 3.900000e-01 
3.750000e+00 7.934666e-01 4.200000e-01 
3.750000e+00 7.821546e-01 4.120000e-01 
3.750000e+00 7.702181e-01 4.080000e-01 
3.750000e+00 7.576420e-01 4.300000e-01 
3.750000e+00 7.444072e-01 4.060000e-01 
3.750000e+00 7.304908e-01 4.200000e-01 
3.750000e+00 7.158667e-01 4.140000e-01 
3.750000e+00 7.005061e-01 4.220000e-01 
3.750000e+00 6.843774e-01 4.340000e-01 
3.750000e+00 6.674464e-01 4.120000e-01 
3.750000e+00 6.496776e-01 4.360000e-01 
3.750000e+00 6.310329e-01 4.200000e-01 
3.750000e+00 6.114740e-01 4.340000e-01 
3.750000e+00 5.909613e-01 4.020000e-01 
3.750000e+00 5.694556e-01 4.200000e-01 
3.750000e+00 5.469186e-01 4.060000e-01 
3.750000e+00 5.233138e-01 4.500000e-01 
3.750000e+00 4.986076e-01 4.300000e-01 
3.750000e+00 4.727708e-01 4.480000e-01 
3.750000e+00 4.457805e-01 4.400000e-01 
3.750000e+00 4.176198e-01 4.520000e-01 
3.750000e+00 3.882828e-01 4.420000e-01 
3.750000e+00 3.577726e-01 4.500000e-01 
3.750000e+00 3.261071e-01 4.460000e-01 
3.750000e+00 2.933176e-01 4.600000e-01 
3.750000e+00 2.594515e-01 4.520000e-01 
3.750000e+00 2.245745e-01 4.440000e-01 
3.750000e+00 1.887700e-01 4.560000e-01 
3.750000e+00 1.521394e-01 4.600000e-01 
3.750000e+00 1.148031e-01 4.320000e-01 
3.750000e+00 7.689765e-02 4.560000e-01 
3.750000e+00 3.857500e-02 4.520000e-01 
3.750000e+00 0 4.440000e-01 

4 8.616825e-01 3.860000e-01 
4 8.554323e-01 4.000000e-01 
4 8.484842e-01 4.220000e-01 
4 8.408709e-01 3.940000e-01 
4 8.326177e-01 3.800000e-01 
4 8.237427e-01 3.940000e-01 
4 8.142570e-01 3.660000e-01 
4 8.041653e-01 4.380000e-01 
4 7.934666e-01 4.420000e-01 
4 7.821546e-01 4.220000e-01 
4 7.702181e-01 4.040000e-01 
4 7.576420e-01 3.740000e-01 
4 7.444072e-01 4.540000e-01 
4 7.304908e-01 4.020000e-01 
4 7.158667e-01 4.440000e-01 
4 7.005061e-01 4.340000e-01 
4 6.843774e-01 4.380000e-01 
4 6.674464e-01 4.020000e-01 
4 6.496776e-01 4.420000e-01 
4 6.310329e-01 4.320000e-01 
4 6.114740e-01 4.540000e-01 
4 5.909613e-01 4.000000e-01 
4 5.694556e-01 4.500000e-01 
4 5.469186e-01 4.420000e-01 
4 5.233138e-01 4.440000e-01 
4 4.986076e-01 4.500000e-01 
4 4.727708e-01 4.200000e-01 
4 4.457805e-01 4.400000e-01 
4 4.176198e-01 4.460000e-01 
4 3.882828e-01 4.480000e-01 
4 3.577726e-01 4.300000e-01 
4 3.261071e-01 4.540000e-01 
4 2.933176e-01 4.540000e-01 
4 2.594515e-01 4.460000e-01 
4 2.245745e-01 4.460000e-01 
4 1.887700e-01 4.660000e-01 
4 1.521394e-01 4.440000e-01 
4 1.148031e-01 4.760000e-01 
4 7.689765e-02 4.740000e-01 
4 3.857500e-02 4.700000e-01 
4 0 4.580000e-01 



==> data/phasediag/ceskmfp-obslenp.dat <==
50 1 4.060000e-01 
50 1.300000e+00 4.760000e-01 
50 1.600000e+00 4.620000e-01 
50 1.900000e+00 4.660000e-01 
50 2.200000e+00 4.600000e-01 
50 2.500000e+00 4.680000e-01 
50 2.800000e+00 4.780000e-01 
50 3.100000e+00 4.740000e-01 
50 3.400000e+00 4.620000e-01 
50 3.700000e+00 4.820000e-01 
50 4 4.660000e-01 
50 4.300000e+00 4.800000e-01 
50 4.600000e+00 4.780000e-01 
50 4.900000e+00 4.800000e-01 
50 5.200000e+00 4.640000e-01 
50 5.500000e+00 4.760000e-01 
50 5.800000e+00 4.800000e-01 
50 6.100000e+00 4.780000e-01 
50 6.400000e+00 4.800000e-01 
50 6.700000e+00 4.820000e-01 
50 7 4.780000e-01 

152 1 2.100000e-01 
152 1.300000e+00 3.720000e-01 
152 1.600000e+00 3.200000e-01 
152 1.900000e+00 4.240000e-01 
152 2.200000e+00 4.220000e-01 
152 2.500000e+00 4.580000e-01 
152 2.800000e+00 4.500000e-01 
152 3.100000e+00 4.640000e-01 
152 3.400000e+00 4.420000e-01 
152 3.700000e+00 4.640000e-01 
152 4 4.820000e-01 
152 4.300000e+00 4.780000e-01 
152 4.600000e+00 4.800000e-01 
152 4.900000e+00 4.780000e-01 
152 5.200000e+00 4.800000e-01 
152 5.500000e+00 4.800000e-01 
152 5.800000e+00 4.700000e-01 
152 6.100000e+00 4.780000e-01 
152 6.400000e+00 4.740000e-01 
152 6.700000e+00 4.760000e-01 
152 7 4.800000e-01 

254 1 1.100000e-01 
254 1.300000e+00 2.400000e-01 
254 1.600000e+00 3.180000e-01 
254 1.900000e+00 3.620000e-01 
254 2.200000e+00 3.220000e-01 
254 2.500000e+00 3.980000e-01 
254 2.800000e+00 4.220000e-01 
254 3.100000e+00 4.440000e-01 
254 3.400000e+00 4.320000e-01 
254 3.700000e+00 4.740000e-01 
254 4 4.480000e-01 
254 4.300000e+00 4.760000e-01 
254 4.600000e+00 4.580000e-01 
254 4.900000e+00 4.760000e-01 
254 5.200000e+00 4.800000e-01 
254 5.500000e+00 4.700000e-01 
254 5.800000e+00 4.780000e-01 
254 6.100000e+00 4.700000e-01 
254 6.400000e+00 4.600000e-01 
254 6.700000e+00 4.740000e-01 
254 7 4.740000e-01 

356 1 2.800000e-02 
356 1.300000e+00 8.200000e-02 
356 1.600000e+00 2.340000e-01 
356 1.900000e+00 1.780000e-01 
356 2.200000e+00 3.260000e-01 
356 2.500000e+00 4.000000e-01 
356 2.800000e+00 3.900000e-01 
356 3.100000e+00 3.640000e-01 
356 3.400000e+00 4.380000e-01 
356 3.700000e+00 4.420000e-01 
356 4 4.320000e-01 
356 4.300000e+00 4.500000e-01 
356 4.600000e+00 4.540000e-01 
356 4.900000e+00 4.360000e-01 
356 5.200000e+00 4.740000e-01 
356 5.500000e+00 4.700000e-01 
356 5.800000e+00 4.740000e-01 
356 6.100000e+00 4.620000e-01 
356 6.400000e+00 4.760000e-01 
356 6.700000e+00 4.500000e-01 
356 7 4.600000e-01 

460 1 6.000000e-03 
460 1.300000e+00 1.000000e-01 
460 1.600000e+00 1.880000e-01 
460 1.900000e+00 2.100000e-01 
460 2.200000e+00 2.580000e-01 
460 2.500000e+00 3.060000e-01 
460 2.800000e+00 3.820000e-01 
460 3.100000e+00 3.860000e-01 
460 3.400000e+00 4.080000e-01 
460 3.700000e+00 4.220000e-01 
460 4 4.420000e-01 
460 4.300000e+00 4.080000e-01 
460 4.600000e+00 4.600000e-01 
460 4.900000e+00 4.200000e-01 
460 5.200000e+00 4.300000e-01 
460 5.500000e+00 4.460000e-01 
460 5.800000e+00 4.700000e-01 
460 6.100000e+00 4.680000e-01 
460 6.400000e+00 4.740000e-01 
460 6.700000e+00 4.480000e-01 
460 7 4.720000e-01 

562 1 6.000000e-03 
562 1.300000e+00 3.200000e-02 
562 1.600000e+00 1.360000e-01 
562 1.900000e+00 2.120000e-01 
562 2.200000e+00 2.320000e-01 
562 2.500000e+00 2.900000e-01 
562 2.800000e+00 3.580000e-01 
562 3.100000e+00 3.440000e-01 
562 3.400000e+00 3.300000e-01 
562 3.700000e+00 3.580000e-01 
562 4 3.980000e-01 
562 4.300000e+00 4.080000e-01 
562 4.600000e+00 4.200000e-01 
562 4.900000e+00 3.980000e-01 
562 5.200000e+00 4.540000e-01 
562 5.500000e+00 4.660000e-01 
562 5.800000e+00 4.460000e-01 
562 6.100000e+00 4.740000e-01 
562 6.400000e+00 4.820000e-01 
562 6.700000e+00 4.420000e-01 
562 7 4.460000e-01 

664 1 4.000000e-03 
664 1.300000e+00 2.400000e-02 
664 1.600000e+00 9.200000e-02 
664 1.900000e+00 1.420000e-01 
664 2.200000e+00 1.420000e-01 
664 2.500000e+00 2.080000e-01 
664 2.800000e+00 3.160000e-01 
664 3.100000e+00 3.940000e-01 
664 3.400000e+00 4.160000e-01 
664 3.700000e+00 3.900000e-01 
664 4 4.500000e-01 
664 4.300000e+00 3.980000e-01 
664 4.600000e+00 3.640000e-01 
664 4.900000e+00 4.260000e-01 
664 5.200000e+00 4.360000e-01 
664 5.500000e+00 4.300000e-01 
664 5.800000e+00 4.480000e-01 
664 6.100000e+00 4.520000e-01 
664 6.400000e+00 4.500000e-01 
664 6.700000e+00 4.300000e-01 
664 7 4.520000e-01 

768 1 2.000000e-03 
768 1.300000e+00 2.000000e-02 
768 1.600000e+00 6.800000e-02 
768 1.900000e+00 1.480000e-01 
768 2.200000e+00 1.540000e-01 
768 2.500000e+00 2.660000e-01 
768 2.800000e+00 2.020000e-01 
768 3.100000e+00 3.940000e-01 
768 3.400000e+00 3.160000e-01 
768 3.700000e+00 3.000000e-01 
768 4 3.680000e-01 
768 4.300000e+00 3.960000e-01 
768 4.600000e+00 4.260000e-01 
768 4.900000e+00 4.200000e-01 
768 5.200000e+00 4.120000e-01 
768 5.500000e+00 4.440000e-01 
768 5.800000e+00 4.160000e-01 
768 6.100000e+00 4.540000e-01 
768 6.400000e+00 4.660000e-01 
768 6.700000e+00 3.980000e-01 
768 7 4.540000e-01 

870 1 2.000000e-03 
870 1.300000e+00 8.000000e-03 
870 1.600000e+00 9.000000e-02 
870 1.900000e+00 7.400000e-02 
870 2.200000e+00 1.260000e-01 
870 2.500000e+00 1.600000e-01 
870 2.800000e+00 2.140000e-01 
870 3.100000e+00 3.440000e-01 
870 3.400000e+00 2.500000e-01 
870 3.700000e+00 3.140000e-01 
870 4 3.720000e-01 
870 4.300000e+00 3.580000e-01 
870 4.600000e+00 4.240000e-01 
870 4.900000e+00 4.200000e-01 
870 5.200000e+00 4.280000e-01 
870 5.500000e+00 4.240000e-01 
870 5.800000e+00 4.500000e-01 
870 6.100000e+00 4.460000e-01 
870 6.400000e+00 4.480000e-01 
870 6.700000e+00 4.500000e-01 
870 7 4.420000e-01 

972 1 0 
972 1.300000e+00 6.000000e-03 
972 1.600000e+00 7.600000e-02 
972 1.900000e+00 5.200000e-02 
972 2.200000e+00 1.220000e-01 
972 2.500000e+00 2.580000e-01 
972 2.800000e+00 2.060000e-01 
972 3.100000e+00 3.080000e-01 
972 3.400000e+00 3.000000e-01 
972 3.700000e+00 3.000000e-01 
972 4 3.180000e-01 
972 4.300000e+00 4.060000e-01 
972 4.600000e+00 3.520000e-01 
972 4.900000e+00 4.240000e-01 
972 5.200000e+00 3.820000e-01 
972 5.500000e+00 4.000000e-01 
972 5.800000e+00 4.240000e-01 
972 6.100000e+00 4.260000e-01 
972 6.400000e+00 4.160000e-01 
972 6.700000e+00 4.140000e-01 
972 7 4.320000e-01 

1076 1 0 
1076 1.300000e+00 6.000000e-03 
1076 1.600000e+00 2.200000e-02 
1076 1.900000e+00 3.800000e-02 
1076 2.200000e+00 1.100000e-01 
1076 2.500000e+00 1.100000e-01 
1076 2.800000e+00 1.880000e-01 
1076 3.100000e+00 1.880000e-01 
1076 3.400000e+00 2.440000e-01 
1076 3.700000e+00 3.140000e-01 
1076 4 2.840000e-01 
1076 4.300000e+00 3.300000e-01 
1076 4.600000e+00 4.100000e-01 
1076 4.900000e+00 3.840000e-01 
1076 5.200000e+00 3.520000e-01 
1076 5.500000e+00 4.120000e-01 
1076 5.800000e+00 3.820000e-01 
1076 6.100000e+00 4.460000e-01 
1076 6.400000e+00 4.180000e-01 
1076 6.700000e+00 4.520000e-01 
1076 7 4.240000e-01 

1178 1 0 
1178 1.300000e+00 2.000000e-03 
1178 1.600000e+00 6.000000e-03 
1178 1.900000e+00 4.200000e-02 
1178 2.200000e+00 9.000000e-02 
1178 2.500000e+00 9.200000e-02 
1178 2.800000e+00 1.740000e-01 
1178 3.100000e+00 2.560000e-01 
1178 3.400000e+00 2.360000e-01 
1178 3.700000e+00 1.900000e-01 
1178 4 3.320000e-01 
1178 4.300000e+00 3.320000e-01 
1178 4.600000e+00 3.620000e-01 
1178 4.900000e+00 3.740000e-01 
1178 5.200000e+00 4.320000e-01 
1178 5.500000e+00 3.780000e-01 
1178 5.800000e+00 4.340000e-01 
1178 6.100000e+00 4.380000e-01 
1178 6.400000e+00 4.340000e-01 
1178 6.700000e+00 3.900000e-01 
1178 7 4.060000e-01 

1280 1 0 
1280 1.300000e+00 4.000000e-03 
1280 1.600000e+00 8.000000e-03 
1280 1.900000e+00 2.600000e-02 
1280 2.200000e+00 4.800000e-02 
1280 2.500000e+00 1.100000e-01 
1280 2.800000e+00 1.580000e-01 
1280 3.100000e+00 2.280000e-01 
1280 3.400000e+00 2.520000e-01 
1280 3.700000e+00 2.960000e-01 
1280 4 3.100000e-01 
1280 4.300000e+00 2.540000e-01 
1280 4.600000e+00 3.040000e-01 
1280 4.900000e+00 3.480000e-01 
1280 5.200000e+00 3.960000e-01 
1280 5.500000e+00 3.880000e-01 
1280 5.800000e+00 3.960000e-01 
1280 6.100000e+00 3.840000e-01 
1280 6.400000e+00 3.900000e-01 
1280 6.700000e+00 4.040000e-01 
1280 7 4.500000e-01 

1384 1 0 
1384 1.300000e+00 4.000000e-03 
1384 1.600000e+00 8.000000e-03 
1384 1.900000e+00 2.200000e-02 
1384 2.200000e+00 6.000000e-02 
1384 2.500000e+00 1.120000e-01 
1384 2.800000e+00 9.000000e-02 
1384 3.100000e+00 1.880000e-01 
1384 3.400000e+00 2.700000e-01 
1384 3.700000e+00 2.680000e-01 
1384 4 2.740000e-01 
1384 4.300000e+00 3.360000e-01 
1384 4.600000e+00 3.020000e-01 
1384 4.900000e+00 3.380000e-01 
1384 5.200000e+00 3.100000e-01 
1384 5.500000e+00 3.640000e-01 
1384 5.800000e+00 3.640000e-01 
1384 6.100000e+00 3.780000e-01 
1384 6.400000e+00 3.920000e-01 
1384 6.700000e+00 3.620000e-01 
1384 7 4.060000e-01 

1486 1 0 
1486 1.300000e+00 2.000000e-03 
1486 1.600000e+00 4.000000e-03 
1486 1.900000e+00 1.000000e-02 
1486 2.200000e+00 3.800000e-02 
1486 2.500000e+00 6.400000e-02 
1486 2.800000e+00 8.800000e-02 
1486 3.100000e+00 1.280000e-01 
1486 3.400000e+00 1.840000e-01 
1486 3.700000e+00 1.860000e-01 
1486 4 2.540000e-01 
1486 4.300000e+00 2.740000e-01 
1486 4.600000e+00 2.960000e-01 
1486 4.900000e+00 3.220000e-01 
1486 5.200000e+00 3.700000e-01 
1486 5.500000e+00 4.060000e-01 
1486 5.800000e+00 3.220000e-01 
1486 6.100000e+00 3.680000e-01 
1486 6.400000e+00 3.540000e-01 
1486 6.700000e+00 4.240000e-01 
1486 7 4.380000e-01 

1588 1 0 
1588 1.300000e+00 0 
1588 1.600000e+00 0 
1588 1.900000e+00 1.000000e-02 
1588 2.200000e+00 2.000000e-02 
1588 2.500000e+00 6.400000e-02 
1588 2.800000e+00 1.360000e-01 
1588 3.100000e+00 1.400000e-01 
1588 3.400000e+00 1.880000e-01 
1588 3.700000e+00 1.580000e-01 
1588 4 2.960000e-01 
1588 4.300000e+00 2.540000e-01 
1588 4.600000e+00 2.820000e-01 
1588 4.900000e+00 2.780000e-01 
1588 5.200000e+00 3.320000e-01 
1588 5.500000e+00 3.600000e-01 
1588 5.800000e+00 4.040000e-01 
1588 6.100000e+00 3.440000e-01 
1588 6.400000e+00 3.140000e-01 
1588 6.700000e+00 4.060000e-01 
1588 7 3.820000e-01 

1692 1 0 
1692 1.300000e+00 0 
1692 1.600000e+00 4.000000e-03 
1692 1.900000e+00 1.400000e-02 
1692 2.200000e+00 2.600000e-02 
1692 2.500000e+00 4.000000e-02 
1692 2.800000e+00 7.600000e-02 
1692 3.100000e+00 7.400000e-02 
1692 3.400000e+00 1.860000e-01 
1692 3.700000e+00 2.260000e-01 
1692 4 2.280000e-01 
1692 4.300000e+00 2.600000e-01 
1692 4.600000e+00 3.020000e-01 
1692 4.900000e+00 2.700000e-01 
1692 5.200000e+00 4.040000e-01 
1692 5.500000e+00 3.520000e-01 
1692 5.800000e+00 3.280000e-01 
1692 6.100000e+00 3.960000e-01 
1692 6.400000e+00 4.220000e-01 
1692 6.700000e+00 3.340000e-01 
1692 7 3.880000e-01 

1794 1 0 
1794 1.300000e+00 0 
1794 1.600000e+00 0 
1794 1.900000e+00 1.000000e-02 
1794 2.200000e+00 2.000000e-02 
1794 2.500000e+00 4.400000e-02 
1794 2.800000e+00 8.600000e-02 
1794 3.100000e+00 8.800000e-02 
1794 3.400000e+00 1.740000e-01 
1794 3.700000e+00 1.960000e-01 
1794 4 2.900000e-01 
1794 4.300000e+00 2.400000e-01 
1794 4.600000e+00 2.580000e-01 
1794 4.900000e+00 2.380000e-01 
1794 5.200000e+00 2.720000e-01 
1794 5.500000e+00 3.120000e-01 
1794 5.800000e+00 3.760000e-01 
1794 6.100000e+00 3.540000e-01 
1794 6.400000e+00 3.940000e-01 
1794 6.700000e+00 3.860000e-01 
1794 7 4.020000e-01 

1896 1 0 
1896 1.300000e+00 0 
1896 1.600000e+00 4.000000e-03 
1896 1.900000e+00 8.000000e-03 
1896 2.200000e+00 2.800000e-02 
1896 2.500000e+00 5.600000e-02 
1896 2.800000e+00 5.800000e-02 
1896 3.100000e+00 1.260000e-01 
1896 3.400000e+00 1.180000e-01 
1896 3.700000e+00 1.460000e-01 
1896 4 2.380000e-01 
1896 4.300000e+00 2.040000e-01 
1896 4.600000e+00 2.820000e-01 
1896 4.900000e+00 3.180000e-01 
1896 5.200000e+00 2.820000e-01 
1896 5.500000e+00 2.940000e-01 
1896 5.800000e+00 2.980000e-01 
1896 6.100000e+00 3.560000e-01 
1896 6.400000e+00 3.440000e-01 
1896 6.700000e+00 3.880000e-01 
1896 7 3.700000e-01 

2000 1 0 
2000 1.300000e+00 0 
2000 1.600000e+00 2.000000e-03 
2000 1.900000e+00 4.000000e-03 
2000 2.200000e+00 1.800000e-02 
2000 2.500000e+00 7.800000e-02 
2000 2.800000e+00 4.200000e-02 
2000 3.100000e+00 8.200000e-02 
2000 3.400000e+00 1.060000e-01 
2000 3.700000e+00 1.780000e-01 
2000 4 2.180000e-01 
2000 4.300000e+00 1.840000e-01 
2000 4.600000e+00 2.180000e-01 
2000 4.900000e+00 3.260000e-01 
2000 5.200000e+00 2.960000e-01 
2000 5.500000e+00 2.760000e-01 
2000 5.800000e+00 3.660000e-01 
2000 6.100000e+00 2.900000e-01 
2000 6.400000e+00 3.200000e-01 
2000 6.700000e+00 3.780000e-01 
2000 7 3.580000e-01 



==> data/phasediag/ceskmfp-obslensigman.dat <==
50 0 3.680000e-01 
50 2.500000e-01 4.600000e-01 
50 5.000000e-01 4.280000e-01 
50 7.500000e-01 4.440000e-01 
50 1 4.560000e-01 
50 1.250000e+00 4.620000e-01 
50 1.500000e+00 4.560000e-01 
50 1.750000e+00 4.680000e-01 
50 2 4.360000e-01 
50 2.250000e+00 4.580000e-01 
50 2.500000e+00 4.560000e-01 
50 2.750000e+00 4.780000e-01 
50 3 4.720000e-01 
50 3.250000e+00 4.760000e-01 
50 3.500000e+00 4.780000e-01 
50 3.750000e+00 4.620000e-01 
50 4 4.500000e-01 

152 0 1.140000e-01 
152 2.500000e-01 1.580000e-01 
152 5.000000e-01 2.580000e-01 
152 7.500000e-01 2.660000e-01 
152 1 3.700000e-01 
152 1.250000e+00 3.780000e-01 
152 1.500000e+00 4.240000e-01 
152 1.750000e+00 4.260000e-01 
152 2 4.060000e-01 
152 2.250000e+00 4.460000e-01 
152 2.500000e+00 4.400000e-01 
152 2.750000e+00 4.720000e-01 
152 3 4.600000e-01 
152 3.250000e+00 4.640000e-01 
152 3.500000e+00 4.640000e-01 
152 3.750000e+00 4.760000e-01 
152 4 4.580000e-01 

254 0 2.600000e-02 
254 2.500000e-01 9.200000e-02 
254 5.000000e-01 1.360000e-01 
254 7.500000e-01 1.720000e-01 
254 1 2.840000e-01 
254 1.250000e+00 3.400000e-01 
254 1.500000e+00 3.840000e-01 
254 1.750000e+00 3.920000e-01 
254 2 4.300000e-01 
254 2.250000e+00 4.460000e-01 
254 2.500000e+00 4.240000e-01 
254 2.750000e+00 4.380000e-01 
254 3 4.540000e-01 
254 3.250000e+00 4.520000e-01 
254 3.500000e+00 4.500000e-01 
254 3.750000e+00 4.640000e-01 
254 4 4.380000e-01 

356 0 2.000000e-03 
356 2.500000e-01 1.800000e-02 
356 5.000000e-01 3.200000e-02 
356 7.500000e-01 9.400000e-02 
356 1 1.840000e-01 
356 1.250000e+00 3.360000e-01 
356 1.500000e+00 3.700000e-01 
356 1.750000e+00 4.060000e-01 
356 2 4.000000e-01 
356 2.250000e+00 4.440000e-01 
356 2.500000e+00 4.200000e-01 
356 2.750000e+00 4.060000e-01 
356 3 4.600000e-01 
356 3.250000e+00 4.640000e-01 
356 3.500000e+00 4.640000e-01 
356 3.750000e+00 4.720000e-01 
356 4 4.660000e-01 

460 0 2.000000e-03 
460 2.500000e-01 1.000000e-02 
460 5.000000e-01 2.600000e-02 
460 7.500000e-01 9.800000e-02 
460 1 1.220000e-01 
460 1.250000e+00 2.360000e-01 
460 1.500000e+00 3.540000e-01 
460 1.750000e+00 3.160000e-01 
460 2 4.480000e-01 
460 2.250000e+00 4.240000e-01 
460 2.500000e+00 4.460000e-01 
460 2.750000e+00 4.640000e-01 
460 3 4.480000e-01 
460 3.250000e+00 4.360000e-01 
460 3.500000e+00 4.260000e-01 
460 3.750000e+00 4.640000e-01 
460 4 4.360000e-01 

562 0 0 
562 2.500000e-01 2.000000e-03 
562 5.000000e-01 6.000000e-03 
562 7.500000e-01 3.400000e-02 
562 1 8.200000e-02 
562 1.250000e+00 1.740000e-01 
562 1.500000e+00 2.900000e-01 
562 1.750000e+00 2.760000e-01 
562 2 3.580000e-01 
562 2.250000e+00 4.240000e-01 
562 2.500000e+00 4.140000e-01 
562 2.750000e+00 4.060000e-01 
562 3 4.060000e-01 
562 3.250000e+00 4.480000e-01 
562 3.500000e+00 4.400000e-01 
562 3.750000e+00 4.420000e-01 
562 4 4.220000e-01 

664 0 0 
664 2.500000e-01 0 
664 5.000000e-01 1.000000e-02 
664 7.500000e-01 2.000000e-02 
664 1 6.400000e-02 
664 1.250000e+00 1.340000e-01 
664 1.500000e+00 2.980000e-01 
664 1.750000e+00 3.320000e-01 
664 2 4.240000e-01 
664 2.250000e+00 3.740000e-01 
664 2.500000e+00 4.140000e-01 
664 2.750000e+00 4.140000e-01 
664 3 4.380000e-01 
664 3.250000e+00 4.140000e-01 
664 3.500000e+00 4.580000e-01 
664 3.750000e+00 4.260000e-01 
664 4 4.520000e-01 

768 0 0 
768 2.500000e-01 0 
768 5.000000e-01 2.000000e-03 
768 7.500000e-01 8.000000e-03 
768 1 4.400000e-02 
768 1.250000e+00 1.240000e-01 
768 1.500000e+00 1.640000e-01 
768 1.750000e+00 2.800000e-01 
768 2 3.680000e-01 
768 2.250000e+00 3.740000e-01 
768 2.500000e+00 4.260000e-01 
768 2.750000e+00 4.360000e-01 
768 3 4.340000e-01 
768 3.250000e+00 4.320000e-01 
768 3.500000e+00 4.640000e-01 
768 3.750000e+00 4.680000e-01 
768 4 4.320000e-01 

870 0 0 
870 2.500000e-01 0 
870 5.000000e-01 6.000000e-03 
870 7.500000e-01 1.200000e-02 
870 1 4.200000e-02 
870 1.250000e+00 8.200000e-02 
870 1.500000e+00 2.700000e-01 
870 1.750000e+00 2.820000e-01 
870 2 4.000000e-01 
870 2.250000e+00 3.320000e-01 
870 2.500000e+00 4.060000e-01 
870 2.750000e+00 3.880000e-01 
870 3 4.080000e-01 
870 3.250000e+00 4.480000e-01 
870 3.500000e+00 4.340000e-01 
870 3.750000e+00 4.660000e-01 
870 4 4.580000e-01 

972 0 0 
972 2.500000e-01 0 
972 5.000000e-01 0 
972 7.500000e-01 2.000000e-03 
972 1 3.000000e-02 
972 1.250000e+00 6.200000e-02 
972 1.500000e+00 1.820000e-01 
972 1.750000e+00 2.680000e-01 
972 2 3.140000e-01 
972 2.250000e+00 4.220000e-01 
972 2.500000e+00 4.080000e-01 
972 2.750000e+00 4.000000e-01 
972 3 4.500000e-01 
972 3.250000e+00 4.220000e-01 
972 3.500000e+00 4.480000e-01 
972 3.750000e+00 4.600000e-01 
972 4 3.940000e-01 

1076 0 0 
1076 2.500000e-01 0 
1076 5.000000e-01 0 
1076 7.500000e-01 6.000000e-03 
1076 1 1.200000e-02 
1076 1.250000e+00 5.200000e-02 
1076 1.500000e+00 2.200000e-01 
1076 1.750000e+00 2.180000e-01 
1076 2 3.300000e-01 
1076 2.250000e+00 3.860000e-01 
1076 2.500000e+00 4.420000e-01 
1076 2.750000e+00 3.900000e-01 
1076 3 4.340000e-01 
1076 3.250000e+00 4.340000e-01 
1076 3.500000e+00 4.460000e-01 
1076 3.750000e+00 4.460000e-01 
1076 4 4.300000e-01 

1178 0 0 
1178 2.500000e-01 0 
1178 5.000000e-01 0 
1178 7.500000e-01 4.000000e-03 
1178 1 1.400000e-02 
1178 1.250000e+00 3.800000e-02 
1178 1.500000e+00 1.660000e-01 
1178 1.750000e+00 2.880000e-01 
1178 2 2.960000e-01 
1178 2.250000e+00 3.360000e-01 
1178 2.500000e+00 3.820000e-01 
1178 2.750000e+00 3.560000e-01 
1178 3 4.540000e-01 
1178 3.250000e+00 3.780000e-01 
1178 3.500000e+00 4.340000e-01 
1178 3.750000e+00 4.340000e-01 
1178 4 4.540000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 0 
1280 7.500000e-01 2.000000e-03 
1280 1 4.000000e-03 
1280 1.250000e+00 8.800000e-02 
1280 1.500000e+00 7.200000e-02 
1280 1.750000e+00 2.140000e-01 
1280 2 2.840000e-01 
1280 2.250000e+00 2.700000e-01 
1280 2.500000e+00 3.940000e-01 
1280 2.750000e+00 4.420000e-01 
1280 3 4.260000e-01 
1280 3.250000e+00 4.480000e-01 
1280 3.500000e+00 4.220000e-01 
1280 3.750000e+00 4.120000e-01 
1280 4 4.420000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 0 
1384 7.500000e-01 0 
1384 1 6.000000e-03 
1384 1.250000e+00 4.600000e-02 
1384 1.500000e+00 7.200000e-02 
1384 1.750000e+00 2.120000e-01 
1384 2 2.580000e-01 
1384 2.250000e+00 3.240000e-01 
1384 2.500000e+00 3.880000e-01 
1384 2.750000e+00 3.540000e-01 
1384 3 4.200000e-01 
1384 3.250000e+00 3.960000e-01 
1384 3.500000e+00 4.460000e-01 
1384 3.750000e+00 4.300000e-01 
1384 4 4.080000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 0 
1486 7.500000e-01 2.000000e-03 
1486 1 2.000000e-03 
1486 1.250000e+00 3.400000e-02 
1486 1.500000e+00 7.000000e-02 
1486 1.750000e+00 1.660000e-01 
1486 2 2.280000e-01 
1486 2.250000e+00 3.000000e-01 
1486 2.500000e+00 2.940000e-01 
1486 2.750000e+00 3.560000e-01 
1486 3 4.200000e-01 
1486 3.250000e+00 4.260000e-01 
1486 3.500000e+00 4.100000e-01 
1486 3.750000e+00 4.300000e-01 
1486 4 4.240000e-01 

1588 0 0 
1588 2.500000e-01 0 
1588 5.000000e-01 0 
1588 7.500000e-01 0 
1588 1 2.000000e-03 
1588 1.250000e+00 1.200000e-02 
1588 1.500000e+00 4.200000e-02 
1588 1.750000e+00 1.580000e-01 
1588 2 2.640000e-01 
1588 2.250000e+00 2.440000e-01 
1588 2.500000e+00 3.360000e-01 
1588 2.750000e+00 3.320000e-01 
1588 3 3.820000e-01 
1588 3.250000e+00 4.460000e-01 
1588 3.500000e+00 4.520000e-01 
1588 3.750000e+00 4.420000e-01 
1588 4 4.560000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 0 
1692 1 2.000000e-03 
1692 1.250000e+00 2.000000e-02 
1692 1.500000e+00 7.000000e-02 
1692 1.750000e+00 1.100000e-01 
1692 2 1.620000e-01 
1692 2.250000e+00 2.560000e-01 
1692 2.500000e+00 3.740000e-01 
1692 2.750000e+00 3.640000e-01 
1692 3 3.920000e-01 
1692 3.250000e+00 3.880000e-01 
1692 3.500000e+00 4.140000e-01 
1692 3.750000e+00 4.360000e-01 
1692 4 4.400000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 0 
1794 7.500000e-01 0 
1794 1 2.000000e-03 
1794 1.250000e+00 1.000000e-02 
1794 1.500000e+00 3.200000e-02 
1794 1.750000e+00 9.800000e-02 
1794 2 2.040000e-01 
1794 2.250000e+00 2.800000e-01 
1794 2.500000e+00 3.580000e-01 
1794 2.750000e+00 3.760000e-01 
1794 3 3.920000e-01 
1794 3.250000e+00 4.200000e-01 
1794 3.500000e+00 4.140000e-01 
1794 3.750000e+00 4.000000e-01 
1794 4 4.240000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 0 
1896 1 0 
1896 1.250000e+00 1.200000e-02 
1896 1.500000e+00 4.000000e-02 
1896 1.750000e+00 1.000000e-01 
1896 2 1.540000e-01 
1896 2.250000e+00 3.000000e-01 
1896 2.500000e+00 3.240000e-01 
1896 2.750000e+00 3.640000e-01 
1896 3 4.080000e-01 
1896 3.250000e+00 3.940000e-01 
1896 3.500000e+00 4.160000e-01 
1896 3.750000e+00 4.560000e-01 
1896 4 4.360000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 0 
2000 1 4.000000e-03 
2000 1.250000e+00 2.000000e-03 
2000 1.500000e+00 3.600000e-02 
2000 1.750000e+00 9.400000e-02 
2000 2 1.500000e-01 
2000 2.250000e+00 2.440000e-01 
2000 2.500000e+00 3.320000e-01 
2000 2.750000e+00 3.540000e-01 
2000 3 3.860000e-01 
2000 3.250000e+00 3.900000e-01 
2000 3.500000e+00 3.520000e-01 
2000 3.750000e+00 4.120000e-01 
2000 4 4.340000e-01 



==> data/phasediag/ceskmfpl2-distobslen.dat <==
50 7.256960e-01 9.600000e-02 
50 7.108299e-01 5.200000e-02 
50 6.952168e-01 1.900000e-01 
50 6.788246e-01 9.800000e-02 
50 6.616184e-01 1.540000e-01 
50 6.435619e-01 9.400000e-02 
50 6.246168e-01 1.180000e-01 
50 6.047444e-01 1.560000e-01 
50 5.839048e-01 1.920000e-01 
50 5.620597e-01 1.760000e-01 
50 5.391707e-01 2.860000e-01 
50 5.152022e-01 2.220000e-01 
50 4.901220e-01 3.540000e-01 
50 4.639033e-01 3.920000e-01 
50 4.365241e-01 3.460000e-01 
50 4.079717e-01 3.440000e-01 
50 3.782422e-01 3.320000e-01 
50 3.473448e-01 3.720000e-01 
50 3.153002e-01 3.740000e-01 
50 2.821454e-01 3.960000e-01 
50 2.479345e-01 4.640000e-01 
50 2.127382e-01 4.500000e-01 
50 1.766459e-01 4.260000e-01 
50 1.397660e-01 4.660000e-01 
50 1.022240e-01 4.600000e-01 
50 6.416186e-02 4.800000e-01 
50 2.573626e-02 4.740000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 0 
152 6.435619e-01 0 
152 6.246168e-01 0 
152 6.047444e-01 0 
152 5.839048e-01 4.600000e-02 
152 5.620597e-01 0 
152 5.391707e-01 0 
152 5.152022e-01 0 
152 4.901220e-01 4.000000e-03 
152 4.639033e-01 4.800000e-02 
152 4.365241e-01 2.000000e-03 
152 4.079717e-01 9.000000e-02 
152 3.782422e-01 1.800000e-02 
152 3.473448e-01 9.000000e-02 
152 3.153002e-01 4.000000e-02 
152 2.821454e-01 1.340000e-01 
152 2.479345e-01 2.740000e-01 
152 2.127382e-01 3.660000e-01 
152 1.766459e-01 3.780000e-01 
152 1.397660e-01 3.840000e-01 
152 1.022240e-01 4.660000e-01 
152 6.416186e-02 4.660000e-01 
152 2.573626e-02 4.500000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 0 
254 4.639033e-01 0 
254 4.365241e-01 0 
254 4.079717e-01 0 
254 3.782422e-01 4.000000e-03 
254 3.473448e-01 5.400000e-02 
254 3.153002e-01 1.200000e-02 
254 2.821454e-01 1.800000e-02 
254 2.479345e-01 8.200000e-02 
254 2.127382e-01 1.820000e-01 
254 1.766459e-01 2.580000e-01 
254 1.397660e-01 3.120000e-01 
254 1.022240e-01 3.960000e-01 
254 6.416186e-02 4.620000e-01 
254 2.573626e-02 4.460000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 0 
356 3.782422e-01 0 
356 3.473448e-01 0 
356 3.153002e-01 0 
356 2.821454e-01 6.000000e-03 
356 2.479345e-01 1.600000e-02 
356 2.127382e-01 9.000000e-02 
356 1.766459e-01 1.920000e-01 
356 1.397660e-01 2.640000e-01 
356 1.022240e-01 3.880000e-01 
356 6.416186e-02 4.040000e-01 
356 2.573626e-02 4.660000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 0 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 0 
460 3.153002e-01 0 
460 2.821454e-01 2.000000e-03 
460 2.479345e-01 4.000000e-03 
460 2.127382e-01 2.200000e-02 
460 1.766459e-01 2.600000e-02 
460 1.397660e-01 2.220000e-01 
460 1.022240e-01 2.780000e-01 
460 6.416186e-02 4.040000e-01 
460 2.573626e-02 4.560000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 2.000000e-03 
562 2.821454e-01 0 
562 2.479345e-01 0 
562 2.127382e-01 1.400000e-02 
562 1.766459e-01 7.600000e-02 
562 1.397660e-01 1.240000e-01 
562 1.022240e-01 2.940000e-01 
562 6.416186e-02 3.720000e-01 
562 2.573626e-02 4.560000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 2.000000e-03 
664 2.821454e-01 2.000000e-03 
664 2.479345e-01 2.000000e-03 
664 2.127382e-01 4.000000e-03 
664 1.766459e-01 1.800000e-02 
664 1.397660e-01 1.420000e-01 
664 1.022240e-01 2.700000e-01 
664 6.416186e-02 4.180000e-01 
664 2.573626e-02 4.440000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 0 
768 2.127382e-01 2.000000e-03 
768 1.766459e-01 1.000000e-02 
768 1.397660e-01 4.600000e-02 
768 1.022240e-01 2.240000e-01 
768 6.416186e-02 4.140000e-01 
768 2.573626e-02 4.480000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 0 
870 2.479345e-01 0 
870 2.127382e-01 0 
870 1.766459e-01 1.000000e-02 
870 1.397660e-01 2.200000e-02 
870 1.022240e-01 1.640000e-01 
870 6.416186e-02 3.400000e-01 
870 2.573626e-02 4.440000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 0 
972 2.127382e-01 4.000000e-03 
972 1.766459e-01 2.000000e-03 
972 1.397660e-01 3.400000e-02 
972 1.022240e-01 1.080000e-01 
972 6.416186e-02 3.140000e-01 
972 2.573626e-02 4.540000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 0 
1076 2.479345e-01 0 
1076 2.127382e-01 0 
1076 1.766459e-01 2.000000e-03 
1076 1.397660e-01 2.200000e-02 
1076 1.022240e-01 1.400000e-01 
1076 6.416186e-02 3.180000e-01 
1076 2.573626e-02 4.300000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 2.000000e-03 
1178 1.766459e-01 4.000000e-03 
1178 1.397660e-01 2.200000e-02 
1178 1.022240e-01 1.020000e-01 
1178 6.416186e-02 3.180000e-01 
1178 2.573626e-02 4.300000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 2.000000e-03 
1280 1.397660e-01 8.000000e-03 
1280 1.022240e-01 5.600000e-02 
1280 6.416186e-02 3.540000e-01 
1280 2.573626e-02 4.660000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 0 
1384 1.766459e-01 0 
1384 1.397660e-01 4.000000e-03 
1384 1.022240e-01 5.600000e-02 
1384 6.416186e-02 2.760000e-01 
1384 2.573626e-02 4.420000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 0 
1486 1.766459e-01 0 
1486 1.397660e-01 8.000000e-03 
1486 1.022240e-01 5.600000e-02 
1486 6.416186e-02 3.020000e-01 
1486 2.573626e-02 4.200000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 0 
1588 1.766459e-01 0 
1588 1.397660e-01 2.000000e-03 
1588 1.022240e-01 9.400000e-02 
1588 6.416186e-02 1.900000e-01 
1588 2.573626e-02 4.240000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 0 
1692 1.766459e-01 2.000000e-03 
1692 1.397660e-01 1.200000e-02 
1692 1.022240e-01 4.200000e-02 
1692 6.416186e-02 2.380000e-01 
1692 2.573626e-02 4.300000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 0 
1794 1.397660e-01 2.000000e-03 
1794 1.022240e-01 2.000000e-02 
1794 6.416186e-02 1.580000e-01 
1794 2.573626e-02 4.280000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 2.000000e-03 
1896 1.397660e-01 4.000000e-03 
1896 1.022240e-01 1.800000e-02 
1896 6.416186e-02 1.840000e-01 
1896 2.573626e-02 4.380000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 0 
2000 1.766459e-01 0 
2000 1.397660e-01 2.000000e-03 
2000 1.022240e-01 1.600000e-02 
2000 6.416186e-02 1.620000e-01 
2000 2.573626e-02 4.180000e-01 



==> data/phasediag/ceskmfpl2-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 0 
0 3.577726e-01 0 
0 3.261071e-01 0 
0 2.933176e-01 0 
0 2.594515e-01 4.000000e-03 
0 2.245745e-01 1.060000e-01 
0 1.887700e-01 1.140000e-01 
0 1.521394e-01 1.120000e-01 
0 1.148031e-01 2.900000e-01 
0 7.689765e-02 4.160000e-01 
0 3.857500e-02 4.360000e-01 
0 0 4.740000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 0 
2.500000e-01 3.577726e-01 0 
2.500000e-01 3.261071e-01 2.000000e-03 
2.500000e-01 2.933176e-01 4.000000e-03 
2.500000e-01 2.594515e-01 1.400000e-02 
2.500000e-01 2.245745e-01 6.200000e-02 
2.500000e-01 1.887700e-01 1.340000e-01 
2.500000e-01 1.521394e-01 2.580000e-01 
2.500000e-01 1.148031e-01 3.740000e-01 
2.500000e-01 7.689765e-02 3.880000e-01 
2.500000e-01 3.857500e-02 4.360000e-01 
2.500000e-01 0 4.620000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 0 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 0 
5.000000e-01 4.176198e-01 0 
5.000000e-01 3.882828e-01 0 
5.000000e-01 3.577726e-01 2.000000e-03 
5.000000e-01 3.261071e-01 0 
5.000000e-01 2.933176e-01 1.000000e-02 
5.000000e-01 2.594515e-01 2.200000e-02 
5.000000e-01 2.245745e-01 1.040000e-01 
5.000000e-01 1.887700e-01 1.380000e-01 
5.000000e-01 1.521394e-01 2.640000e-01 
5.000000e-01 1.148031e-01 3.240000e-01 
5.000000e-01 7.689765e-02 4.080000e-01 
5.000000e-01 3.857500e-02 4.640000e-01 
5.000000e-01 0 4.600000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 0 
7.500000e-01 5.694556e-01 0 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 0 
7.500000e-01 4.986076e-01 0 
7.500000e-01 4.727708e-01 0 
7.500000e-01 4.457805e-01 0 
7.500000e-01 4.176198e-01 2.000000e-03 
7.500000e-01 3.882828e-01 2.000000e-03 
7.500000e-01 3.577726e-01 4.800000e-02 
7.500000e-01 3.261071e-01 2.400000e-02 
7.500000e-01 2.933176e-01 1.600000e-02 
7.500000e-01 2.594515e-01 1.720000e-01 
7.500000e-01 2.245745e-01 1.620000e-01 
7.500000e-01 1.887700e-01 2.380000e-01 
7.500000e-01 1.521394e-01 3.340000e-01 
7.500000e-01 1.148031e-01 3.520000e-01 
7.500000e-01 7.689765e-02 4.580000e-01 
7.500000e-01 3.857500e-02 4.300000e-01 
7.500000e-01 0 4.720000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 0 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 0 
1 7.005061e-01 0 
1 6.843774e-01 0 
1 6.674464e-01 0 
1 6.496776e-01 0 
1 6.310329e-01 0 
1 6.114740e-01 0 
1 5.909613e-01 0 
1 5.694556e-01 0 
1 5.469186e-01 0 
1 5.233138e-01 0 
1 4.986076e-01 4.000000e-03 
1 4.727708e-01 6.000000e-03 
1 4.457805e-01 5.200000e-02 
1 4.176198e-01 8.000000e-03 
1 3.882828e-01 4.000000e-03 
1 3.577726e-01 3.200000e-02 
1 3.261071e-01 1.080000e-01 
1 2.933176e-01 1.160000e-01 
1 2.594515e-01 2.200000e-01 
1 2.245745e-01 2.140000e-01 
1 1.887700e-01 3.680000e-01 
1 1.521394e-01 3.960000e-01 
1 1.148031e-01 3.880000e-01 
1 7.689765e-02 4.400000e-01 
1 3.857500e-02 4.600000e-01 
1 0 4.600000e-01 

1.250000e+00 8.616825e-01 2.000000e-03 
1.250000e+00 8.554323e-01 2.000000e-03 
1.250000e+00 8.484842e-01 0 
1.250000e+00 8.408709e-01 4.800000e-02 
1.250000e+00 8.326177e-01 0 
1.250000e+00 8.237427e-01 0 
1.250000e+00 8.142570e-01 0 
1.250000e+00 8.041653e-01 0 
1.250000e+00 7.934666e-01 0 
1.250000e+00 7.821546e-01 0 
1.250000e+00 7.702181e-01 0 
1.250000e+00 7.576420e-01 0 
1.250000e+00 7.444072e-01 0 
1.250000e+00 7.304908e-01 2.000000e-03 
1.250000e+00 7.158667e-01 0 
1.250000e+00 7.005061e-01 2.000000e-03 
1.250000e+00 6.843774e-01 4.000000e-03 
1.250000e+00 6.674464e-01 0 
1.250000e+00 6.496776e-01 0 
1.250000e+00 6.310329e-01 2.000000e-03 
1.250000e+00 6.114740e-01 5.200000e-02 
1.250000e+00 5.909613e-01 0 
1.250000e+00 5.694556e-01 4.800000e-02 
1.250000e+00 5.469186e-01 1.600000e-02 
1.250000e+00 5.233138e-01 5.200000e-02 
1.250000e+00 4.986076e-01 6.000000e-03 
1.250000e+00 4.727708e-01 2.600000e-02 
1.250000e+00 4.457805e-01 6.800000e-02 
1.250000e+00 4.176198e-01 6.000000e-02 
1.250000e+00 3.882828e-01 1.660000e-01 
1.250000e+00 3.577726e-01 1.840000e-01 
1.250000e+00 3.261071e-01 8.400000e-02 
1.250000e+00 2.933176e-01 1.920000e-01 
1.250000e+00 2.594515e-01 2.520000e-01 
1.250000e+00 2.245745e-01 3.440000e-01 
1.250000e+00 1.887700e-01 3.460000e-01 
1.250000e+00 1.521394e-01 4.240000e-01 
1.250000e+00 1.148031e-01 4.440000e-01 
1.250000e+00 7.689765e-02 4.400000e-01 
1.250000e+00 3.857500e-02 4.560000e-01 
1.250000e+00 0 4.580000e-01 

1.500000e+00 8.616825e-01 2.000000e-03 
1.500000e+00 8.554323e-01 8.000000e-03 
1.500000e+00 8.484842e-01 0 
1.500000e+00 8.408709e-01 2.000000e-03 
1.500000e+00 8.326177e-01 4.800000e-02 
1.500000e+00 8.237427e-01 2.000000e-03 
1.500000e+00 8.142570e-01 2.000000e-03 
1.500000e+00 8.041653e-01 0 
1.500000e+00 7.934666e-01 2.000000e-03 
1.500000e+00 7.821546e-01 4.000000e-03 
1.500000e+00 7.702181e-01 2.000000e-03 
1.500000e+00 7.576420e-01 2.000000e-03 
1.500000e+00 7.444072e-01 0 
1.500000e+00 7.304908e-01 2.000000e-03 
1.500000e+00 7.158667e-01 0 
1.500000e+00 7.005061e-01 8.000000e-03 
1.500000e+00 6.843774e-01 1.000000e-02 
1.500000e+00 6.674464e-01 6.000000e-03 
1.500000e+00 6.496776e-01 1.000000e-02 
1.500000e+00 6.310329e-01 1.200000e-02 
1.500000e+00 6.114740e-01 1.000000e-02 
1.500000e+00 5.909613e-01 1.060000e-01 
1.500000e+00 5.694556e-01 3.000000e-02 
1.500000e+00 5.469186e-01 1.680000e-01 
1.500000e+00 5.233138e-01 2.600000e-02 
1.500000e+00 4.986076e-01 4.000000e-02 
1.500000e+00 4.727708e-01 1.300000e-01 
1.500000e+00 4.457805e-01 9.400000e-02 
1.500000e+00 4.176198e-01 1.780000e-01 
1.500000e+00 3.882828e-01 1.160000e-01 
1.500000e+00 3.577726e-01 2.580000e-01 
1.500000e+00 3.261071e-01 2.760000e-01 
1.500000e+00 2.933176e-01 3.260000e-01 
1.500000e+00 2.594515e-01 3.060000e-01 
1.500000e+00 2.245745e-01 3.620000e-01 
1.500000e+00 1.887700e-01 3.660000e-01 
1.500000e+00 1.521394e-01 4.640000e-01 
1.500000e+00 1.148031e-01 4.420000e-01 
1.500000e+00 7.689765e-02 4.820000e-01 
1.500000e+00 3.857500e-02 4.640000e-01 
1.500000e+00 0 4.580000e-01 

1.750000e+00 8.616825e-01 1.200000e-02 
1.750000e+00 8.554323e-01 4.000000e-03 
1.750000e+00 8.484842e-01 4.000000e-03 
1.750000e+00 8.408709e-01 6.000000e-03 
1.750000e+00 8.326177e-01 0 
1.750000e+00 8.237427e-01 6.000000e-03 
1.750000e+00 8.142570e-01 5.400000e-02 
1.750000e+00 8.041653e-01 6.000000e-03 
1.750000e+00 7.934666e-01 6.000000e-03 
1.750000e+00 7.821546e-01 1.200000e-02 
1.750000e+00 7.702181e-01 1.400000e-02 
1.750000e+00 7.576420e-01 1.000000e-02 
1.750000e+00 7.444072e-01 2.200000e-02 
1.750000e+00 7.304908e-01 3.000000e-02 
1.750000e+00 7.158667e-01 2.000000e-03 
1.750000e+00 7.005061e-01 2.000000e-02 
1.750000e+00 6.843774e-01 5.800000e-02 
1.750000e+00 6.674464e-01 1.600000e-02 
1.750000e+00 6.496776e-01 3.200000e-02 
1.750000e+00 6.310329e-01 1.800000e-02 
1.750000e+00 6.114740e-01 6.800000e-02 
1.750000e+00 5.909613e-01 9.400000e-02 
1.750000e+00 5.694556e-01 4.600000e-02 
1.750000e+00 5.469186e-01 1.800000e-01 
1.750000e+00 5.233138e-01 1.180000e-01 
1.750000e+00 4.986076e-01 1.320000e-01 
1.750000e+00 4.727708e-01 1.360000e-01 
1.750000e+00 4.457805e-01 1.800000e-01 
1.750000e+00 4.176198e-01 2.140000e-01 
1.750000e+00 3.882828e-01 3.200000e-01 
1.750000e+00 3.577726e-01 3.000000e-01 
1.750000e+00 3.261071e-01 4.160000e-01 
1.750000e+00 2.933176e-01 3.580000e-01 
1.750000e+00 2.594515e-01 3.720000e-01 
1.750000e+00 2.245745e-01 3.780000e-01 
1.750000e+00 1.887700e-01 4.240000e-01 
1.750000e+00 1.521394e-01 4.320000e-01 
1.750000e+00 1.148031e-01 4.160000e-01 
1.750000e+00 7.689765e-02 4.540000e-01 
1.750000e+00 3.857500e-02 4.320000e-01 
1.750000e+00 0 4.420000e-01 

2 8.616825e-01 2.000000e-02 
2 8.554323e-01 1.200000e-02 
2 8.484842e-01 1.000000e-02 
2 8.408709e-01 1.800000e-02 
2 8.326177e-01 2.000000e-02 
2 8.237427e-01 7.000000e-02 
2 8.142570e-01 7.200000e-02 
2 8.041653e-01 2.600000e-02 
2 7.934666e-01 1.240000e-01 
2 7.821546e-01 4.000000e-02 
2 7.702181e-01 3.600000e-02 
2 7.576420e-01 6.000000e-02 
2 7.444072e-01 3.600000e-02 
2 7.304908e-01 3.800000e-02 
2 7.158667e-01 1.200000e-01 
2 7.005061e-01 6.000000e-02 
2 6.843774e-01 1.100000e-01 
2 6.674464e-01 5.200000e-02 
2 6.496776e-01 2.160000e-01 
2 6.310329e-01 1.520000e-01 
2 6.114740e-01 1.340000e-01 
2 5.909613e-01 1.800000e-01 
2 5.694556e-01 1.640000e-01 
2 5.469186e-01 1.920000e-01 
2 5.233138e-01 2.460000e-01 
2 4.986076e-01 2.500000e-01 
2 4.727708e-01 2.560000e-01 
2 4.457805e-01 2.220000e-01 
2 4.176198e-01 3.240000e-01 
2 3.882828e-01 3.080000e-01 
2 3.577726e-01 3.500000e-01 
2 3.261071e-01 3.820000e-01 
2 2.933176e-01 3.820000e-01 
2 2.594515e-01 4.380000e-01 
2 2.245745e-01 3.980000e-01 
2 1.887700e-01 4.520000e-01 
2 1.521394e-01 4.480000e-01 
2 1.148031e-01 4.720000e-01 
2 7.689765e-02 4.420000e-01 
2 3.857500e-02 4.600000e-01 
2 0 4.800000e-01 

2.250000e+00 8.616825e-01 1.340000e-01 
2.250000e+00 8.554323e-01 8.200000e-02 
2.250000e+00 8.484842e-01 8.200000e-02 
2.250000e+00 8.408709e-01 6.200000e-02 
2.250000e+00 8.326177e-01 1.760000e-01 
2.250000e+00 8.237427e-01 6.200000e-02 
2.250000e+00 8.142570e-01 8.600000e-02 
2.250000e+00 8.041653e-01 1.780000e-01 
2.250000e+00 7.934666e-01 2.160000e-01 
2.250000e+00 7.821546e-01 1.320000e-01 
2.250000e+00 7.702181e-01 1.660000e-01 
2.250000e+00 7.576420e-01 1.360000e-01 
2.250000e+00 7.444072e-01 2.880000e-01 
2.250000e+00 7.304908e-01 2.500000e-01 
2.250000e+00 7.158667e-01 1.720000e-01 
2.250000e+00 7.005061e-01 1.640000e-01 
2.250000e+00 6.843774e-01 1.780000e-01 
2.250000e+00 6.674464e-01 1.300000e-01 
2.250000e+00 6.496776e-01 2.020000e-01 
2.250000e+00 6.310329e-01 3.060000e-01 
2.250000e+00 6.114740e-01 2.880000e-01 
2.250000e+00 5.909613e-01 2.160000e-01 
2.250000e+00 5.694556e-01 3.020000e-01 
2.250000e+00 5.469186e-01 3.080000e-01 
2.250000e+00 5.233138e-01 3.280000e-01 
2.250000e+00 4.986076e-01 3.260000e-01 
2.250000e+00 4.727708e-01 3.520000e-01 
2.250000e+00 4.457805e-01 4.120000e-01 
2.250000e+00 4.176198e-01 3.500000e-01 
2.250000e+00 3.882828e-01 3.780000e-01 
2.250000e+00 3.577726e-01 3.860000e-01 
2.250000e+00 3.261071e-01 4.000000e-01 
2.250000e+00 2.933176e-01 4.120000e-01 
2.250000e+00 2.594515e-01 4.300000e-01 
2.250000e+00 2.245745e-01 4.420000e-01 
2.250000e+00 1.887700e-01 4.360000e-01 
2.250000e+00 1.521394e-01 4.720000e-01 
2.250000e+00 1.148031e-01 4.440000e-01 
2.250000e+00 7.689765e-02 4.580000e-01 
2.250000e+00 3.857500e-02 4.660000e-01 
2.250000e+00 0 4.560000e-01 

2.500000e+00 8.616825e-01 1.300000e-01 
2.500000e+00 8.554323e-01 1.020000e-01 
2.500000e+00 8.484842e-01 1.460000e-01 
2.500000e+00 8.408709e-01 1.200000e-01 
2.500000e+00 8.326177e-01 9.000000e-02 
2.500000e+00 8.237427e-01 1.120000e-01 
2.500000e+00 8.142570e-01 3.080000e-01 
2.500000e+00 8.041653e-01 1.440000e-01 
2.500000e+00 7.934666e-01 1.540000e-01 
2.500000e+00 7.821546e-01 2.080000e-01 
2.500000e+00 7.702181e-01 2.100000e-01 
2.500000e+00 7.576420e-01 2.720000e-01 
2.500000e+00 7.444072e-01 3.000000e-01 
2.500000e+00 7.304908e-01 2.700000e-01 
2.500000e+00 7.158667e-01 2.900000e-01 
2.500000e+00 7.005061e-01 2.520000e-01 
2.500000e+00 6.843774e-01 2.580000e-01 
2.500000e+00 6.674464e-01 3.400000e-01 
2.500000e+00 6.496776e-01 3.560000e-01 
2.500000e+00 6.310329e-01 3.020000e-01 
2.500000e+00 6.114740e-01 3.800000e-01 
2.500000e+00 5.909613e-01 3.480000e-01 
2.500000e+00 5.694556e-01 3.360000e-01 
2.500000e+00 5.469186e-01 3.320000e-01 
2.500000e+00 5.233138e-01 3.700000e-01 
2.500000e+00 4.986076e-01 3.600000e-01 
2.500000e+00 4.727708e-01 3.560000e-01 
2.500000e+00 4.457805e-01 4.300000e-01 
2.500000e+00 4.176198e-01 3.840000e-01 
2.500000e+00 3.882828e-01 4.400000e-01 
2.500000e+00 3.577726e-01 4.260000e-01 
2.500000e+00 3.261071e-01 4.120000e-01 
2.500000e+00 2.933176e-01 4.440000e-01 
2.500000e+00 2.594515e-01 4.300000e-01 
2.500000e+00 2.245745e-01 4.360000e-01 
2.500000e+00 1.887700e-01 4.460000e-01 
2.500000e+00 1.521394e-01 4.540000e-01 
2.500000e+00 1.148031e-01 4.620000e-01 
2.500000e+00 7.689765e-02 4.320000e-01 
2.500000e+00 3.857500e-02 4.440000e-01 
2.500000e+00 0 4.700000e-01 

2.750000e+00 8.616825e-01 1.460000e-01 
2.750000e+00 8.554323e-01 1.860000e-01 
2.750000e+00 8.484842e-01 2.160000e-01 
2.750000e+00 8.408709e-01 1.920000e-01 
2.750000e+00 8.326177e-01 1.960000e-01 
2.750000e+00 8.237427e-01 1.920000e-01 
2.750000e+00 8.142570e-01 3.140000e-01 
2.750000e+00 8.041653e-01 3.060000e-01 
2.750000e+00 7.934666e-01 2.200000e-01 
2.750000e+00 7.821546e-01 3.360000e-01 
2.750000e+00 7.702181e-01 3.080000e-01 
2.750000e+00 7.576420e-01 3.140000e-01 
2.750000e+00 7.444072e-01 3.100000e-01 
2.750000e+00 7.304908e-01 3.560000e-01 
2.750000e+00 7.158667e-01 2.560000e-01 
2.750000e+00 7.005061e-01 3.600000e-01 
2.750000e+00 6.843774e-01 3.320000e-01 
2.750000e+00 6.674464e-01 2.860000e-01 
2.750000e+00 6.496776e-01 3.740000e-01 
2.750000e+00 6.310329e-01 3.820000e-01 
2.750000e+00 6.114740e-01 3.700000e-01 
2.750000e+00 5.909613e-01 3.600000e-01 
2.750000e+00 5.694556e-01 3.800000e-01 
2.750000e+00 5.469186e-01 4.180000e-01 
2.750000e+00 5.233138e-01 4.120000e-01 
2.750000e+00 4.986076e-01 4.300000e-01 
2.750000e+00 4.727708e-01 4.260000e-01 
2.750000e+00 4.457805e-01 4.300000e-01 
2.750000e+00 4.176198e-01 4.340000e-01 
2.750000e+00 3.882828e-01 4.260000e-01 
2.750000e+00 3.577726e-01 4.320000e-01 
2.750000e+00 3.261071e-01 4.340000e-01 
2.750000e+00 2.933176e-01 4.360000e-01 
2.750000e+00 2.594515e-01 4.380000e-01 
2.750000e+00 2.245745e-01 4.620000e-01 
2.750000e+00 1.887700e-01 4.620000e-01 
2.750000e+00 1.521394e-01 4.680000e-01 
2.750000e+00 1.148031e-01 4.660000e-01 
2.750000e+00 7.689765e-02 4.480000e-01 
2.750000e+00 3.857500e-02 4.480000e-01 
2.750000e+00 0 4.680000e-01 

3 8.616825e-01 3.060000e-01 
3 8.554323e-01 2.120000e-01 
3 8.484842e-01 3.100000e-01 
3 8.408709e-01 2.340000e-01 
3 8.326177e-01 2.680000e-01 
3 8.237427e-01 2.800000e-01 
3 8.142570e-01 3.580000e-01 
3 8.041653e-01 3.860000e-01 
3 7.934666e-01 3.320000e-01 
3 7.821546e-01 2.760000e-01 
3 7.702181e-01 3.400000e-01 
3 7.576420e-01 2.940000e-01 
3 7.444072e-01 3.800000e-01 
3 7.304908e-01 3.680000e-01 
3 7.158667e-01 3.920000e-01 
3 7.005061e-01 4.020000e-01 
3 6.843774e-01 3.380000e-01 
3 6.674464e-01 3.940000e-01 
3 6.496776e-01 3.920000e-01 
3 6.310329e-01 4.020000e-01 
3 6.114740e-01 4.180000e-01 
3 5.909613e-01 3.780000e-01 
3 5.694556e-01 3.800000e-01 
3 5.469186e-01 4.340000e-01 
3 5.233138e-01 4.460000e-01 
3 4.986076e-01 3.740000e-01 
3 4.727708e-01 4.120000e-01 
3 4.457805e-01 4.100000e-01 
3 4.176198e-01 4.480000e-01 
3 3.882828e-01 4.520000e-01 
3 3.577726e-01 4.640000e-01 
3 3.261071e-01 4.460000e-01 
3 2.933176e-01 4.540000e-01 
3 2.594515e-01 4.280000e-01 
3 2.245745e-01 4.460000e-01 
3 1.887700e-01 4.620000e-01 
3 1.521394e-01 4.560000e-01 
3 1.148031e-01 4.520000e-01 
3 7.689765e-02 4.400000e-01 
3 3.857500e-02 4.820000e-01 
3 0 4.680000e-01 

3.250000e+00 8.616825e-01 3.400000e-01 
3.250000e+00 8.554323e-01 3.520000e-01 
3.250000e+00 8.484842e-01 3.420000e-01 
3.250000e+00 8.408709e-01 2.720000e-01 
3.250000e+00 8.326177e-01 3.480000e-01 
3.250000e+00 8.237427e-01 3.500000e-01 
3.250000e+00 8.142570e-01 3.740000e-01 
3.250000e+00 8.041653e-01 4.300000e-01 
3.250000e+00 7.934666e-01 3.980000e-01 
3.250000e+00 7.821546e-01 3.560000e-01 
3.250000e+00 7.702181e-01 4.240000e-01 
3.250000e+00 7.576420e-01 3.840000e-01 
3.250000e+00 7.444072e-01 3.520000e-01 
3.250000e+00 7.304908e-01 4.000000e-01 
3.250000e+00 7.158667e-01 3.860000e-01 
3.250000e+00 7.005061e-01 4.020000e-01 
3.250000e+00 6.843774e-01 4.140000e-01 
3.250000e+00 6.674464e-01 4.620000e-01 
3.250000e+00 6.496776e-01 4.260000e-01 
3.250000e+00 6.310329e-01 3.780000e-01 
3.250000e+00 6.114740e-01 3.860000e-01 
3.250000e+00 5.909613e-01 4.260000e-01 
3.250000e+00 5.694556e-01 4.320000e-01 
3.250000e+00 5.469186e-01 4.480000e-01 
3.250000e+00 5.233138e-01 4.360000e-01 
3.250000e+00 4.986076e-01 4.540000e-01 
3.250000e+00 4.727708e-01 4.180000e-01 
3.250000e+00 4.457805e-01 4.480000e-01 
3.250000e+00 4.176198e-01 4.320000e-01 
3.250000e+00 3.882828e-01 4.160000e-01 
3.250000e+00 3.577726e-01 4.320000e-01 
3.250000e+00 3.261071e-01 4.280000e-01 
3.250000e+00 2.933176e-01 4.400000e-01 
3.250000e+00 2.594515e-01 4.580000e-01 
3.250000e+00 2.245745e-01 4.580000e-01 
3.250000e+00 1.887700e-01 4.680000e-01 
3.250000e+00 1.521394e-01 4.720000e-01 
3.250000e+00 1.148031e-01 4.620000e-01 
3.250000e+00 7.689765e-02 4.580000e-01 
3.250000e+00 3.857500e-02 4.780000e-01 
3.250000e+00 0 4.720000e-01 

3.500000e+00 8.616825e-01 4.000000e-01 
3.500000e+00 8.554323e-01 3.200000e-01 
3.500000e+00 8.484842e-01 3.340000e-01 
3.500000e+00 8.408709e-01 3.640000e-01 
3.500000e+00 8.326177e-01 3.800000e-01 
3.500000e+00 8.237427e-01 3.640000e-01 
3.500000e+00 8.142570e-01 3.880000e-01 
3.500000e+00 8.041653e-01 3.900000e-01 
3.500000e+00 7.934666e-01 4.280000e-01 
3.500000e+00 7.821546e-01 4.080000e-01 
3.500000e+00 7.702181e-01 4.180000e-01 
3.500000e+00 7.576420e-01 4.340000e-01 
3.500000e+00 7.444072e-01 4.320000e-01 
3.500000e+00 7.304908e-01 4.280000e-01 
3.500000e+00 7.158667e-01 3.680000e-01 
3.500000e+00 7.005061e-01 4.300000e-01 
3.500000e+00 6.843774e-01 3.900000e-01 
3.500000e+00 6.674464e-01 4.440000e-01 
3.500000e+00 6.496776e-01 4.240000e-01 
3.500000e+00 6.310329e-01 4.280000e-01 
3.500000e+00 6.114740e-01 4.120000e-01 
3.500000e+00 5.909613e-01 4.380000e-01 
3.500000e+00 5.694556e-01 4.440000e-01 
3.500000e+00 5.469186e-01 4.380000e-01 
3.500000e+00 5.233138e-01 4.220000e-01 
3.500000e+00 4.986076e-01 4.540000e-01 
3.500000e+00 4.727708e-01 4.600000e-01 
3.500000e+00 4.457805e-01 4.100000e-01 
3.500000e+00 4.176198e-01 4.680000e-01 
3.500000e+00 3.882828e-01 4.340000e-01 
3.500000e+00 3.577726e-01 4.720000e-01 
3.500000e+00 3.261071e-01 4.260000e-01 
3.500000e+00 2.933176e-01 4.700000e-01 
3.500000e+00 2.594515e-01 4.660000e-01 
3.500000e+00 2.245745e-01 4.660000e-01 
3.500000e+00 1.887700e-01 4.440000e-01 
3.500000e+00 1.521394e-01 4.620000e-01 
3.500000e+00 1.148031e-01 4.600000e-01 
3.500000e+00 7.689765e-02 4.440000e-01 
3.500000e+00 3.857500e-02 4.660000e-01 
3.500000e+00 0 4.600000e-01 

3.750000e+00 8.616825e-01 3.440000e-01 
3.750000e+00 8.554323e-01 4.360000e-01 
3.750000e+00 8.484842e-01 4.380000e-01 
3.750000e+00 8.408709e-01 4.000000e-01 
3.750000e+00 8.326177e-01 3.920000e-01 
3.750000e+00 8.237427e-01 4.200000e-01 
3.750000e+00 8.142570e-01 4.220000e-01 
3.750000e+00 8.041653e-01 4.000000e-01 
3.750000e+00 7.934666e-01 4.100000e-01 
3.750000e+00 7.821546e-01 3.760000e-01 
3.750000e+00 7.702181e-01 4.300000e-01 
3.750000e+00 7.576420e-01 4.300000e-01 
3.750000e+00 7.444072e-01 4.580000e-01 
3.750000e+00 7.304908e-01 4.120000e-01 
3.750000e+00 7.158667e-01 4.000000e-01 
3.750000e+00 7.005061e-01 4.000000e-01 
3.750000e+00 6.843774e-01 4.280000e-01 
3.750000e+00 6.674464e-01 4.300000e-01 
3.750000e+00 6.496776e-01 4.240000e-01 
3.750000e+00 6.310329e-01 4.460000e-01 
3.750000e+00 6.114740e-01 4.240000e-01 
3.750000e+00 5.909613e-01 4.080000e-01 
3.750000e+00 5.694556e-01 4.140000e-01 
3.750000e+00 5.469186e-01 4.500000e-01 
3.750000e+00 5.233138e-01 4.380000e-01 
3.750000e+00 4.986076e-01 4.300000e-01 
3.750000e+00 4.727708e-01 4.660000e-01 
3.750000e+00 4.457805e-01 4.340000e-01 
3.750000e+00 4.176198e-01 4.580000e-01 
3.750000e+00 3.882828e-01 4.540000e-01 
3.750000e+00 3.577726e-01 4.760000e-01 
3.750000e+00 3.261071e-01 4.660000e-01 
3.750000e+00 2.933176e-01 4.580000e-01 
3.750000e+00 2.594515e-01 4.640000e-01 
3.750000e+00 2.245745e-01 4.460000e-01 
3.750000e+00 1.887700e-01 4.620000e-01 
3.750000e+00 1.521394e-01 4.640000e-01 
3.750000e+00 1.148031e-01 4.560000e-01 
3.750000e+00 7.689765e-02 4.560000e-01 
3.750000e+00 3.857500e-02 4.480000e-01 
3.750000e+00 0 4.520000e-01 

4 8.616825e-01 3.720000e-01 
4 8.554323e-01 3.860000e-01 
4 8.484842e-01 4.460000e-01 
4 8.408709e-01 4.160000e-01 
4 8.326177e-01 3.980000e-01 
4 8.237427e-01 4.480000e-01 
4 8.142570e-01 4.040000e-01 
4 8.041653e-01 4.540000e-01 
4 7.934666e-01 4.680000e-01 
4 7.821546e-01 4.240000e-01 
4 7.702181e-01 4.420000e-01 
4 7.576420e-01 3.860000e-01 
4 7.444072e-01 4.520000e-01 
4 7.304908e-01 4.280000e-01 
4 7.158667e-01 4.360000e-01 
4 7.005061e-01 4.480000e-01 
4 6.843774e-01 4.180000e-01 
4 6.674464e-01 3.920000e-01 
4 6.496776e-01 4.500000e-01 
4 6.310329e-01 4.420000e-01 
4 6.114740e-01 4.440000e-01 
4 5.909613e-01 4.340000e-01 
4 5.694556e-01 4.260000e-01 
4 5.469186e-01 4.640000e-01 
4 5.233138e-01 4.420000e-01 
4 4.986076e-01 4.560000e-01 
4 4.727708e-01 4.480000e-01 
4 4.457805e-01 4.500000e-01 
4 4.176198e-01 4.560000e-01 
4 3.882828e-01 4.560000e-01 
4 3.577726e-01 4.460000e-01 
4 3.261071e-01 4.580000e-01 
4 2.933176e-01 4.720000e-01 
4 2.594515e-01 4.580000e-01 
4 2.245745e-01 4.740000e-01 
4 1.887700e-01 4.680000e-01 
4 1.521394e-01 4.460000e-01 
4 1.148031e-01 4.640000e-01 
4 7.689765e-02 4.720000e-01 
4 3.857500e-02 4.760000e-01 
4 0 4.700000e-01 



==> data/phasediag/ceskmfpl2-obslenp.dat <==
50 1 4.340000e-01 
50 1.300000e+00 4.720000e-01 
50 1.600000e+00 4.580000e-01 
50 1.900000e+00 4.840000e-01 
50 2.200000e+00 4.620000e-01 
50 2.500000e+00 4.760000e-01 
50 2.800000e+00 4.800000e-01 
50 3.100000e+00 4.700000e-01 
50 3.400000e+00 4.720000e-01 
50 3.700000e+00 4.780000e-01 
50 4 4.620000e-01 
50 4.300000e+00 4.800000e-01 
50 4.600000e+00 4.740000e-01 
50 4.900000e+00 4.760000e-01 
50 5.200000e+00 4.780000e-01 
50 5.500000e+00 4.800000e-01 
50 5.800000e+00 4.800000e-01 
50 6.100000e+00 4.800000e-01 
50 6.400000e+00 4.800000e-01 
50 6.700000e+00 4.840000e-01 
50 7 4.760000e-01 

152 1 2.680000e-01 
152 1.300000e+00 4.060000e-01 
152 1.600000e+00 3.900000e-01 
152 1.900000e+00 4.460000e-01 
152 2.200000e+00 4.420000e-01 
152 2.500000e+00 4.680000e-01 
152 2.800000e+00 4.720000e-01 
152 3.100000e+00 4.560000e-01 
152 3.400000e+00 4.360000e-01 
152 3.700000e+00 4.760000e-01 
152 4 4.820000e-01 
152 4.300000e+00 4.780000e-01 
152 4.600000e+00 4.760000e-01 
152 4.900000e+00 4.800000e-01 
152 5.200000e+00 4.800000e-01 
152 5.500000e+00 4.800000e-01 
152 5.800000e+00 4.720000e-01 
152 6.100000e+00 4.660000e-01 
152 6.400000e+00 4.820000e-01 
152 6.700000e+00 4.780000e-01 
152 7 4.800000e-01 

254 1 1.580000e-01 
254 1.300000e+00 3.240000e-01 
254 1.600000e+00 4.040000e-01 
254 1.900000e+00 3.800000e-01 
254 2.200000e+00 3.860000e-01 
254 2.500000e+00 4.240000e-01 
254 2.800000e+00 4.360000e-01 
254 3.100000e+00 4.300000e-01 
254 3.400000e+00 4.340000e-01 
254 3.700000e+00 4.600000e-01 
254 4 4.580000e-01 
254 4.300000e+00 4.580000e-01 
254 4.600000e+00 4.680000e-01 
254 4.900000e+00 4.800000e-01 
254 5.200000e+00 4.800000e-01 
254 5.500000e+00 4.800000e-01 
254 5.800000e+00 4.840000e-01 
254 6.100000e+00 4.740000e-01 
254 6.400000e+00 4.600000e-01 
254 6.700000e+00 4.740000e-01 
254 7 4.700000e-01 

356 1 4.000000e-02 
356 1.300000e+00 1.620000e-01 
356 1.600000e+00 2.120000e-01 
356 1.900000e+00 2.820000e-01 
356 2.200000e+00 3.360000e-01 
356 2.500000e+00 3.720000e-01 
356 2.800000e+00 4.080000e-01 
356 3.100000e+00 4.120000e-01 
356 3.400000e+00 4.400000e-01 
356 3.700000e+00 4.660000e-01 
356 4 4.640000e-01 
356 4.300000e+00 4.720000e-01 
356 4.600000e+00 4.460000e-01 
356 4.900000e+00 4.560000e-01 
356 5.200000e+00 4.840000e-01 
356 5.500000e+00 4.620000e-01 
356 5.800000e+00 4.840000e-01 
356 6.100000e+00 4.600000e-01 
356 6.400000e+00 4.780000e-01 
356 6.700000e+00 4.640000e-01 
356 7 4.620000e-01 

460 1 2.000000e-02 
460 1.300000e+00 1.080000e-01 
460 1.600000e+00 1.920000e-01 
460 1.900000e+00 2.980000e-01 
460 2.200000e+00 2.600000e-01 
460 2.500000e+00 3.360000e-01 
460 2.800000e+00 3.900000e-01 
460 3.100000e+00 4.140000e-01 
460 3.400000e+00 4.040000e-01 
460 3.700000e+00 4.200000e-01 
460 4 4.520000e-01 
460 4.300000e+00 4.200000e-01 
460 4.600000e+00 4.780000e-01 
460 4.900000e+00 4.560000e-01 
460 5.200000e+00 4.480000e-01 
460 5.500000e+00 4.500000e-01 
460 5.800000e+00 4.760000e-01 
460 6.100000e+00 4.720000e-01 
460 6.400000e+00 4.740000e-01 
460 6.700000e+00 4.720000e-01 
460 7 4.740000e-01 

562 1 6.000000e-03 
562 1.300000e+00 8.200000e-02 
562 1.600000e+00 1.500000e-01 
562 1.900000e+00 3.320000e-01 
562 2.200000e+00 2.760000e-01 
562 2.500000e+00 3.560000e-01 
562 2.800000e+00 3.500000e-01 
562 3.100000e+00 3.880000e-01 
562 3.400000e+00 3.860000e-01 
562 3.700000e+00 4.160000e-01 
562 4 4.000000e-01 
562 4.300000e+00 4.320000e-01 
562 4.600000e+00 4.560000e-01 
562 4.900000e+00 4.220000e-01 
562 5.200000e+00 4.600000e-01 
562 5.500000e+00 4.560000e-01 
562 5.800000e+00 4.660000e-01 
562 6.100000e+00 4.800000e-01 
562 6.400000e+00 4.780000e-01 
562 6.700000e+00 4.420000e-01 
562 7 4.800000e-01 

664 1 8.000000e-03 
664 1.300000e+00 3.000000e-02 
664 1.600000e+00 9.600000e-02 
664 1.900000e+00 1.740000e-01 
664 2.200000e+00 1.480000e-01 
664 2.500000e+00 2.920000e-01 
664 2.800000e+00 3.500000e-01 
664 3.100000e+00 3.480000e-01 
664 3.400000e+00 3.980000e-01 
664 3.700000e+00 4.140000e-01 
664 4 4.500000e-01 
664 4.300000e+00 4.020000e-01 
664 4.600000e+00 4.180000e-01 
664 4.900000e+00 4.180000e-01 
664 5.200000e+00 4.360000e-01 
664 5.500000e+00 4.240000e-01 
664 5.800000e+00 4.560000e-01 
664 6.100000e+00 4.760000e-01 
664 6.400000e+00 4.360000e-01 
664 6.700000e+00 4.420000e-01 
664 7 4.580000e-01 

768 1 8.000000e-03 
768 1.300000e+00 2.000000e-02 
768 1.600000e+00 8.200000e-02 
768 1.900000e+00 1.180000e-01 
768 2.200000e+00 2.060000e-01 
768 2.500000e+00 2.980000e-01 
768 2.800000e+00 2.200000e-01 
768 3.100000e+00 3.840000e-01 
768 3.400000e+00 3.500000e-01 
768 3.700000e+00 3.040000e-01 
768 4 4.400000e-01 
768 4.300000e+00 4.160000e-01 
768 4.600000e+00 4.200000e-01 
768 4.900000e+00 4.540000e-01 
768 5.200000e+00 4.440000e-01 
768 5.500000e+00 4.140000e-01 
768 5.800000e+00 4.320000e-01 
768 6.100000e+00 4.620000e-01 
768 6.400000e+00 4.680000e-01 
768 6.700000e+00 4.280000e-01 
768 7 4.520000e-01 

870 1 2.000000e-03 
870 1.300000e+00 1.800000e-02 
870 1.600000e+00 8.400000e-02 
870 1.900000e+00 1.500000e-01 
870 2.200000e+00 1.040000e-01 
870 2.500000e+00 1.840000e-01 
870 2.800000e+00 2.820000e-01 
870 3.100000e+00 3.420000e-01 
870 3.400000e+00 2.220000e-01 
870 3.700000e+00 3.540000e-01 
870 4 3.380000e-01 
870 4.300000e+00 4.120000e-01 
870 4.600000e+00 4.440000e-01 
870 4.900000e+00 4.060000e-01 
870 5.200000e+00 4.480000e-01 
870 5.500000e+00 4.280000e-01 
870 5.800000e+00 4.620000e-01 
870 6.100000e+00 4.440000e-01 
870 6.400000e+00 4.540000e-01 
870 6.700000e+00 4.660000e-01 
870 7 4.620000e-01 

972 1 2.000000e-03 
972 1.300000e+00 6.000000e-03 
972 1.600000e+00 8.000000e-02 
972 1.900000e+00 6.000000e-02 
972 2.200000e+00 9.800000e-02 
972 2.500000e+00 2.560000e-01 
972 2.800000e+00 2.680000e-01 
972 3.100000e+00 3.400000e-01 
972 3.400000e+00 3.120000e-01 
972 3.700000e+00 3.200000e-01 
972 4 3.380000e-01 
972 4.300000e+00 4.500000e-01 
972 4.600000e+00 3.500000e-01 
972 4.900000e+00 4.240000e-01 
972 5.200000e+00 3.940000e-01 
972 5.500000e+00 4.120000e-01 
972 5.800000e+00 4.260000e-01 
972 6.100000e+00 4.460000e-01 
972 6.400000e+00 4.340000e-01 
972 6.700000e+00 4.540000e-01 
972 7 4.400000e-01 

1076 1 0 
1076 1.300000e+00 6.000000e-03 
1076 1.600000e+00 6.000000e-02 
1076 1.900000e+00 8.400000e-02 
1076 2.200000e+00 8.400000e-02 
1076 2.500000e+00 1.100000e-01 
1076 2.800000e+00 1.700000e-01 
1076 3.100000e+00 2.240000e-01 
1076 3.400000e+00 2.500000e-01 
1076 3.700000e+00 2.720000e-01 
1076 4 3.080000e-01 
1076 4.300000e+00 3.280000e-01 
1076 4.600000e+00 3.940000e-01 
1076 4.900000e+00 4.060000e-01 
1076 5.200000e+00 4.140000e-01 
1076 5.500000e+00 3.860000e-01 
1076 5.800000e+00 4.100000e-01 
1076 6.100000e+00 4.480000e-01 
1076 6.400000e+00 4.500000e-01 
1076 6.700000e+00 4.560000e-01 
1076 7 4.400000e-01 

1178 1 0 
1178 1.300000e+00 4.000000e-03 
1178 1.600000e+00 1.400000e-02 
1178 1.900000e+00 5.800000e-02 
1178 2.200000e+00 8.400000e-02 
1178 2.500000e+00 9.800000e-02 
1178 2.800000e+00 1.680000e-01 
1178 3.100000e+00 2.140000e-01 
1178 3.400000e+00 2.280000e-01 
1178 3.700000e+00 2.760000e-01 
1178 4 3.440000e-01 
1178 4.300000e+00 3.260000e-01 
1178 4.600000e+00 3.600000e-01 
1178 4.900000e+00 3.540000e-01 
1178 5.200000e+00 4.140000e-01 
1178 5.500000e+00 3.980000e-01 
1178 5.800000e+00 4.620000e-01 
1178 6.100000e+00 4.480000e-01 
1178 6.400000e+00 4.360000e-01 
1178 6.700000e+00 4.280000e-01 
1178 7 4.500000e-01 

1280 1 0 
1280 1.300000e+00 2.000000e-03 
1280 1.600000e+00 1.400000e-02 
1280 1.900000e+00 2.600000e-02 
1280 2.200000e+00 5.200000e-02 
1280 2.500000e+00 1.540000e-01 
1280 2.800000e+00 1.180000e-01 
1280 3.100000e+00 2.660000e-01 
1280 3.400000e+00 2.940000e-01 
1280 3.700000e+00 3.400000e-01 
1280 4 3.320000e-01 
1280 4.300000e+00 2.720000e-01 
1280 4.600000e+00 3.880000e-01 
1280 4.900000e+00 3.680000e-01 
1280 5.200000e+00 3.860000e-01 
1280 5.500000e+00 3.880000e-01 
1280 5.800000e+00 4.020000e-01 
1280 6.100000e+00 4.080000e-01 
1280 6.400000e+00 3.940000e-01 
1280 6.700000e+00 4.400000e-01 
1280 7 4.480000e-01 

1384 1 0 
1384 1.300000e+00 6.000000e-03 
1384 1.600000e+00 1.600000e-02 
1384 1.900000e+00 2.000000e-02 
1384 2.200000e+00 6.400000e-02 
1384 2.500000e+00 1.440000e-01 
1384 2.800000e+00 1.400000e-01 
1384 3.100000e+00 1.860000e-01 
1384 3.400000e+00 2.120000e-01 
1384 3.700000e+00 2.780000e-01 
1384 4 3.400000e-01 
1384 4.300000e+00 3.440000e-01 
1384 4.600000e+00 3.160000e-01 
1384 4.900000e+00 3.680000e-01 
1384 5.200000e+00 3.840000e-01 
1384 5.500000e+00 3.920000e-01 
1384 5.800000e+00 4.220000e-01 
1384 6.100000e+00 4.340000e-01 
1384 6.400000e+00 4.040000e-01 
1384 6.700000e+00 3.940000e-01 
1384 7 4.260000e-01 

1486 1 0 
1486 1.300000e+00 2.000000e-03 
1486 1.600000e+00 1.000000e-02 
1486 1.900000e+00 1.200000e-02 
1486 2.200000e+00 3.400000e-02 
1486 2.500000e+00 6.600000e-02 
1486 2.800000e+00 1.260000e-01 
1486 3.100000e+00 1.760000e-01 
1486 3.400000e+00 1.960000e-01 
1486 3.700000e+00 1.560000e-01 
1486 4 2.760000e-01 
1486 4.300000e+00 2.780000e-01 
1486 4.600000e+00 3.100000e-01 
1486 4.900000e+00 3.500000e-01 
1486 5.200000e+00 4.060000e-01 
1486 5.500000e+00 3.740000e-01 
1486 5.800000e+00 4.020000e-01 
1486 6.100000e+00 3.880000e-01 
1486 6.400000e+00 3.720000e-01 
1486 6.700000e+00 4.380000e-01 
1486 7 4.440000e-01 

1588 1 0 
1588 1.300000e+00 0 
1588 1.600000e+00 4.000000e-03 
1588 1.900000e+00 6.200000e-02 
1588 2.200000e+00 1.600000e-02 
1588 2.500000e+00 9.000000e-02 
1588 2.800000e+00 1.300000e-01 
1588 3.100000e+00 1.060000e-01 
1588 3.400000e+00 1.680000e-01 
1588 3.700000e+00 1.300000e-01 
1588 4 2.760000e-01 
1588 4.300000e+00 2.820000e-01 
1588 4.600000e+00 2.880000e-01 
1588 4.900000e+00 2.920000e-01 
1588 5.200000e+00 3.200000e-01 
1588 5.500000e+00 3.380000e-01 
1588 5.800000e+00 3.320000e-01 
1588 6.100000e+00 3.520000e-01 
1588 6.400000e+00 3.640000e-01 
1588 6.700000e+00 4.260000e-01 
1588 7 4.200000e-01 

1692 1 0 
1692 1.300000e+00 4.000000e-03 
1692 1.600000e+00 6.000000e-03 
1692 1.900000e+00 1.400000e-02 
1692 2.200000e+00 3.200000e-02 
1692 2.500000e+00 4.600000e-02 
1692 2.800000e+00 5.800000e-02 
1692 3.100000e+00 5.600000e-02 
1692 3.400000e+00 1.740000e-01 
1692 3.700000e+00 1.700000e-01 
1692 4 1.560000e-01 
1692 4.300000e+00 2.680000e-01 
1692 4.600000e+00 3.580000e-01 
1692 4.900000e+00 3.000000e-01 
1692 5.200000e+00 3.800000e-01 
1692 5.500000e+00 3.500000e-01 
1692 5.800000e+00 3.680000e-01 
1692 6.100000e+00 4.080000e-01 
1692 6.400000e+00 4.500000e-01 
1692 6.700000e+00 4.140000e-01 
1692 7 3.700000e-01 

1794 1 0 
1794 1.300000e+00 0 
1794 1.600000e+00 0 
1794 1.900000e+00 1.000000e-02 
1794 2.200000e+00 2.000000e-02 
1794 2.500000e+00 4.200000e-02 
1794 2.800000e+00 7.800000e-02 
1794 3.100000e+00 1.180000e-01 
1794 3.400000e+00 1.720000e-01 
1794 3.700000e+00 1.740000e-01 
1794 4 2.020000e-01 
1794 4.300000e+00 1.860000e-01 
1794 4.600000e+00 2.440000e-01 
1794 4.900000e+00 2.660000e-01 
1794 5.200000e+00 2.960000e-01 
1794 5.500000e+00 3.480000e-01 
1794 5.800000e+00 3.560000e-01 
1794 6.100000e+00 3.400000e-01 
1794 6.400000e+00 4.380000e-01 
1794 6.700000e+00 3.660000e-01 
1794 7 4.120000e-01 

1896 1 0 
1896 1.300000e+00 0 
1896 1.600000e+00 4.000000e-03 
1896 1.900000e+00 1.800000e-02 
1896 2.200000e+00 1.800000e-02 
1896 2.500000e+00 4.600000e-02 
1896 2.800000e+00 5.000000e-02 
1896 3.100000e+00 9.800000e-02 
1896 3.400000e+00 1.360000e-01 
1896 3.700000e+00 1.360000e-01 
1896 4 2.720000e-01 
1896 4.300000e+00 2.040000e-01 
1896 4.600000e+00 3.060000e-01 
1896 4.900000e+00 3.440000e-01 
1896 5.200000e+00 2.960000e-01 
1896 5.500000e+00 2.620000e-01 
1896 5.800000e+00 3.620000e-01 
1896 6.100000e+00 3.540000e-01 
1896 6.400000e+00 3.580000e-01 
1896 6.700000e+00 3.620000e-01 
1896 7 3.480000e-01 

2000 1 0 
2000 1.300000e+00 0 
2000 1.600000e+00 4.000000e-03 
2000 1.900000e+00 2.000000e-03 
2000 2.200000e+00 1.400000e-02 
2000 2.500000e+00 1.180000e-01 
2000 2.800000e+00 3.000000e-02 
2000 3.100000e+00 9.000000e-02 
2000 3.400000e+00 1.220000e-01 
2000 3.700000e+00 2.300000e-01 
2000 4 2.040000e-01 
2000 4.300000e+00 1.320000e-01 
2000 4.600000e+00 2.480000e-01 
2000 4.900000e+00 3.000000e-01 
2000 5.200000e+00 2.520000e-01 
2000 5.500000e+00 2.620000e-01 
2000 5.800000e+00 3.540000e-01 
2000 6.100000e+00 3.000000e-01 
2000 6.400000e+00 3.340000e-01 
2000 6.700000e+00 3.780000e-01 
2000 7 3.740000e-01 



==> data/phasediag/ceskmfpl2-obslensigman.dat <==
50 0 4.180000e-01 
50 2.500000e-01 4.560000e-01 
50 5.000000e-01 4.380000e-01 
50 7.500000e-01 4.480000e-01 
50 1 4.500000e-01 
50 1.250000e+00 4.520000e-01 
50 1.500000e+00 4.640000e-01 
50 1.750000e+00 4.620000e-01 
50 2 4.560000e-01 
50 2.250000e+00 4.740000e-01 
50 2.500000e+00 4.660000e-01 
50 2.750000e+00 4.740000e-01 
50 3 4.860000e-01 
50 3.250000e+00 4.720000e-01 
50 3.500000e+00 4.740000e-01 
50 3.750000e+00 4.480000e-01 
50 4 4.660000e-01 

152 0 2.960000e-01 
152 2.500000e-01 2.660000e-01 
152 5.000000e-01 3.540000e-01 
152 7.500000e-01 3.540000e-01 
152 1 3.900000e-01 
152 1.250000e+00 4.040000e-01 
152 1.500000e+00 4.560000e-01 
152 1.750000e+00 4.480000e-01 
152 2 4.000000e-01 
152 2.250000e+00 4.600000e-01 
152 2.500000e+00 4.360000e-01 
152 2.750000e+00 4.600000e-01 
152 3 4.360000e-01 
152 3.250000e+00 4.600000e-01 
152 3.500000e+00 4.740000e-01 
152 3.750000e+00 4.740000e-01 
152 4 4.540000e-01 

254 0 5.400000e-02 
254 2.500000e-01 2.160000e-01 
254 5.000000e-01 2.300000e-01 
254 7.500000e-01 2.940000e-01 
254 1 2.920000e-01 
254 1.250000e+00 3.800000e-01 
254 1.500000e+00 4.300000e-01 
254 1.750000e+00 3.800000e-01 
254 2 4.380000e-01 
254 2.250000e+00 4.220000e-01 
254 2.500000e+00 4.460000e-01 
254 2.750000e+00 4.420000e-01 
254 3 4.480000e-01 
254 3.250000e+00 4.680000e-01 
254 3.500000e+00 4.500000e-01 
254 3.750000e+00 4.640000e-01 
254 4 4.340000e-01 

356 0 1.600000e-02 
356 2.500000e-01 1.080000e-01 
356 5.000000e-01 7.000000e-02 
356 7.500000e-01 2.900000e-01 
356 1 1.980000e-01 
356 1.250000e+00 3.020000e-01 
356 1.500000e+00 3.960000e-01 
356 1.750000e+00 4.160000e-01 
356 2 4.040000e-01 
356 2.250000e+00 4.200000e-01 
356 2.500000e+00 4.240000e-01 
356 2.750000e+00 4.260000e-01 
356 3 4.600000e-01 
356 3.250000e+00 4.760000e-01 
356 3.500000e+00 4.480000e-01 
356 3.750000e+00 4.480000e-01 
356 4 4.620000e-01 

460 0 7.000000e-02 
460 2.500000e-01 2.200000e-02 
460 5.000000e-01 3.400000e-02 
460 7.500000e-01 6.400000e-02 
460 1 1.160000e-01 
460 1.250000e+00 2.400000e-01 
460 1.500000e+00 3.140000e-01 
460 1.750000e+00 3.120000e-01 
460 2 4.280000e-01 
460 2.250000e+00 4.180000e-01 
460 2.500000e+00 4.100000e-01 
460 2.750000e+00 4.480000e-01 
460 3 4.480000e-01 
460 3.250000e+00 4.360000e-01 
460 3.500000e+00 4.220000e-01 
460 3.750000e+00 4.560000e-01 
460 4 4.340000e-01 

562 0 8.000000e-03 
562 2.500000e-01 1.000000e-02 
562 5.000000e-01 1.200000e-02 
562 7.500000e-01 8.200000e-02 
562 1 1.600000e-01 
562 1.250000e+00 1.660000e-01 
562 1.500000e+00 3.100000e-01 
562 1.750000e+00 3.140000e-01 
562 2 4.020000e-01 
562 2.250000e+00 4.000000e-01 
562 2.500000e+00 4.060000e-01 
562 2.750000e+00 4.040000e-01 
562 3 4.300000e-01 
562 3.250000e+00 4.600000e-01 
562 3.500000e+00 4.200000e-01 
562 3.750000e+00 4.420000e-01 
562 4 4.640000e-01 

664 0 0 
664 2.500000e-01 2.000000e-03 
664 5.000000e-01 1.020000e-01 
664 7.500000e-01 5.800000e-02 
664 1 7.600000e-02 
664 1.250000e+00 1.820000e-01 
664 1.500000e+00 3.580000e-01 
664 1.750000e+00 3.440000e-01 
664 2 4.020000e-01 
664 2.250000e+00 3.820000e-01 
664 2.500000e+00 4.220000e-01 
664 2.750000e+00 4.420000e-01 
664 3 4.380000e-01 
664 3.250000e+00 4.180000e-01 
664 3.500000e+00 4.560000e-01 
664 3.750000e+00 4.400000e-01 
664 4 4.560000e-01 

768 0 0 
768 2.500000e-01 0 
768 5.000000e-01 6.000000e-03 
768 7.500000e-01 8.000000e-03 
768 1 3.600000e-02 
768 1.250000e+00 1.880000e-01 
768 1.500000e+00 2.220000e-01 
768 1.750000e+00 2.900000e-01 
768 2 3.720000e-01 
768 2.250000e+00 3.680000e-01 
768 2.500000e+00 4.320000e-01 
768 2.750000e+00 4.480000e-01 
768 3 4.460000e-01 
768 3.250000e+00 4.360000e-01 
768 3.500000e+00 4.600000e-01 
768 3.750000e+00 4.560000e-01 
768 4 4.320000e-01 

870 0 2.000000e-03 
870 2.500000e-01 2.000000e-03 
870 5.000000e-01 4.000000e-03 
870 7.500000e-01 1.000000e-02 
870 1 8.000000e-02 
870 1.250000e+00 1.320000e-01 
870 1.500000e+00 2.660000e-01 
870 1.750000e+00 2.640000e-01 
870 2 3.720000e-01 
870 2.250000e+00 3.380000e-01 
870 2.500000e+00 3.980000e-01 
870 2.750000e+00 4.200000e-01 
870 3 4.280000e-01 
870 3.250000e+00 4.180000e-01 
870 3.500000e+00 4.320000e-01 
870 3.750000e+00 4.460000e-01 
870 4 4.760000e-01 

972 0 0 
972 2.500000e-01 2.000000e-03 
972 5.000000e-01 0 
972 7.500000e-01 4.000000e-03 
972 1 3.000000e-02 
972 1.250000e+00 8.200000e-02 
972 1.500000e+00 1.940000e-01 
972 1.750000e+00 2.280000e-01 
972 2 3.140000e-01 
972 2.250000e+00 3.080000e-01 
972 2.500000e+00 3.960000e-01 
972 2.750000e+00 4.040000e-01 
972 3 4.520000e-01 
972 3.250000e+00 4.000000e-01 
972 3.500000e+00 4.460000e-01 
972 3.750000e+00 4.360000e-01 
972 4 4.500000e-01 

1076 0 0 
1076 2.500000e-01 0 
1076 5.000000e-01 2.000000e-03 
1076 7.500000e-01 1.000000e-02 
1076 1 1.800000e-02 
1076 1.250000e+00 5.400000e-02 
1076 1.500000e+00 1.940000e-01 
1076 1.750000e+00 2.260000e-01 
1076 2 3.520000e-01 
1076 2.250000e+00 3.700000e-01 
1076 2.500000e+00 4.440000e-01 
1076 2.750000e+00 4.260000e-01 
1076 3 4.220000e-01 
1076 3.250000e+00 4.340000e-01 
1076 3.500000e+00 4.340000e-01 
1076 3.750000e+00 4.340000e-01 
1076 4 4.640000e-01 

1178 0 0 
1178 2.500000e-01 0 
1178 5.000000e-01 0 
1178 7.500000e-01 8.000000e-03 
1178 1 1.600000e-02 
1178 1.250000e+00 4.600000e-02 
1178 1.500000e+00 1.220000e-01 
1178 1.750000e+00 1.900000e-01 
1178 2 2.600000e-01 
1178 2.250000e+00 3.540000e-01 
1178 2.500000e+00 4.020000e-01 
1178 2.750000e+00 3.640000e-01 
1178 3 4.340000e-01 
1178 3.250000e+00 4.120000e-01 
1178 3.500000e+00 4.560000e-01 
1178 3.750000e+00 4.240000e-01 
1178 4 4.580000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 0 
1280 7.500000e-01 4.000000e-03 
1280 1 5.800000e-02 
1280 1.250000e+00 4.000000e-02 
1280 1.500000e+00 7.000000e-02 
1280 1.750000e+00 3.000000e-01 
1280 2 2.540000e-01 
1280 2.250000e+00 2.620000e-01 
1280 2.500000e+00 3.780000e-01 
1280 2.750000e+00 4.220000e-01 
1280 3 4.660000e-01 
1280 3.250000e+00 4.580000e-01 
1280 3.500000e+00 4.080000e-01 
1280 3.750000e+00 4.040000e-01 
1280 4 4.180000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 0 
1384 7.500000e-01 0 
1384 1 1.000000e-02 
1384 1.250000e+00 4.200000e-02 
1384 1.500000e+00 5.600000e-02 
1384 1.750000e+00 1.460000e-01 
1384 2 2.300000e-01 
1384 2.250000e+00 3.280000e-01 
1384 2.500000e+00 3.480000e-01 
1384 2.750000e+00 3.540000e-01 
1384 3 4.160000e-01 
1384 3.250000e+00 3.960000e-01 
1384 3.500000e+00 4.680000e-01 
1384 3.750000e+00 4.060000e-01 
1384 4 4.060000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 2.000000e-03 
1486 7.500000e-01 0 
1486 1 4.000000e-03 
1486 1.250000e+00 3.800000e-02 
1486 1.500000e+00 5.600000e-02 
1486 1.750000e+00 1.460000e-01 
1486 2 2.540000e-01 
1486 2.250000e+00 2.560000e-01 
1486 2.500000e+00 3.280000e-01 
1486 2.750000e+00 3.700000e-01 
1486 3 4.380000e-01 
1486 3.250000e+00 4.060000e-01 
1486 3.500000e+00 4.000000e-01 
1486 3.750000e+00 4.120000e-01 
1486 4 4.080000e-01 

1588 0 0 
1588 2.500000e-01 0 
1588 5.000000e-01 0 
1588 7.500000e-01 0 
1588 1 2.000000e-03 
1588 1.250000e+00 1.200000e-02 
1588 1.500000e+00 4.400000e-02 
1588 1.750000e+00 1.680000e-01 
1588 2 2.160000e-01 
1588 2.250000e+00 2.820000e-01 
1588 2.500000e+00 3.580000e-01 
1588 2.750000e+00 3.460000e-01 
1588 3 3.800000e-01 
1588 3.250000e+00 4.280000e-01 
1588 3.500000e+00 4.360000e-01 
1588 3.750000e+00 4.420000e-01 
1588 4 4.420000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 0 
1692 1 2.000000e-03 
1692 1.250000e+00 1.800000e-02 
1692 1.500000e+00 5.600000e-02 
1692 1.750000e+00 1.120000e-01 
1692 2 1.680000e-01 
1692 2.250000e+00 2.580000e-01 
1692 2.500000e+00 3.260000e-01 
1692 2.750000e+00 3.680000e-01 
1692 3 4.160000e-01 
1692 3.250000e+00 3.880000e-01 
1692 3.500000e+00 4.160000e-01 
1692 3.750000e+00 4.320000e-01 
1692 4 4.380000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 0 
1794 7.500000e-01 0 
1794 1 2.000000e-03 
1794 1.250000e+00 8.000000e-03 
1794 1.500000e+00 2.800000e-02 
1794 1.750000e+00 1.040000e-01 
1794 2 2.120000e-01 
1794 2.250000e+00 2.720000e-01 
1794 2.500000e+00 3.360000e-01 
1794 2.750000e+00 3.620000e-01 
1794 3 3.960000e-01 
1794 3.250000e+00 4.020000e-01 
1794 3.500000e+00 4.060000e-01 
1794 3.750000e+00 3.960000e-01 
1794 4 4.320000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 0 
1896 1 2.000000e-03 
1896 1.250000e+00 8.000000e-03 
1896 1.500000e+00 2.600000e-02 
1896 1.750000e+00 7.600000e-02 
1896 2 1.400000e-01 
1896 2.250000e+00 3.680000e-01 
1896 2.500000e+00 3.300000e-01 
1896 2.750000e+00 3.460000e-01 
1896 3 4.240000e-01 
1896 3.250000e+00 3.980000e-01 
1896 3.500000e+00 4.120000e-01 
1896 3.750000e+00 4.420000e-01 
1896 4 4.220000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 0 
2000 1 2.000000e-03 
2000 1.250000e+00 2.000000e-03 
2000 1.500000e+00 3.200000e-02 
2000 1.750000e+00 6.400000e-02 
2000 2 1.620000e-01 
2000 2.250000e+00 2.240000e-01 
2000 2.500000e+00 3.300000e-01 
2000 2.750000e+00 3.640000e-01 
2000 3 3.820000e-01 
2000 3.250000e+00 3.500000e-01 
2000 3.500000e+00 3.380000e-01 
2000 3.750000e+00 4.400000e-01 
2000 4 4.400000e-01 



==> data/phasediag/ceskml2-distobslen.dat <==
50 7.256960e-01 2.560000e-01 
50 7.108299e-01 3.500000e-01 
50 6.952168e-01 3.180000e-01 
50 6.788246e-01 3.180000e-01 
50 6.616184e-01 3.560000e-01 
50 6.435619e-01 2.700000e-01 
50 6.246168e-01 3.800000e-01 
50 6.047444e-01 2.600000e-01 
50 5.839048e-01 3.360000e-01 
50 5.620597e-01 3.900000e-01 
50 5.391707e-01 4.120000e-01 
50 5.152022e-01 3.900000e-01 
50 4.901220e-01 4.260000e-01 
50 4.639033e-01 4.260000e-01 
50 4.365241e-01 4.040000e-01 
50 4.079717e-01 4.180000e-01 
50 3.782422e-01 4.060000e-01 
50 3.473448e-01 4.280000e-01 
50 3.153002e-01 4.480000e-01 
50 2.821454e-01 4.480000e-01 
50 2.479345e-01 4.520000e-01 
50 2.127382e-01 4.580000e-01 
50 1.766459e-01 4.360000e-01 
50 1.397660e-01 4.720000e-01 
50 1.022240e-01 4.660000e-01 
50 6.416186e-02 4.740000e-01 
50 2.573626e-02 4.700000e-01 

152 7.256960e-01 2.600000e-02 
152 7.108299e-01 8.400000e-02 
152 6.952168e-01 1.000000e-02 
152 6.788246e-01 4.400000e-02 
152 6.616184e-01 5.600000e-02 
152 6.435619e-01 5.000000e-02 
152 6.246168e-01 4.200000e-02 
152 6.047444e-01 1.260000e-01 
152 5.839048e-01 2.540000e-01 
152 5.620597e-01 8.600000e-02 
152 5.391707e-01 1.100000e-01 
152 5.152022e-01 1.360000e-01 
152 4.901220e-01 1.720000e-01 
152 4.639033e-01 1.440000e-01 
152 4.365241e-01 2.260000e-01 
152 4.079717e-01 3.580000e-01 
152 3.782422e-01 2.840000e-01 
152 3.473448e-01 2.740000e-01 
152 3.153002e-01 2.620000e-01 
152 2.821454e-01 2.700000e-01 
152 2.479345e-01 4.140000e-01 
152 2.127382e-01 3.960000e-01 
152 1.766459e-01 4.080000e-01 
152 1.397660e-01 4.080000e-01 
152 1.022240e-01 4.680000e-01 
152 6.416186e-02 4.820000e-01 
152 2.573626e-02 4.680000e-01 

254 7.256960e-01 0 
254 7.108299e-01 1.000000e-02 
254 6.952168e-01 2.800000e-02 
254 6.788246e-01 2.000000e-03 
254 6.616184e-01 2.000000e-03 
254 6.435619e-01 2.000000e-02 
254 6.246168e-01 1.200000e-02 
254 6.047444e-01 6.000000e-03 
254 5.839048e-01 1.000000e-02 
254 5.620597e-01 2.000000e-02 
254 5.391707e-01 7.000000e-02 
254 5.152022e-01 1.800000e-02 
254 4.901220e-01 3.400000e-02 
254 4.639033e-01 6.400000e-02 
254 4.365241e-01 1.400000e-01 
254 4.079717e-01 1.240000e-01 
254 3.782422e-01 1.180000e-01 
254 3.473448e-01 1.520000e-01 
254 3.153002e-01 1.600000e-01 
254 2.821454e-01 2.440000e-01 
254 2.479345e-01 2.780000e-01 
254 2.127382e-01 2.980000e-01 
254 1.766459e-01 3.820000e-01 
254 1.397660e-01 4.040000e-01 
254 1.022240e-01 4.420000e-01 
254 6.416186e-02 4.520000e-01 
254 2.573626e-02 4.620000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 2.000000e-03 
356 5.620597e-01 1.400000e-02 
356 5.391707e-01 0 
356 5.152022e-01 2.000000e-03 
356 4.901220e-01 2.000000e-03 
356 4.639033e-01 1.600000e-02 
356 4.365241e-01 1.200000e-02 
356 4.079717e-01 1.040000e-01 
356 3.782422e-01 6.000000e-02 
356 3.473448e-01 1.060000e-01 
356 3.153002e-01 8.000000e-02 
356 2.821454e-01 1.360000e-01 
356 2.479345e-01 1.960000e-01 
356 2.127382e-01 2.560000e-01 
356 1.766459e-01 3.200000e-01 
356 1.397660e-01 3.620000e-01 
356 1.022240e-01 3.920000e-01 
356 6.416186e-02 4.240000e-01 
356 2.573626e-02 4.720000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 2.000000e-03 
460 4.901220e-01 2.000000e-03 
460 4.639033e-01 4.000000e-03 
460 4.365241e-01 4.000000e-03 
460 4.079717e-01 1.400000e-02 
460 3.782422e-01 1.800000e-02 
460 3.473448e-01 8.000000e-02 
460 3.153002e-01 1.100000e-01 
460 2.821454e-01 1.360000e-01 
460 2.479345e-01 1.120000e-01 
460 2.127382e-01 1.920000e-01 
460 1.766459e-01 2.260000e-01 
460 1.397660e-01 3.180000e-01 
460 1.022240e-01 3.680000e-01 
460 6.416186e-02 4.180000e-01 
460 2.573626e-02 4.620000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 2.000000e-03 
562 4.365241e-01 0 
562 4.079717e-01 2.000000e-03 
562 3.782422e-01 1.800000e-02 
562 3.473448e-01 2.200000e-02 
562 3.153002e-01 4.600000e-02 
562 2.821454e-01 4.200000e-02 
562 2.479345e-01 9.000000e-02 
562 2.127382e-01 1.320000e-01 
562 1.766459e-01 2.900000e-01 
562 1.397660e-01 2.860000e-01 
562 1.022240e-01 3.600000e-01 
562 6.416186e-02 4.020000e-01 
562 2.573626e-02 4.560000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 2.000000e-03 
664 4.079717e-01 2.000000e-03 
664 3.782422e-01 2.000000e-03 
664 3.473448e-01 6.000000e-03 
664 3.153002e-01 1.000000e-02 
664 2.821454e-01 6.400000e-02 
664 2.479345e-01 7.600000e-02 
664 2.127382e-01 9.800000e-02 
664 1.766459e-01 2.380000e-01 
664 1.397660e-01 2.720000e-01 
664 1.022240e-01 4.120000e-01 
664 6.416186e-02 4.240000e-01 
664 2.573626e-02 4.560000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 1.200000e-02 
768 3.153002e-01 2.000000e-03 
768 2.821454e-01 1.200000e-02 
768 2.479345e-01 3.400000e-02 
768 2.127382e-01 1.020000e-01 
768 1.766459e-01 2.060000e-01 
768 1.397660e-01 2.260000e-01 
768 1.022240e-01 3.700000e-01 
768 6.416186e-02 4.360000e-01 
768 2.573626e-02 4.500000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 6.000000e-03 
870 2.821454e-01 2.200000e-02 
870 2.479345e-01 2.400000e-02 
870 2.127382e-01 5.600000e-02 
870 1.766459e-01 1.300000e-01 
870 1.397660e-01 2.120000e-01 
870 1.022240e-01 2.700000e-01 
870 6.416186e-02 4.060000e-01 
870 2.573626e-02 4.600000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 1.800000e-02 
972 3.153002e-01 1.400000e-02 
972 2.821454e-01 1.600000e-02 
972 2.479345e-01 6.000000e-03 
972 2.127382e-01 8.600000e-02 
972 1.766459e-01 1.440000e-01 
972 1.397660e-01 1.880000e-01 
972 1.022240e-01 2.160000e-01 
972 6.416186e-02 3.720000e-01 
972 2.573626e-02 4.460000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 2.000000e-02 
1076 2.479345e-01 8.000000e-03 
1076 2.127382e-01 8.000000e-02 
1076 1.766459e-01 1.120000e-01 
1076 1.397660e-01 1.240000e-01 
1076 1.022240e-01 3.260000e-01 
1076 6.416186e-02 3.720000e-01 
1076 2.573626e-02 4.420000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 4.000000e-03 
1178 2.479345e-01 3.000000e-02 
1178 2.127382e-01 3.000000e-02 
1178 1.766459e-01 8.400000e-02 
1178 1.397660e-01 1.960000e-01 
1178 1.022240e-01 3.220000e-01 
1178 6.416186e-02 3.940000e-01 
1178 2.573626e-02 4.480000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 2.000000e-03 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 1.600000e-02 
1280 2.127382e-01 4.000000e-02 
1280 1.766459e-01 6.400000e-02 
1280 1.397660e-01 1.560000e-01 
1280 1.022240e-01 2.360000e-01 
1280 6.416186e-02 4.020000e-01 
1280 2.573626e-02 4.600000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 6.000000e-03 
1384 3.153002e-01 0 
1384 2.821454e-01 6.000000e-03 
1384 2.479345e-01 2.000000e-03 
1384 2.127382e-01 8.000000e-03 
1384 1.766459e-01 3.400000e-02 
1384 1.397660e-01 1.140000e-01 
1384 1.022240e-01 2.520000e-01 
1384 6.416186e-02 3.520000e-01 
1384 2.573626e-02 4.540000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 2.000000e-03 
1486 2.479345e-01 2.000000e-03 
1486 2.127382e-01 4.000000e-03 
1486 1.766459e-01 2.200000e-02 
1486 1.397660e-01 1.200000e-01 
1486 1.022240e-01 2.540000e-01 
1486 6.416186e-02 3.640000e-01 
1486 2.573626e-02 4.320000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 2.000000e-03 
1588 2.127382e-01 6.000000e-03 
1588 1.766459e-01 6.200000e-02 
1588 1.397660e-01 8.400000e-02 
1588 1.022240e-01 2.540000e-01 
1588 6.416186e-02 3.560000e-01 
1588 2.573626e-02 4.220000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 2.000000e-03 
1692 2.127382e-01 3.800000e-02 
1692 1.766459e-01 4.200000e-02 
1692 1.397660e-01 1.020000e-01 
1692 1.022240e-01 1.800000e-01 
1692 6.416186e-02 3.180000e-01 
1692 2.573626e-02 4.360000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 2.000000e-03 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 1.400000e-02 
1794 1.397660e-01 5.600000e-02 
1794 1.022240e-01 1.080000e-01 
1794 6.416186e-02 3.600000e-01 
1794 2.573626e-02 4.440000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 1.600000e-02 
1896 1.766459e-01 3.200000e-02 
1896 1.397660e-01 6.600000e-02 
1896 1.022240e-01 1.980000e-01 
1896 6.416186e-02 3.340000e-01 
1896 2.573626e-02 4.460000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 2.000000e-03 
2000 1.766459e-01 3.200000e-02 
2000 1.397660e-01 6.200000e-02 
2000 1.022240e-01 1.640000e-01 
2000 6.416186e-02 3.180000e-01 
2000 2.573626e-02 4.140000e-01 



==> data/phasediag/ceskml2-distsigman.dat <==
0 8.616825e-01 6.000000e-03 
0 8.554323e-01 2.000000e-03 
0 8.484842e-01 8.000000e-03 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 4.000000e-03 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 2.000000e-03 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 2.000000e-03 
0 5.694556e-01 2.000000e-03 
0 5.469186e-01 0 
0 5.233138e-01 4.000000e-03 
0 4.986076e-01 2.800000e-02 
0 4.727708e-01 3.200000e-02 
0 4.457805e-01 1.600000e-02 
0 4.176198e-01 2.400000e-02 
0 3.882828e-01 6.800000e-02 
0 3.577726e-01 4.400000e-02 
0 3.261071e-01 1.680000e-01 
0 2.933176e-01 1.000000e-01 
0 2.594515e-01 2.560000e-01 
0 2.245745e-01 2.380000e-01 
0 1.887700e-01 3.720000e-01 
0 1.521394e-01 3.220000e-01 
0 1.148031e-01 3.640000e-01 
0 7.689765e-02 4.580000e-01 
0 3.857500e-02 4.560000e-01 
0 0 4.700000e-01 

2.500000e-01 8.616825e-01 4.600000e-02 
2.500000e-01 8.554323e-01 1.200000e-02 
2.500000e-01 8.484842e-01 4.000000e-03 
2.500000e-01 8.408709e-01 1.400000e-02 
2.500000e-01 8.326177e-01 2.000000e-03 
2.500000e-01 8.237427e-01 2.000000e-03 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 4.000000e-03 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 6.000000e-03 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 2.000000e-03 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 2.000000e-03 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 6.000000e-03 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 2.800000e-02 
2.500000e-01 4.986076e-01 2.600000e-02 
2.500000e-01 4.727708e-01 1.200000e-02 
2.500000e-01 4.457805e-01 1.200000e-02 
2.500000e-01 4.176198e-01 3.600000e-02 
2.500000e-01 3.882828e-01 9.600000e-02 
2.500000e-01 3.577726e-01 7.400000e-02 
2.500000e-01 3.261071e-01 1.180000e-01 
2.500000e-01 2.933176e-01 1.640000e-01 
2.500000e-01 2.594515e-01 2.100000e-01 
2.500000e-01 2.245745e-01 2.760000e-01 
2.500000e-01 1.887700e-01 3.060000e-01 
2.500000e-01 1.521394e-01 3.840000e-01 
2.500000e-01 1.148031e-01 3.980000e-01 
2.500000e-01 7.689765e-02 4.160000e-01 
2.500000e-01 3.857500e-02 4.560000e-01 
2.500000e-01 0 4.620000e-01 

5.000000e-01 8.616825e-01 4.800000e-02 
5.000000e-01 8.554323e-01 2.000000e-03 
5.000000e-01 8.484842e-01 4.000000e-03 
5.000000e-01 8.408709e-01 6.000000e-03 
5.000000e-01 8.326177e-01 4.000000e-03 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 6.000000e-03 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 2.000000e-03 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 4.000000e-03 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 2.000000e-03 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 4.000000e-03 
5.000000e-01 6.114740e-01 6.000000e-03 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 2.000000e-03 
5.000000e-01 5.469186e-01 2.000000e-02 
5.000000e-01 5.233138e-01 4.000000e-03 
5.000000e-01 4.986076e-01 3.400000e-02 
5.000000e-01 4.727708e-01 3.000000e-02 
5.000000e-01 4.457805e-01 5.400000e-02 
5.000000e-01 4.176198e-01 5.600000e-02 
5.000000e-01 3.882828e-01 5.400000e-02 
5.000000e-01 3.577726e-01 8.800000e-02 
5.000000e-01 3.261071e-01 1.240000e-01 
5.000000e-01 2.933176e-01 1.380000e-01 
5.000000e-01 2.594515e-01 2.100000e-01 
5.000000e-01 2.245745e-01 2.940000e-01 
5.000000e-01 1.887700e-01 3.620000e-01 
5.000000e-01 1.521394e-01 3.260000e-01 
5.000000e-01 1.148031e-01 3.900000e-01 
5.000000e-01 7.689765e-02 4.380000e-01 
5.000000e-01 3.857500e-02 4.620000e-01 
5.000000e-01 0 4.620000e-01 

7.500000e-01 8.616825e-01 8.000000e-02 
7.500000e-01 8.554323e-01 3.600000e-02 
7.500000e-01 8.484842e-01 8.000000e-03 
7.500000e-01 8.408709e-01 1.200000e-02 
7.500000e-01 8.326177e-01 8.000000e-03 
7.500000e-01 8.237427e-01 2.000000e-03 
7.500000e-01 8.142570e-01 4.000000e-03 
7.500000e-01 8.041653e-01 2.600000e-02 
7.500000e-01 7.934666e-01 4.000000e-03 
7.500000e-01 7.821546e-01 2.000000e-03 
7.500000e-01 7.702181e-01 2.000000e-03 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 4.000000e-03 
7.500000e-01 7.304908e-01 1.000000e-02 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 2.000000e-03 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 4.000000e-03 
7.500000e-01 6.496776e-01 6.000000e-03 
7.500000e-01 6.310329e-01 2.800000e-02 
7.500000e-01 6.114740e-01 3.400000e-02 
7.500000e-01 5.909613e-01 2.200000e-02 
7.500000e-01 5.694556e-01 2.000000e-02 
7.500000e-01 5.469186e-01 1.000000e-02 
7.500000e-01 5.233138e-01 1.600000e-02 
7.500000e-01 4.986076e-01 1.260000e-01 
7.500000e-01 4.727708e-01 7.600000e-02 
7.500000e-01 4.457805e-01 5.200000e-02 
7.500000e-01 4.176198e-01 7.400000e-02 
7.500000e-01 3.882828e-01 1.340000e-01 
7.500000e-01 3.577726e-01 1.780000e-01 
7.500000e-01 3.261071e-01 2.460000e-01 
7.500000e-01 2.933176e-01 1.820000e-01 
7.500000e-01 2.594515e-01 2.660000e-01 
7.500000e-01 2.245745e-01 2.880000e-01 
7.500000e-01 1.887700e-01 3.800000e-01 
7.500000e-01 1.521394e-01 4.000000e-01 
7.500000e-01 1.148031e-01 3.920000e-01 
7.500000e-01 7.689765e-02 4.560000e-01 
7.500000e-01 3.857500e-02 4.740000e-01 
7.500000e-01 0 4.780000e-01 

1 8.616825e-01 6.800000e-02 
1 8.554323e-01 3.400000e-02 
1 8.484842e-01 8.000000e-02 
1 8.408709e-01 1.200000e-02 
1 8.326177e-01 1.400000e-02 
1 8.237427e-01 8.000000e-03 
1 8.142570e-01 2.400000e-02 
1 8.041653e-01 1.000000e-02 
1 7.934666e-01 1.200000e-02 
1 7.821546e-01 1.000000e-02 
1 7.702181e-01 1.800000e-02 
1 7.576420e-01 4.800000e-02 
1 7.444072e-01 2.400000e-02 
1 7.304908e-01 1.200000e-02 
1 7.158667e-01 1.000000e-02 
1 7.005061e-01 2.600000e-02 
1 6.843774e-01 2.000000e-03 
1 6.674464e-01 1.600000e-02 
1 6.496776e-01 2.400000e-02 
1 6.310329e-01 5.600000e-02 
1 6.114740e-01 4.400000e-02 
1 5.909613e-01 6.000000e-02 
1 5.694556e-01 1.100000e-01 
1 5.469186e-01 3.200000e-02 
1 5.233138e-01 5.200000e-02 
1 4.986076e-01 6.000000e-02 
1 4.727708e-01 1.180000e-01 
1 4.457805e-01 2.280000e-01 
1 4.176198e-01 1.900000e-01 
1 3.882828e-01 1.600000e-01 
1 3.577726e-01 2.140000e-01 
1 3.261071e-01 3.200000e-01 
1 2.933176e-01 3.020000e-01 
1 2.594515e-01 3.500000e-01 
1 2.245745e-01 3.460000e-01 
1 1.887700e-01 3.820000e-01 
1 1.521394e-01 4.180000e-01 
1 1.148031e-01 4.000000e-01 
1 7.689765e-02 4.560000e-01 
1 3.857500e-02 4.700000e-01 
1 0 4.600000e-01 

1.250000e+00 8.616825e-01 7.200000e-02 
1.250000e+00 8.554323e-01 5.800000e-02 
1.250000e+00 8.484842e-01 1.600000e-02 
1.250000e+00 8.408709e-01 6.200000e-02 
1.250000e+00 8.326177e-01 2.600000e-02 
1.250000e+00 8.237427e-01 5.000000e-02 
1.250000e+00 8.142570e-01 1.200000e-02 
1.250000e+00 8.041653e-01 4.400000e-02 
1.250000e+00 7.934666e-01 4.800000e-02 
1.250000e+00 7.821546e-01 4.400000e-02 
1.250000e+00 7.702181e-01 5.000000e-02 
1.250000e+00 7.576420e-01 5.000000e-02 
1.250000e+00 7.444072e-01 4.800000e-02 
1.250000e+00 7.304908e-01 7.600000e-02 
1.250000e+00 7.158667e-01 5.000000e-02 
1.250000e+00 7.005061e-01 1.000000e-01 
1.250000e+00 6.843774e-01 2.400000e-02 
1.250000e+00 6.674464e-01 8.000000e-02 
1.250000e+00 6.496776e-01 7.400000e-02 
1.250000e+00 6.310329e-01 1.100000e-01 
1.250000e+00 6.114740e-01 1.760000e-01 
1.250000e+00 5.909613e-01 1.600000e-01 
1.250000e+00 5.694556e-01 1.780000e-01 
1.250000e+00 5.469186e-01 1.860000e-01 
1.250000e+00 5.233138e-01 2.260000e-01 
1.250000e+00 4.986076e-01 1.480000e-01 
1.250000e+00 4.727708e-01 1.760000e-01 
1.250000e+00 4.457805e-01 2.220000e-01 
1.250000e+00 4.176198e-01 2.480000e-01 
1.250000e+00 3.882828e-01 3.680000e-01 
1.250000e+00 3.577726e-01 3.240000e-01 
1.250000e+00 3.261071e-01 2.800000e-01 
1.250000e+00 2.933176e-01 3.400000e-01 
1.250000e+00 2.594515e-01 3.880000e-01 
1.250000e+00 2.245745e-01 3.780000e-01 
1.250000e+00 1.887700e-01 4.040000e-01 
1.250000e+00 1.521394e-01 4.520000e-01 
1.250000e+00 1.148031e-01 4.540000e-01 
1.250000e+00 7.689765e-02 4.340000e-01 
1.250000e+00 3.857500e-02 4.520000e-01 
1.250000e+00 0 4.420000e-01 

1.500000e+00 8.616825e-01 1.020000e-01 
1.500000e+00 8.554323e-01 9.600000e-02 
1.500000e+00 8.484842e-01 7.200000e-02 
1.500000e+00 8.408709e-01 1.040000e-01 
1.500000e+00 8.326177e-01 2.460000e-01 
1.500000e+00 8.237427e-01 1.000000e-01 
1.500000e+00 8.142570e-01 1.120000e-01 
1.500000e+00 8.041653e-01 6.400000e-02 
1.500000e+00 7.934666e-01 7.400000e-02 
1.500000e+00 7.821546e-01 9.600000e-02 
1.500000e+00 7.702181e-01 6.800000e-02 
1.500000e+00 7.576420e-01 1.200000e-01 
1.500000e+00 7.444072e-01 1.100000e-01 
1.500000e+00 7.304908e-01 1.720000e-01 
1.500000e+00 7.158667e-01 4.800000e-02 
1.500000e+00 7.005061e-01 1.060000e-01 
1.500000e+00 6.843774e-01 1.920000e-01 
1.500000e+00 6.674464e-01 2.120000e-01 
1.500000e+00 6.496776e-01 1.860000e-01 
1.500000e+00 6.310329e-01 2.260000e-01 
1.500000e+00 6.114740e-01 1.480000e-01 
1.500000e+00 5.909613e-01 2.920000e-01 
1.500000e+00 5.694556e-01 2.240000e-01 
1.500000e+00 5.469186e-01 2.800000e-01 
1.500000e+00 5.233138e-01 1.600000e-01 
1.500000e+00 4.986076e-01 2.540000e-01 
1.500000e+00 4.727708e-01 3.180000e-01 
1.500000e+00 4.457805e-01 3.060000e-01 
1.500000e+00 4.176198e-01 3.200000e-01 
1.500000e+00 3.882828e-01 2.800000e-01 
1.500000e+00 3.577726e-01 3.940000e-01 
1.500000e+00 3.261071e-01 3.540000e-01 
1.500000e+00 2.933176e-01 3.840000e-01 
1.500000e+00 2.594515e-01 3.860000e-01 
1.500000e+00 2.245745e-01 3.720000e-01 
1.500000e+00 1.887700e-01 4.320000e-01 
1.500000e+00 1.521394e-01 4.600000e-01 
1.500000e+00 1.148031e-01 4.580000e-01 
1.500000e+00 7.689765e-02 4.760000e-01 
1.500000e+00 3.857500e-02 4.540000e-01 
1.500000e+00 0 4.500000e-01 

1.750000e+00 8.616825e-01 1.620000e-01 
1.750000e+00 8.554323e-01 1.300000e-01 
1.750000e+00 8.484842e-01 1.760000e-01 
1.750000e+00 8.408709e-01 1.360000e-01 
1.750000e+00 8.326177e-01 1.460000e-01 
1.750000e+00 8.237427e-01 1.400000e-01 
1.750000e+00 8.142570e-01 1.680000e-01 
1.750000e+00 8.041653e-01 1.540000e-01 
1.750000e+00 7.934666e-01 1.560000e-01 
1.750000e+00 7.821546e-01 1.420000e-01 
1.750000e+00 7.702181e-01 1.700000e-01 
1.750000e+00 7.576420e-01 2.660000e-01 
1.750000e+00 7.444072e-01 1.920000e-01 
1.750000e+00 7.304908e-01 1.520000e-01 
1.750000e+00 7.158667e-01 1.920000e-01 
1.750000e+00 7.005061e-01 1.960000e-01 
1.750000e+00 6.843774e-01 1.540000e-01 
1.750000e+00 6.674464e-01 2.200000e-01 
1.750000e+00 6.496776e-01 2.140000e-01 
1.750000e+00 6.310329e-01 2.980000e-01 
1.750000e+00 6.114740e-01 2.260000e-01 
1.750000e+00 5.909613e-01 2.600000e-01 
1.750000e+00 5.694556e-01 2.280000e-01 
1.750000e+00 5.469186e-01 3.320000e-01 
1.750000e+00 5.233138e-01 2.660000e-01 
1.750000e+00 4.986076e-01 2.440000e-01 
1.750000e+00 4.727708e-01 3.040000e-01 
1.750000e+00 4.457805e-01 2.920000e-01 
1.750000e+00 4.176198e-01 3.100000e-01 
1.750000e+00 3.882828e-01 3.820000e-01 
1.750000e+00 3.577726e-01 3.660000e-01 
1.750000e+00 3.261071e-01 4.260000e-01 
1.750000e+00 2.933176e-01 3.940000e-01 
1.750000e+00 2.594515e-01 4.060000e-01 
1.750000e+00 2.245745e-01 4.020000e-01 
1.750000e+00 1.887700e-01 4.320000e-01 
1.750000e+00 1.521394e-01 4.380000e-01 
1.750000e+00 1.148031e-01 4.340000e-01 
1.750000e+00 7.689765e-02 4.640000e-01 
1.750000e+00 3.857500e-02 4.500000e-01 
1.750000e+00 0 4.600000e-01 

2 8.616825e-01 1.300000e-01 
2 8.554323e-01 1.900000e-01 
2 8.484842e-01 2.760000e-01 
2 8.408709e-01 1.820000e-01 
2 8.326177e-01 2.460000e-01 
2 8.237427e-01 2.500000e-01 
2 8.142570e-01 2.120000e-01 
2 8.041653e-01 1.320000e-01 
2 7.934666e-01 2.320000e-01 
2 7.821546e-01 2.400000e-01 
2 7.702181e-01 3.140000e-01 
2 7.576420e-01 2.840000e-01 
2 7.444072e-01 2.540000e-01 
2 7.304908e-01 3.000000e-01 
2 7.158667e-01 3.320000e-01 
2 7.005061e-01 3.020000e-01 
2 6.843774e-01 3.360000e-01 
2 6.674464e-01 2.780000e-01 
2 6.496776e-01 3.200000e-01 
2 6.310329e-01 2.920000e-01 
2 6.114740e-01 3.260000e-01 
2 5.909613e-01 3.580000e-01 
2 5.694556e-01 3.040000e-01 
2 5.469186e-01 3.340000e-01 
2 5.233138e-01 3.920000e-01 
2 4.986076e-01 3.380000e-01 
2 4.727708e-01 3.440000e-01 
2 4.457805e-01 3.700000e-01 
2 4.176198e-01 3.880000e-01 
2 3.882828e-01 3.740000e-01 
2 3.577726e-01 3.960000e-01 
2 3.261071e-01 4.200000e-01 
2 2.933176e-01 4.140000e-01 
2 2.594515e-01 4.360000e-01 
2 2.245745e-01 4.200000e-01 
2 1.887700e-01 4.340000e-01 
2 1.521394e-01 4.500000e-01 
2 1.148031e-01 4.800000e-01 
2 7.689765e-02 4.500000e-01 
2 3.857500e-02 4.600000e-01 
2 0 4.680000e-01 

2.250000e+00 8.616825e-01 2.600000e-01 
2.250000e+00 8.554323e-01 2.360000e-01 
2.250000e+00 8.484842e-01 2.500000e-01 
2.250000e+00 8.408709e-01 2.460000e-01 
2.250000e+00 8.326177e-01 2.860000e-01 
2.250000e+00 8.237427e-01 2.880000e-01 
2.250000e+00 8.142570e-01 2.100000e-01 
2.250000e+00 8.041653e-01 3.000000e-01 
2.250000e+00 7.934666e-01 3.440000e-01 
2.250000e+00 7.821546e-01 2.380000e-01 
2.250000e+00 7.702181e-01 3.600000e-01 
2.250000e+00 7.576420e-01 3.260000e-01 
2.250000e+00 7.444072e-01 3.780000e-01 
2.250000e+00 7.304908e-01 3.620000e-01 
2.250000e+00 7.158667e-01 3.380000e-01 
2.250000e+00 7.005061e-01 2.960000e-01 
2.250000e+00 6.843774e-01 3.100000e-01 
2.250000e+00 6.674464e-01 3.240000e-01 
2.250000e+00 6.496776e-01 3.420000e-01 
2.250000e+00 6.310329e-01 3.560000e-01 
2.250000e+00 6.114740e-01 3.640000e-01 
2.250000e+00 5.909613e-01 3.180000e-01 
2.250000e+00 5.694556e-01 4.140000e-01 
2.250000e+00 5.469186e-01 3.640000e-01 
2.250000e+00 5.233138e-01 3.840000e-01 
2.250000e+00 4.986076e-01 3.960000e-01 
2.250000e+00 4.727708e-01 3.900000e-01 
2.250000e+00 4.457805e-01 4.440000e-01 
2.250000e+00 4.176198e-01 3.780000e-01 
2.250000e+00 3.882828e-01 4.060000e-01 
2.250000e+00 3.577726e-01 4.180000e-01 
2.250000e+00 3.261071e-01 4.120000e-01 
2.250000e+00 2.933176e-01 4.080000e-01 
2.250000e+00 2.594515e-01 4.380000e-01 
2.250000e+00 2.245745e-01 4.480000e-01 
2.250000e+00 1.887700e-01 4.560000e-01 
2.250000e+00 1.521394e-01 4.580000e-01 
2.250000e+00 1.148031e-01 4.460000e-01 
2.250000e+00 7.689765e-02 4.660000e-01 
2.250000e+00 3.857500e-02 4.620000e-01 
2.250000e+00 0 4.680000e-01 

2.500000e+00 8.616825e-01 2.880000e-01 
2.500000e+00 8.554323e-01 2.860000e-01 
2.500000e+00 8.484842e-01 3.000000e-01 
2.500000e+00 8.408709e-01 2.480000e-01 
2.500000e+00 8.326177e-01 2.680000e-01 
2.500000e+00 8.237427e-01 2.700000e-01 
2.500000e+00 8.142570e-01 3.700000e-01 
2.500000e+00 8.041653e-01 2.740000e-01 
2.500000e+00 7.934666e-01 3.140000e-01 
2.500000e+00 7.821546e-01 3.500000e-01 
2.500000e+00 7.702181e-01 3.380000e-01 
2.500000e+00 7.576420e-01 3.440000e-01 
2.500000e+00 7.444072e-01 3.880000e-01 
2.500000e+00 7.304908e-01 4.060000e-01 
2.500000e+00 7.158667e-01 3.620000e-01 
2.500000e+00 7.005061e-01 3.380000e-01 
2.500000e+00 6.843774e-01 3.380000e-01 
2.500000e+00 6.674464e-01 3.860000e-01 
2.500000e+00 6.496776e-01 4.240000e-01 
2.500000e+00 6.310329e-01 3.660000e-01 
2.500000e+00 6.114740e-01 4.220000e-01 
2.500000e+00 5.909613e-01 3.980000e-01 
2.500000e+00 5.694556e-01 3.860000e-01 
2.500000e+00 5.469186e-01 3.820000e-01 
2.500000e+00 5.233138e-01 3.940000e-01 
2.500000e+00 4.986076e-01 3.960000e-01 
2.500000e+00 4.727708e-01 3.860000e-01 
2.500000e+00 4.457805e-01 4.400000e-01 
2.500000e+00 4.176198e-01 4.040000e-01 
2.500000e+00 3.882828e-01 4.520000e-01 
2.500000e+00 3.577726e-01 4.200000e-01 
2.500000e+00 3.261071e-01 4.100000e-01 
2.500000e+00 2.933176e-01 4.600000e-01 
2.500000e+00 2.594515e-01 4.460000e-01 
2.500000e+00 2.245745e-01 4.480000e-01 
2.500000e+00 1.887700e-01 4.580000e-01 
2.500000e+00 1.521394e-01 4.620000e-01 
2.500000e+00 1.148031e-01 4.580000e-01 
2.500000e+00 7.689765e-02 4.480000e-01 
2.500000e+00 3.857500e-02 4.540000e-01 
2.500000e+00 0 4.700000e-01 

2.750000e+00 8.616825e-01 2.800000e-01 
2.750000e+00 8.554323e-01 2.720000e-01 
2.750000e+00 8.484842e-01 3.360000e-01 
2.750000e+00 8.408709e-01 3.000000e-01 
2.750000e+00 8.326177e-01 2.960000e-01 
2.750000e+00 8.237427e-01 3.440000e-01 
2.750000e+00 8.142570e-01 3.660000e-01 
2.750000e+00 8.041653e-01 4.000000e-01 
2.750000e+00 7.934666e-01 3.480000e-01 
2.750000e+00 7.821546e-01 3.740000e-01 
2.750000e+00 7.702181e-01 3.500000e-01 
2.750000e+00 7.576420e-01 3.880000e-01 
2.750000e+00 7.444072e-01 3.920000e-01 
2.750000e+00 7.304908e-01 4.160000e-01 
2.750000e+00 7.158667e-01 3.160000e-01 
2.750000e+00 7.005061e-01 4.140000e-01 
2.750000e+00 6.843774e-01 3.460000e-01 
2.750000e+00 6.674464e-01 3.320000e-01 
2.750000e+00 6.496776e-01 4.220000e-01 
2.750000e+00 6.310329e-01 4.040000e-01 
2.750000e+00 6.114740e-01 4.040000e-01 
2.750000e+00 5.909613e-01 3.960000e-01 
2.750000e+00 5.694556e-01 4.180000e-01 
2.750000e+00 5.469186e-01 4.280000e-01 
2.750000e+00 5.233138e-01 4.300000e-01 
2.750000e+00 4.986076e-01 4.400000e-01 
2.750000e+00 4.727708e-01 4.380000e-01 
2.750000e+00 4.457805e-01 4.500000e-01 
2.750000e+00 4.176198e-01 4.440000e-01 
2.750000e+00 3.882828e-01 4.360000e-01 
2.750000e+00 3.577726e-01 4.500000e-01 
2.750000e+00 3.261071e-01 4.380000e-01 
2.750000e+00 2.933176e-01 4.480000e-01 
2.750000e+00 2.594515e-01 4.500000e-01 
2.750000e+00 2.245745e-01 4.680000e-01 
2.750000e+00 1.887700e-01 4.620000e-01 
2.750000e+00 1.521394e-01 4.600000e-01 
2.750000e+00 1.148031e-01 4.620000e-01 
2.750000e+00 7.689765e-02 4.600000e-01 
2.750000e+00 3.857500e-02 4.540000e-01 
2.750000e+00 0 4.700000e-01 

3 8.616825e-01 3.720000e-01 
3 8.554323e-01 3.380000e-01 
3 8.484842e-01 3.940000e-01 
3 8.408709e-01 3.220000e-01 
3 8.326177e-01 3.380000e-01 
3 8.237427e-01 3.720000e-01 
3 8.142570e-01 4.020000e-01 
3 8.041653e-01 4.320000e-01 
3 7.934666e-01 3.780000e-01 
3 7.821546e-01 3.420000e-01 
3 7.702181e-01 4.000000e-01 
3 7.576420e-01 3.700000e-01 
3 7.444072e-01 3.840000e-01 
3 7.304908e-01 4.260000e-01 
3 7.158667e-01 4.120000e-01 
3 7.005061e-01 4.340000e-01 
3 6.843774e-01 3.980000e-01 
3 6.674464e-01 4.100000e-01 
3 6.496776e-01 4.160000e-01 
3 6.310329e-01 4.320000e-01 
3 6.114740e-01 4.300000e-01 
3 5.909613e-01 3.920000e-01 
3 5.694556e-01 3.980000e-01 
3 5.469186e-01 4.500000e-01 
3 5.233138e-01 4.640000e-01 
3 4.986076e-01 4.360000e-01 
3 4.727708e-01 4.140000e-01 
3 4.457805e-01 4.300000e-01 
3 4.176198e-01 4.520000e-01 
3 3.882828e-01 4.620000e-01 
3 3.577726e-01 4.660000e-01 
3 3.261071e-01 4.480000e-01 
3 2.933176e-01 4.520000e-01 
3 2.594515e-01 4.300000e-01 
3 2.245745e-01 4.620000e-01 
3 1.887700e-01 4.680000e-01 
3 1.521394e-01 4.640000e-01 
3 1.148031e-01 4.660000e-01 
3 7.689765e-02 4.500000e-01 
3 3.857500e-02 4.780000e-01 
3 0 4.620000e-01 

3.250000e+00 8.616825e-01 4.020000e-01 
3.250000e+00 8.554323e-01 3.800000e-01 
3.250000e+00 8.484842e-01 4.080000e-01 
3.250000e+00 8.408709e-01 3.480000e-01 
3.250000e+00 8.326177e-01 3.920000e-01 
3.250000e+00 8.237427e-01 4.080000e-01 
3.250000e+00 8.142570e-01 4.080000e-01 
3.250000e+00 8.041653e-01 4.520000e-01 
3.250000e+00 7.934666e-01 4.340000e-01 
3.250000e+00 7.821546e-01 4.080000e-01 
3.250000e+00 7.702181e-01 4.380000e-01 
3.250000e+00 7.576420e-01 4.160000e-01 
3.250000e+00 7.444072e-01 4.120000e-01 
3.250000e+00 7.304908e-01 4.460000e-01 
3.250000e+00 7.158667e-01 4.260000e-01 
3.250000e+00 7.005061e-01 4.040000e-01 
3.250000e+00 6.843774e-01 4.420000e-01 
3.250000e+00 6.674464e-01 4.620000e-01 
3.250000e+00 6.496776e-01 4.440000e-01 
3.250000e+00 6.310329e-01 4.240000e-01 
3.250000e+00 6.114740e-01 3.980000e-01 
3.250000e+00 5.909613e-01 4.440000e-01 
3.250000e+00 5.694556e-01 4.580000e-01 
3.250000e+00 5.469186e-01 4.560000e-01 
3.250000e+00 5.233138e-01 4.400000e-01 
3.250000e+00 4.986076e-01 4.480000e-01 
3.250000e+00 4.727708e-01 4.520000e-01 
3.250000e+00 4.457805e-01 4.440000e-01 
3.250000e+00 4.176198e-01 4.280000e-01 
3.250000e+00 3.882828e-01 4.540000e-01 
3.250000e+00 3.577726e-01 4.400000e-01 
3.250000e+00 3.261071e-01 4.340000e-01 
3.250000e+00 2.933176e-01 4.520000e-01 
3.250000e+00 2.594515e-01 4.480000e-01 
3.250000e+00 2.245745e-01 4.600000e-01 
3.250000e+00 1.887700e-01 4.700000e-01 
3.250000e+00 1.521394e-01 4.860000e-01 
3.250000e+00 1.148031e-01 4.640000e-01 
3.250000e+00 7.689765e-02 4.560000e-01 
3.250000e+00 3.857500e-02 4.580000e-01 
3.250000e+00 0 4.660000e-01 

3.500000e+00 8.616825e-01 4.320000e-01 
3.500000e+00 8.554323e-01 3.740000e-01 
3.500000e+00 8.484842e-01 4.100000e-01 
3.500000e+00 8.408709e-01 4.000000e-01 
3.500000e+00 8.326177e-01 4.200000e-01 
3.500000e+00 8.237427e-01 3.960000e-01 
3.500000e+00 8.142570e-01 4.400000e-01 
3.500000e+00 8.041653e-01 4.020000e-01 
3.500000e+00 7.934666e-01 4.380000e-01 
3.500000e+00 7.821546e-01 4.260000e-01 
3.500000e+00 7.702181e-01 4.300000e-01 
3.500000e+00 7.576420e-01 4.480000e-01 
3.500000e+00 7.444072e-01 4.400000e-01 
3.500000e+00 7.304908e-01 4.380000e-01 
3.500000e+00 7.158667e-01 4.040000e-01 
3.500000e+00 7.005061e-01 4.560000e-01 
3.500000e+00 6.843774e-01 4.180000e-01 
3.500000e+00 6.674464e-01 4.560000e-01 
3.500000e+00 6.496776e-01 4.400000e-01 
3.500000e+00 6.310329e-01 4.380000e-01 
3.500000e+00 6.114740e-01 4.420000e-01 
3.500000e+00 5.909613e-01 4.480000e-01 
3.500000e+00 5.694556e-01 4.560000e-01 
3.500000e+00 5.469186e-01 4.460000e-01 
3.500000e+00 5.233138e-01 4.440000e-01 
3.500000e+00 4.986076e-01 4.640000e-01 
3.500000e+00 4.727708e-01 4.580000e-01 
3.500000e+00 4.457805e-01 4.140000e-01 
3.500000e+00 4.176198e-01 4.780000e-01 
3.500000e+00 3.882828e-01 4.460000e-01 
3.500000e+00 3.577726e-01 4.560000e-01 
3.500000e+00 3.261071e-01 4.520000e-01 
3.500000e+00 2.933176e-01 4.780000e-01 
3.500000e+00 2.594515e-01 4.760000e-01 
3.500000e+00 2.245745e-01 4.680000e-01 
3.500000e+00 1.887700e-01 4.520000e-01 
3.500000e+00 1.521394e-01 4.680000e-01 
3.500000e+00 1.148031e-01 4.580000e-01 
3.500000e+00 7.689765e-02 4.540000e-01 
3.500000e+00 3.857500e-02 4.740000e-01 
3.500000e+00 0 4.520000e-01 

3.750000e+00 8.616825e-01 4.040000e-01 
3.750000e+00 8.554323e-01 4.420000e-01 
3.750000e+00 8.484842e-01 4.460000e-01 
3.750000e+00 8.408709e-01 4.360000e-01 
3.750000e+00 8.326177e-01 4.160000e-01 
3.750000e+00 8.237427e-01 4.320000e-01 
3.750000e+00 8.142570e-01 4.060000e-01 
3.750000e+00 8.041653e-01 4.440000e-01 
3.750000e+00 7.934666e-01 4.420000e-01 
3.750000e+00 7.821546e-01 4.000000e-01 
3.750000e+00 7.702181e-01 4.440000e-01 
3.750000e+00 7.576420e-01 4.540000e-01 
3.750000e+00 7.444072e-01 4.720000e-01 
3.750000e+00 7.304908e-01 4.400000e-01 
3.750000e+00 7.158667e-01 4.120000e-01 
3.750000e+00 7.005061e-01 4.120000e-01 
3.750000e+00 6.843774e-01 4.540000e-01 
3.750000e+00 6.674464e-01 4.420000e-01 
3.750000e+00 6.496776e-01 4.480000e-01 
3.750000e+00 6.310329e-01 4.540000e-01 
3.750000e+00 6.114740e-01 4.600000e-01 
3.750000e+00 5.909613e-01 4.440000e-01 
3.750000e+00 5.694556e-01 4.300000e-01 
3.750000e+00 5.469186e-01 4.460000e-01 
3.750000e+00 5.233138e-01 4.320000e-01 
3.750000e+00 4.986076e-01 4.340000e-01 
3.750000e+00 4.727708e-01 4.580000e-01 
3.750000e+00 4.457805e-01 4.320000e-01 
3.750000e+00 4.176198e-01 4.560000e-01 
3.750000e+00 3.882828e-01 4.600000e-01 
3.750000e+00 3.577726e-01 4.780000e-01 
3.750000e+00 3.261071e-01 4.640000e-01 
3.750000e+00 2.933176e-01 4.680000e-01 
3.750000e+00 2.594515e-01 4.580000e-01 
3.750000e+00 2.245745e-01 4.600000e-01 
3.750000e+00 1.887700e-01 4.640000e-01 
3.750000e+00 1.521394e-01 4.640000e-01 
3.750000e+00 1.148031e-01 4.560000e-01 
3.750000e+00 7.689765e-02 4.660000e-01 
3.750000e+00 3.857500e-02 4.600000e-01 
3.750000e+00 0 4.560000e-01 

4 8.616825e-01 4.220000e-01 
4 8.554323e-01 3.960000e-01 
4 8.484842e-01 4.520000e-01 
4 8.408709e-01 4.420000e-01 
4 8.326177e-01 4.360000e-01 
4 8.237427e-01 4.480000e-01 
4 8.142570e-01 4.060000e-01 
4 8.041653e-01 4.580000e-01 
4 7.934666e-01 4.720000e-01 
4 7.821546e-01 4.520000e-01 
4 7.702181e-01 4.600000e-01 
4 7.576420e-01 4.400000e-01 
4 7.444072e-01 4.700000e-01 
4 7.304908e-01 4.560000e-01 
4 7.158667e-01 4.420000e-01 
4 7.005061e-01 4.540000e-01 
4 6.843774e-01 4.280000e-01 
4 6.674464e-01 4.120000e-01 
4 6.496776e-01 4.480000e-01 
4 6.310329e-01 4.560000e-01 
4 6.114740e-01 4.380000e-01 
4 5.909613e-01 4.380000e-01 
4 5.694556e-01 4.520000e-01 
4 5.469186e-01 4.680000e-01 
4 5.233138e-01 4.600000e-01 
4 4.986076e-01 4.620000e-01 
4 4.727708e-01 4.600000e-01 
4 4.457805e-01 4.480000e-01 
4 4.176198e-01 4.520000e-01 
4 3.882828e-01 4.660000e-01 
4 3.577726e-01 4.480000e-01 
4 3.261071e-01 4.440000e-01 
4 2.933176e-01 4.640000e-01 
4 2.594515e-01 4.580000e-01 
4 2.245745e-01 4.540000e-01 
4 1.887700e-01 4.640000e-01 
4 1.521394e-01 4.420000e-01 
4 1.148031e-01 4.740000e-01 
4 7.689765e-02 4.740000e-01 
4 3.857500e-02 4.620000e-01 
4 0 4.580000e-01 



==> data/phasediag/ceskml2-obslenp.dat <==
50 1 4.360000e-01 
50 1.300000e+00 4.760000e-01 
50 1.600000e+00 4.640000e-01 
50 1.900000e+00 4.840000e-01 
50 2.200000e+00 4.680000e-01 
50 2.500000e+00 4.720000e-01 
50 2.800000e+00 4.800000e-01 
50 3.100000e+00 4.780000e-01 
50 3.400000e+00 4.700000e-01 
50 3.700000e+00 4.780000e-01 
50 4 4.760000e-01 
50 4.300000e+00 4.800000e-01 
50 4.600000e+00 4.740000e-01 
50 4.900000e+00 4.800000e-01 
50 5.200000e+00 4.780000e-01 
50 5.500000e+00 4.780000e-01 
50 5.800000e+00 4.800000e-01 
50 6.100000e+00 4.800000e-01 
50 6.400000e+00 4.820000e-01 
50 6.700000e+00 4.840000e-01 
50 7 4.780000e-01 

152 1 3.640000e-01 
152 1.300000e+00 4.320000e-01 
152 1.600000e+00 3.960000e-01 
152 1.900000e+00 4.460000e-01 
152 2.200000e+00 4.660000e-01 
152 2.500000e+00 4.680000e-01 
152 2.800000e+00 4.720000e-01 
152 3.100000e+00 4.540000e-01 
152 3.400000e+00 4.480000e-01 
152 3.700000e+00 4.720000e-01 
152 4 4.820000e-01 
152 4.300000e+00 4.740000e-01 
152 4.600000e+00 4.800000e-01 
152 4.900000e+00 4.800000e-01 
152 5.200000e+00 4.800000e-01 
152 5.500000e+00 4.800000e-01 
152 5.800000e+00 4.680000e-01 
152 6.100000e+00 4.780000e-01 
152 6.400000e+00 4.820000e-01 
152 6.700000e+00 4.780000e-01 
152 7 4.820000e-01 

254 1 3.700000e-01 
254 1.300000e+00 3.900000e-01 
254 1.600000e+00 4.440000e-01 
254 1.900000e+00 4.360000e-01 
254 2.200000e+00 4.160000e-01 
254 2.500000e+00 4.220000e-01 
254 2.800000e+00 4.500000e-01 
254 3.100000e+00 4.380000e-01 
254 3.400000e+00 4.420000e-01 
254 3.700000e+00 4.640000e-01 
254 4 4.580000e-01 
254 4.300000e+00 4.720000e-01 
254 4.600000e+00 4.760000e-01 
254 4.900000e+00 4.820000e-01 
254 5.200000e+00 4.820000e-01 
254 5.500000e+00 4.800000e-01 
254 5.800000e+00 4.820000e-01 
254 6.100000e+00 4.720000e-01 
254 6.400000e+00 4.620000e-01 
254 6.700000e+00 4.780000e-01 
254 7 4.760000e-01 

356 1 3.480000e-01 
356 1.300000e+00 3.340000e-01 
356 1.600000e+00 3.320000e-01 
356 1.900000e+00 3.440000e-01 
356 2.200000e+00 3.880000e-01 
356 2.500000e+00 4.020000e-01 
356 2.800000e+00 4.120000e-01 
356 3.100000e+00 4.280000e-01 
356 3.400000e+00 4.600000e-01 
356 3.700000e+00 4.560000e-01 
356 4 4.720000e-01 
356 4.300000e+00 4.740000e-01 
356 4.600000e+00 4.580000e-01 
356 4.900000e+00 4.620000e-01 
356 5.200000e+00 4.880000e-01 
356 5.500000e+00 4.660000e-01 
356 5.800000e+00 4.840000e-01 
356 6.100000e+00 4.700000e-01 
356 6.400000e+00 4.740000e-01 
356 6.700000e+00 4.660000e-01 
356 7 4.680000e-01 

460 1 2.400000e-01 
460 1.300000e+00 3.160000e-01 
460 1.600000e+00 3.480000e-01 
460 1.900000e+00 3.800000e-01 
460 2.200000e+00 3.620000e-01 
460 2.500000e+00 3.820000e-01 
460 2.800000e+00 4.180000e-01 
460 3.100000e+00 4.460000e-01 
460 3.400000e+00 4.320000e-01 
460 3.700000e+00 4.400000e-01 
460 4 4.540000e-01 
460 4.300000e+00 4.180000e-01 
460 4.600000e+00 4.800000e-01 
460 4.900000e+00 4.600000e-01 
460 5.200000e+00 4.540000e-01 
460 5.500000e+00 4.580000e-01 
460 5.800000e+00 4.740000e-01 
460 6.100000e+00 4.740000e-01 
460 6.400000e+00 4.780000e-01 
460 6.700000e+00 4.740000e-01 
460 7 4.700000e-01 

562 1 1.160000e-01 
562 1.300000e+00 2.900000e-01 
562 1.600000e+00 2.740000e-01 
562 1.900000e+00 3.880000e-01 
562 2.200000e+00 3.680000e-01 
562 2.500000e+00 4.100000e-01 
562 2.800000e+00 3.880000e-01 
562 3.100000e+00 4.080000e-01 
562 3.400000e+00 4.000000e-01 
562 3.700000e+00 4.400000e-01 
562 4 4.300000e-01 
562 4.300000e+00 4.360000e-01 
562 4.600000e+00 4.580000e-01 
562 4.900000e+00 4.520000e-01 
562 5.200000e+00 4.640000e-01 
562 5.500000e+00 4.560000e-01 
562 5.800000e+00 4.700000e-01 
562 6.100000e+00 4.800000e-01 
562 6.400000e+00 4.780000e-01 
562 6.700000e+00 4.420000e-01 
562 7 4.800000e-01 

664 1 1.040000e-01 
664 1.300000e+00 2.140000e-01 
664 1.600000e+00 2.360000e-01 
664 1.900000e+00 2.860000e-01 
664 2.200000e+00 2.760000e-01 
664 2.500000e+00 3.560000e-01 
664 2.800000e+00 4.140000e-01 
664 3.100000e+00 4.080000e-01 
664 3.400000e+00 4.160000e-01 
664 3.700000e+00 4.340000e-01 
664 4 4.620000e-01 
664 4.300000e+00 4.260000e-01 
664 4.600000e+00 4.240000e-01 
664 4.900000e+00 4.440000e-01 
664 5.200000e+00 4.520000e-01 
664 5.500000e+00 4.440000e-01 
664 5.800000e+00 4.600000e-01 
664 6.100000e+00 4.760000e-01 
664 6.400000e+00 4.420000e-01 
664 6.700000e+00 4.580000e-01 
664 7 4.580000e-01 

768 1 1.360000e-01 
768 1.300000e+00 2.200000e-01 
768 1.600000e+00 3.020000e-01 
768 1.900000e+00 2.860000e-01 
768 2.200000e+00 3.200000e-01 
768 2.500000e+00 3.660000e-01 
768 2.800000e+00 3.300000e-01 
768 3.100000e+00 4.120000e-01 
768 3.400000e+00 3.940000e-01 
768 3.700000e+00 3.980000e-01 
768 4 4.620000e-01 
768 4.300000e+00 4.400000e-01 
768 4.600000e+00 4.380000e-01 
768 4.900000e+00 4.560000e-01 
768 5.200000e+00 4.540000e-01 
768 5.500000e+00 4.340000e-01 
768 5.800000e+00 4.420000e-01 
768 6.100000e+00 4.600000e-01 
768 6.400000e+00 4.700000e-01 
768 6.700000e+00 4.480000e-01 
768 7 4.540000e-01 

870 1 7.600000e-02 
870 1.300000e+00 1.340000e-01 
870 1.600000e+00 3.360000e-01 
870 1.900000e+00 3.140000e-01 
870 2.200000e+00 3.080000e-01 
870 2.500000e+00 3.220000e-01 
870 2.800000e+00 3.580000e-01 
870 3.100000e+00 4.060000e-01 
870 3.400000e+00 3.520000e-01 
870 3.700000e+00 3.940000e-01 
870 4 4.240000e-01 
870 4.300000e+00 4.240000e-01 
870 4.600000e+00 4.520000e-01 
870 4.900000e+00 4.320000e-01 
870 5.200000e+00 4.580000e-01 
870 5.500000e+00 4.460000e-01 
870 5.800000e+00 4.740000e-01 
870 6.100000e+00 4.540000e-01 
870 6.400000e+00 4.580000e-01 
870 6.700000e+00 4.640000e-01 
870 7 4.540000e-01 

972 1 4.400000e-02 
972 1.300000e+00 1.200000e-01 
972 1.600000e+00 2.180000e-01 
972 1.900000e+00 2.600000e-01 
972 2.200000e+00 2.840000e-01 
972 2.500000e+00 3.720000e-01 
972 2.800000e+00 3.420000e-01 
972 3.100000e+00 3.800000e-01 
972 3.400000e+00 3.680000e-01 
972 3.700000e+00 3.820000e-01 
972 4 3.740000e-01 
972 4.300000e+00 4.480000e-01 
972 4.600000e+00 4.280000e-01 
972 4.900000e+00 4.540000e-01 
972 5.200000e+00 4.160000e-01 
972 5.500000e+00 4.420000e-01 
972 5.800000e+00 4.340000e-01 
972 6.100000e+00 4.500000e-01 
972 6.400000e+00 4.500000e-01 
972 6.700000e+00 4.680000e-01 
972 7 4.520000e-01 

1076 1 7.800000e-02 
1076 1.300000e+00 1.060000e-01 
1076 1.600000e+00 1.960000e-01 
1076 1.900000e+00 2.500000e-01 
1076 2.200000e+00 2.560000e-01 
1076 2.500000e+00 2.980000e-01 
1076 2.800000e+00 3.120000e-01 
1076 3.100000e+00 3.320000e-01 
1076 3.400000e+00 3.340000e-01 
1076 3.700000e+00 3.400000e-01 
1076 4 3.900000e-01 
1076 4.300000e+00 3.720000e-01 
1076 4.600000e+00 4.280000e-01 
1076 4.900000e+00 4.200000e-01 
1076 5.200000e+00 4.180000e-01 
1076 5.500000e+00 4.100000e-01 
1076 5.800000e+00 4.080000e-01 
1076 6.100000e+00 4.640000e-01 
1076 6.400000e+00 4.600000e-01 
1076 6.700000e+00 4.660000e-01 
1076 7 4.460000e-01 

1178 1 6.200000e-02 
1178 1.300000e+00 1.880000e-01 
1178 1.600000e+00 1.960000e-01 
1178 1.900000e+00 2.140000e-01 
1178 2.200000e+00 2.100000e-01 
1178 2.500000e+00 2.740000e-01 
1178 2.800000e+00 3.260000e-01 
1178 3.100000e+00 3.100000e-01 
1178 3.400000e+00 3.340000e-01 
1178 3.700000e+00 3.540000e-01 
1178 4 3.780000e-01 
1178 4.300000e+00 3.460000e-01 
1178 4.600000e+00 3.980000e-01 
1178 4.900000e+00 3.880000e-01 
1178 5.200000e+00 4.280000e-01 
1178 5.500000e+00 4.200000e-01 
1178 5.800000e+00 4.640000e-01 
1178 6.100000e+00 4.580000e-01 
1178 6.400000e+00 4.440000e-01 
1178 6.700000e+00 4.300000e-01 
1178 7 4.500000e-01 

1280 1 1.200000e-02 
1280 1.300000e+00 6.400000e-02 
1280 1.600000e+00 1.580000e-01 
1280 1.900000e+00 2.400000e-01 
1280 2.200000e+00 2.580000e-01 
1280 2.500000e+00 3.000000e-01 
1280 2.800000e+00 2.520000e-01 
1280 3.100000e+00 3.260000e-01 
1280 3.400000e+00 3.900000e-01 
1280 3.700000e+00 3.900000e-01 
1280 4 3.640000e-01 
1280 4.300000e+00 3.520000e-01 
1280 4.600000e+00 4.080000e-01 
1280 4.900000e+00 4.120000e-01 
1280 5.200000e+00 4.120000e-01 
1280 5.500000e+00 4.060000e-01 
1280 5.800000e+00 4.260000e-01 
1280 6.100000e+00 4.300000e-01 
1280 6.400000e+00 4.100000e-01 
1280 6.700000e+00 4.500000e-01 
1280 7 4.420000e-01 

1384 1 2.200000e-02 
1384 1.300000e+00 8.000000e-02 
1384 1.600000e+00 1.260000e-01 
1384 1.900000e+00 2.120000e-01 
1384 2.200000e+00 2.240000e-01 
1384 2.500000e+00 2.400000e-01 
1384 2.800000e+00 2.520000e-01 
1384 3.100000e+00 3.280000e-01 
1384 3.400000e+00 3.300000e-01 
1384 3.700000e+00 3.760000e-01 
1384 4 3.920000e-01 
1384 4.300000e+00 3.920000e-01 
1384 4.600000e+00 3.780000e-01 
1384 4.900000e+00 4.160000e-01 
1384 5.200000e+00 4.040000e-01 
1384 5.500000e+00 3.980000e-01 
1384 5.800000e+00 4.340000e-01 
1384 6.100000e+00 4.480000e-01 
1384 6.400000e+00 4.260000e-01 
1384 6.700000e+00 4.200000e-01 
1384 7 4.500000e-01 

1486 1 1.400000e-02 
1486 1.300000e+00 3.600000e-02 
1486 1.600000e+00 7.400000e-02 
1486 1.900000e+00 1.660000e-01 
1486 2.200000e+00 1.840000e-01 
1486 2.500000e+00 2.480000e-01 
1486 2.800000e+00 2.540000e-01 
1486 3.100000e+00 3.000000e-01 
1486 3.400000e+00 3.320000e-01 
1486 3.700000e+00 3.040000e-01 
1486 4 3.340000e-01 
1486 4.300000e+00 3.760000e-01 
1486 4.600000e+00 3.840000e-01 
1486 4.900000e+00 3.720000e-01 
1486 5.200000e+00 4.300000e-01 
1486 5.500000e+00 4.360000e-01 
1486 5.800000e+00 4.280000e-01 
1486 6.100000e+00 4.280000e-01 
1486 6.400000e+00 4.020000e-01 
1486 6.700000e+00 4.560000e-01 
1486 7 4.660000e-01 

1588 1 2.400000e-02 
1588 1.300000e+00 4.400000e-02 
1588 1.600000e+00 1.220000e-01 
1588 1.900000e+00 2.240000e-01 
1588 2.200000e+00 1.760000e-01 
1588 2.500000e+00 2.460000e-01 
1588 2.800000e+00 2.600000e-01 
1588 3.100000e+00 2.720000e-01 
1588 3.400000e+00 3.480000e-01 
1588 3.700000e+00 2.680000e-01 
1588 4 3.540000e-01 
1588 4.300000e+00 3.840000e-01 
1588 4.600000e+00 3.840000e-01 
1588 4.900000e+00 3.620000e-01 
1588 5.200000e+00 3.680000e-01 
1588 5.500000e+00 4.120000e-01 
1588 5.800000e+00 4.040000e-01 
1588 6.100000e+00 3.840000e-01 
1588 6.400000e+00 3.760000e-01 
1588 6.700000e+00 4.560000e-01 
1588 7 4.220000e-01 

1692 1 2.000000e-02 
1692 1.300000e+00 5.000000e-02 
1692 1.600000e+00 1.000000e-01 
1692 1.900000e+00 1.320000e-01 
1692 2.200000e+00 1.920000e-01 
1692 2.500000e+00 2.420000e-01 
1692 2.800000e+00 2.160000e-01 
1692 3.100000e+00 2.060000e-01 
1692 3.400000e+00 3.360000e-01 
1692 3.700000e+00 3.260000e-01 
1692 4 3.180000e-01 
1692 4.300000e+00 3.640000e-01 
1692 4.600000e+00 3.900000e-01 
1692 4.900000e+00 3.580000e-01 
1692 5.200000e+00 4.260000e-01 
1692 5.500000e+00 4.200000e-01 
1692 5.800000e+00 4.120000e-01 
1692 6.100000e+00 4.180000e-01 
1692 6.400000e+00 4.700000e-01 
1692 6.700000e+00 4.420000e-01 
1692 7 4.140000e-01 

1794 1 1.200000e-02 
1794 1.300000e+00 4.800000e-02 
1794 1.600000e+00 4.400000e-02 
1794 1.900000e+00 1.520000e-01 
1794 2.200000e+00 1.940000e-01 
1794 2.500000e+00 1.580000e-01 
1794 2.800000e+00 2.260000e-01 
1794 3.100000e+00 2.940000e-01 
1794 3.400000e+00 2.620000e-01 
1794 3.700000e+00 3.240000e-01 
1794 4 3.620000e-01 
1794 4.300000e+00 3.340000e-01 
1794 4.600000e+00 3.240000e-01 
1794 4.900000e+00 3.200000e-01 
1794 5.200000e+00 4.040000e-01 
1794 5.500000e+00 3.920000e-01 
1794 5.800000e+00 4.100000e-01 
1794 6.100000e+00 4.240000e-01 
1794 6.400000e+00 4.500000e-01 
1794 6.700000e+00 4.440000e-01 
1794 7 4.220000e-01 

1896 1 8.000000e-03 
1896 1.300000e+00 4.400000e-02 
1896 1.600000e+00 8.600000e-02 
1896 1.900000e+00 7.600000e-02 
1896 2.200000e+00 1.660000e-01 
1896 2.500000e+00 1.740000e-01 
1896 2.800000e+00 2.580000e-01 
1896 3.100000e+00 2.780000e-01 
1896 3.400000e+00 2.940000e-01 
1896 3.700000e+00 3.180000e-01 
1896 4 3.420000e-01 
1896 4.300000e+00 3.160000e-01 
1896 4.600000e+00 3.660000e-01 
1896 4.900000e+00 4.040000e-01 
1896 5.200000e+00 3.680000e-01 
1896 5.500000e+00 3.420000e-01 
1896 5.800000e+00 3.840000e-01 
1896 6.100000e+00 3.960000e-01 
1896 6.400000e+00 4.000000e-01 
1896 6.700000e+00 3.820000e-01 
1896 7 4.060000e-01 

2000 1 1.200000e-02 
2000 1.300000e+00 2.400000e-02 
2000 1.600000e+00 4.800000e-02 
2000 1.900000e+00 1.180000e-01 
2000 2.200000e+00 1.380000e-01 
2000 2.500000e+00 2.380000e-01 
2000 2.800000e+00 1.960000e-01 
2000 3.100000e+00 2.480000e-01 
2000 3.400000e+00 3.400000e-01 
2000 3.700000e+00 3.520000e-01 
2000 4 3.060000e-01 
2000 4.300000e+00 3.020000e-01 
2000 4.600000e+00 3.780000e-01 
2000 4.900000e+00 3.760000e-01 
2000 5.200000e+00 3.320000e-01 
2000 5.500000e+00 3.460000e-01 
2000 5.800000e+00 4.060000e-01 
2000 6.100000e+00 3.700000e-01 
2000 6.400000e+00 3.700000e-01 
2000 6.700000e+00 4.160000e-01 
2000 7 4.080000e-01 



==> data/phasediag/ceskml2-obslensigman.dat <==
50 0 4.300000e-01 
50 2.500000e-01 4.640000e-01 
50 5.000000e-01 4.560000e-01 
50 7.500000e-01 4.600000e-01 
50 1 4.600000e-01 
50 1.250000e+00 4.680000e-01 
50 1.500000e+00 4.660000e-01 
50 1.750000e+00 4.660000e-01 
50 2 4.620000e-01 
50 2.250000e+00 4.660000e-01 
50 2.500000e+00 4.700000e-01 
50 2.750000e+00 4.720000e-01 
50 3 4.780000e-01 
50 3.250000e+00 4.760000e-01 
50 3.500000e+00 4.760000e-01 
50 3.750000e+00 4.540000e-01 
50 4 4.700000e-01 

152 0 3.900000e-01 
152 2.500000e-01 3.760000e-01 
152 5.000000e-01 4.340000e-01 
152 7.500000e-01 3.780000e-01 
152 1 4.240000e-01 
152 1.250000e+00 4.320000e-01 
152 1.500000e+00 4.660000e-01 
152 1.750000e+00 4.580000e-01 
152 2 4.340000e-01 
152 2.250000e+00 4.580000e-01 
152 2.500000e+00 4.520000e-01 
152 2.750000e+00 4.640000e-01 
152 3 4.620000e-01 
152 3.250000e+00 4.640000e-01 
152 3.500000e+00 4.760000e-01 
152 3.750000e+00 4.680000e-01 
152 4 4.780000e-01 

254 0 2.780000e-01 
254 2.500000e-01 3.080000e-01 
254 5.000000e-01 3.900000e-01 
254 7.500000e-01 3.780000e-01 
254 1 3.860000e-01 
254 1.250000e+00 3.960000e-01 
254 1.500000e+00 4.500000e-01 
254 1.750000e+00 4.300000e-01 
254 2 4.380000e-01 
254 2.250000e+00 4.500000e-01 
254 2.500000e+00 4.580000e-01 
254 2.750000e+00 4.440000e-01 
254 3 4.700000e-01 
254 3.250000e+00 4.640000e-01 
254 3.500000e+00 4.660000e-01 
254 3.750000e+00 4.600000e-01 
254 4 4.440000e-01 

356 0 2.580000e-01 
356 2.500000e-01 2.960000e-01 
356 5.000000e-01 2.660000e-01 
356 7.500000e-01 4.020000e-01 
356 1 3.120000e-01 
356 1.250000e+00 3.860000e-01 
356 1.500000e+00 4.180000e-01 
356 1.750000e+00 4.340000e-01 
356 2 4.180000e-01 
356 2.250000e+00 4.480000e-01 
356 2.500000e+00 4.320000e-01 
356 2.750000e+00 4.420000e-01 
356 3 4.640000e-01 
356 3.250000e+00 4.700000e-01 
356 3.500000e+00 4.640000e-01 
356 3.750000e+00 4.480000e-01 
356 4 4.640000e-01 

460 0 2.560000e-01 
460 2.500000e-01 2.040000e-01 
460 5.000000e-01 2.040000e-01 
460 7.500000e-01 3.060000e-01 
460 1 2.420000e-01 
460 1.250000e+00 3.700000e-01 
460 1.500000e+00 3.800000e-01 
460 1.750000e+00 3.580000e-01 
460 2 4.300000e-01 
460 2.250000e+00 4.400000e-01 
460 2.500000e+00 4.360000e-01 
460 2.750000e+00 4.560000e-01 
460 3 4.460000e-01 
460 3.250000e+00 4.620000e-01 
460 3.500000e+00 4.340000e-01 
460 3.750000e+00 4.500000e-01 
460 4 4.520000e-01 

562 0 7.000000e-02 
562 2.500000e-01 8.400000e-02 
562 5.000000e-01 1.700000e-01 
562 7.500000e-01 2.540000e-01 
562 1 2.620000e-01 
562 1.250000e+00 3.100000e-01 
562 1.500000e+00 3.920000e-01 
562 1.750000e+00 3.700000e-01 
562 2 4.360000e-01 
562 2.250000e+00 4.280000e-01 
562 2.500000e+00 4.340000e-01 
562 2.750000e+00 4.140000e-01 
562 3 4.480000e-01 
562 3.250000e+00 4.620000e-01 
562 3.500000e+00 4.360000e-01 
562 3.750000e+00 4.500000e-01 
562 4 4.540000e-01 

664 0 1.260000e-01 
664 2.500000e-01 9.600000e-02 
664 5.000000e-01 2.640000e-01 
664 7.500000e-01 2.060000e-01 
664 1 2.400000e-01 
664 1.250000e+00 3.240000e-01 
664 1.500000e+00 4.020000e-01 
664 1.750000e+00 3.880000e-01 
664 2 4.220000e-01 
664 2.250000e+00 4.100000e-01 
664 2.500000e+00 4.320000e-01 
664 2.750000e+00 4.440000e-01 
664 3 4.360000e-01 
664 3.250000e+00 4.240000e-01 
664 3.500000e+00 4.660000e-01 
664 3.750000e+00 4.520000e-01 
664 4 4.540000e-01 

768 0 1.160000e-01 
768 2.500000e-01 6.200000e-02 
768 5.000000e-01 1.080000e-01 
768 7.500000e-01 1.720000e-01 
768 1 2.120000e-01 
768 1.250000e+00 3.080000e-01 
768 1.500000e+00 3.440000e-01 
768 1.750000e+00 3.460000e-01 
768 2 3.960000e-01 
768 2.250000e+00 4.180000e-01 
768 2.500000e+00 4.460000e-01 
768 2.750000e+00 4.380000e-01 
768 3 4.460000e-01 
768 3.250000e+00 4.360000e-01 
768 3.500000e+00 4.660000e-01 
768 3.750000e+00 4.520000e-01 
768 4 4.460000e-01 

870 0 1.060000e-01 
870 2.500000e-01 5.200000e-02 
870 5.000000e-01 5.000000e-02 
870 7.500000e-01 1.300000e-01 
870 1 2.500000e-01 
870 1.250000e+00 2.420000e-01 
870 1.500000e+00 3.600000e-01 
870 1.750000e+00 3.680000e-01 
870 2 3.880000e-01 
870 2.250000e+00 3.760000e-01 
870 2.500000e+00 4.100000e-01 
870 2.750000e+00 4.360000e-01 
870 3 4.520000e-01 
870 3.250000e+00 4.440000e-01 
870 3.500000e+00 4.320000e-01 
870 3.750000e+00 4.600000e-01 
870 4 4.660000e-01 

972 0 2.800000e-02 
972 2.500000e-01 4.200000e-02 
972 5.000000e-01 7.000000e-02 
972 7.500000e-01 7.800000e-02 
972 1 2.100000e-01 
972 1.250000e+00 2.080000e-01 
972 1.500000e+00 3.220000e-01 
972 1.750000e+00 3.360000e-01 
972 2 3.820000e-01 
972 2.250000e+00 3.900000e-01 
972 2.500000e+00 4.020000e-01 
972 2.750000e+00 4.060000e-01 
972 3 4.540000e-01 
972 3.250000e+00 4.260000e-01 
972 3.500000e+00 4.760000e-01 
972 3.750000e+00 4.580000e-01 
972 4 4.580000e-01 

1076 0 1.600000e-02 
1076 2.500000e-01 3.600000e-02 
1076 5.000000e-01 7.200000e-02 
1076 7.500000e-01 6.200000e-02 
1076 1 1.340000e-01 
1076 1.250000e+00 1.820000e-01 
1076 1.500000e+00 3.060000e-01 
1076 1.750000e+00 3.040000e-01 
1076 2 3.880000e-01 
1076 2.250000e+00 4.240000e-01 
1076 2.500000e+00 4.440000e-01 
1076 2.750000e+00 4.320000e-01 
1076 3 4.500000e-01 
1076 3.250000e+00 4.600000e-01 
1076 3.500000e+00 4.440000e-01 
1076 3.750000e+00 4.420000e-01 
1076 4 4.600000e-01 

1178 0 7.600000e-02 
1178 2.500000e-01 5.600000e-02 
1178 5.000000e-01 2.200000e-02 
1178 7.500000e-01 8.400000e-02 
1178 1 1.740000e-01 
1178 1.250000e+00 1.640000e-01 
1178 1.500000e+00 3.320000e-01 
1178 1.750000e+00 3.440000e-01 
1178 2 3.560000e-01 
1178 2.250000e+00 3.780000e-01 
1178 2.500000e+00 4.140000e-01 
1178 2.750000e+00 3.860000e-01 
1178 3 4.400000e-01 
1178 3.250000e+00 4.380000e-01 
1178 3.500000e+00 4.640000e-01 
1178 3.750000e+00 4.400000e-01 
1178 4 4.520000e-01 

1280 0 1.600000e-02 
1280 2.500000e-01 1.200000e-02 
1280 5.000000e-01 6.800000e-02 
1280 7.500000e-01 6.400000e-02 
1280 1 1.400000e-01 
1280 1.250000e+00 1.980000e-01 
1280 1.500000e+00 2.060000e-01 
1280 1.750000e+00 3.680000e-01 
1280 2 3.720000e-01 
1280 2.250000e+00 3.220000e-01 
1280 2.500000e+00 4.220000e-01 
1280 2.750000e+00 4.420000e-01 
1280 3 4.520000e-01 
1280 3.250000e+00 4.720000e-01 
1280 3.500000e+00 4.360000e-01 
1280 3.750000e+00 4.300000e-01 
1280 4 4.460000e-01 

1384 0 1.000000e-02 
1384 2.500000e-01 1.600000e-02 
1384 5.000000e-01 1.000000e-02 
1384 7.500000e-01 2.200000e-02 
1384 1 1.700000e-01 
1384 1.250000e+00 2.580000e-01 
1384 1.500000e+00 2.340000e-01 
1384 1.750000e+00 3.300000e-01 
1384 2 3.120000e-01 
1384 2.250000e+00 3.760000e-01 
1384 2.500000e+00 3.920000e-01 
1384 2.750000e+00 3.760000e-01 
1384 3 4.300000e-01 
1384 3.250000e+00 4.280000e-01 
1384 3.500000e+00 4.680000e-01 
1384 3.750000e+00 4.260000e-01 
1384 4 4.400000e-01 

1486 0 1.400000e-02 
1486 2.500000e-01 6.000000e-03 
1486 5.000000e-01 1.600000e-02 
1486 7.500000e-01 6.200000e-02 
1486 1 1.020000e-01 
1486 1.250000e+00 2.120000e-01 
1486 1.500000e+00 2.720000e-01 
1486 1.750000e+00 2.800000e-01 
1486 2 3.440000e-01 
1486 2.250000e+00 3.600000e-01 
1486 2.500000e+00 4.000000e-01 
1486 2.750000e+00 4.060000e-01 
1486 3 4.420000e-01 
1486 3.250000e+00 4.340000e-01 
1486 3.500000e+00 4.220000e-01 
1486 3.750000e+00 4.300000e-01 
1486 4 4.300000e-01 

1588 0 8.000000e-03 
1588 2.500000e-01 0 
1588 5.000000e-01 4.800000e-02 
1588 7.500000e-01 4.600000e-02 
1588 1 7.600000e-02 
1588 1.250000e+00 1.920000e-01 
1588 1.500000e+00 1.680000e-01 
1588 1.750000e+00 2.520000e-01 
1588 2 3.440000e-01 
1588 2.250000e+00 3.520000e-01 
1588 2.500000e+00 4.160000e-01 
1588 2.750000e+00 3.620000e-01 
1588 3 3.920000e-01 
1588 3.250000e+00 4.300000e-01 
1588 3.500000e+00 4.400000e-01 
1588 3.750000e+00 4.500000e-01 
1588 4 4.580000e-01 

1692 0 0 
1692 2.500000e-01 4.000000e-03 
1692 5.000000e-01 4.000000e-03 
1692 7.500000e-01 6.200000e-02 
1692 1 2.200000e-02 
1692 1.250000e+00 1.200000e-01 
1692 1.500000e+00 1.580000e-01 
1692 1.750000e+00 2.720000e-01 
1692 2 2.880000e-01 
1692 2.250000e+00 2.820000e-01 
1692 2.500000e+00 3.880000e-01 
1692 2.750000e+00 3.900000e-01 
1692 3 4.220000e-01 
1692 3.250000e+00 3.920000e-01 
1692 3.500000e+00 4.240000e-01 
1692 3.750000e+00 4.340000e-01 
1692 4 4.580000e-01 

1794 0 6.000000e-03 
1794 2.500000e-01 4.000000e-03 
1794 5.000000e-01 1.800000e-02 
1794 7.500000e-01 4.400000e-02 
1794 1 5.200000e-02 
1794 1.250000e+00 1.040000e-01 
1794 1.500000e+00 1.940000e-01 
1794 1.750000e+00 2.680000e-01 
1794 2 3.240000e-01 
1794 2.250000e+00 3.420000e-01 
1794 2.500000e+00 3.920000e-01 
1794 2.750000e+00 4.140000e-01 
1794 3 4.320000e-01 
1794 3.250000e+00 4.220000e-01 
1794 3.500000e+00 4.180000e-01 
1794 3.750000e+00 4.180000e-01 
1794 4 4.500000e-01 

1896 0 2.000000e-03 
1896 2.500000e-01 2.000000e-03 
1896 5.000000e-01 0 
1896 7.500000e-01 1.000000e-02 
1896 1 6.600000e-02 
1896 1.250000e+00 1.120000e-01 
1896 1.500000e+00 1.680000e-01 
1896 1.750000e+00 2.560000e-01 
1896 2 2.780000e-01 
1896 2.250000e+00 3.980000e-01 
1896 2.500000e+00 4.120000e-01 
1896 2.750000e+00 3.600000e-01 
1896 3 4.280000e-01 
1896 3.250000e+00 4.140000e-01 
1896 3.500000e+00 4.320000e-01 
1896 3.750000e+00 4.420000e-01 
1896 4 4.320000e-01 

2000 0 8.000000e-03 
2000 2.500000e-01 2.000000e-03 
2000 5.000000e-01 1.200000e-02 
2000 7.500000e-01 1.000000e-02 
2000 1 6.600000e-02 
2000 1.250000e+00 1.440000e-01 
2000 1.500000e+00 1.600000e-01 
2000 1.750000e+00 2.580000e-01 
2000 2 2.840000e-01 
2000 2.250000e+00 3.180000e-01 
2000 2.500000e+00 3.500000e-01 
2000 2.750000e+00 3.940000e-01 
2000 3 4.040000e-01 
2000 3.250000e+00 3.820000e-01 
2000 3.500000e+00 3.720000e-01 
2000 3.750000e+00 4.380000e-01 
2000 4 4.480000e-01 



==> data/phasediag/ceskmlinf-distobslen.dat <==
50 7.256960e-01 4.080000e-01 
50 7.108299e-01 4.440000e-01 
50 6.952168e-01 4.400000e-01 
50 6.788246e-01 4.540000e-01 
50 6.616184e-01 4.440000e-01 
50 6.435619e-01 4.240000e-01 
50 6.246168e-01 4.460000e-01 
50 6.047444e-01 3.980000e-01 
50 5.839048e-01 4.220000e-01 
50 5.620597e-01 4.040000e-01 
50 5.391707e-01 4.640000e-01 
50 5.152022e-01 4.460000e-01 
50 4.901220e-01 4.460000e-01 
50 4.639033e-01 4.740000e-01 
50 4.365241e-01 4.340000e-01 
50 4.079717e-01 4.580000e-01 
50 3.782422e-01 4.400000e-01 
50 3.473448e-01 4.160000e-01 
50 3.153002e-01 4.620000e-01 
50 2.821454e-01 4.620000e-01 
50 2.479345e-01 4.620000e-01 
50 2.127382e-01 4.560000e-01 
50 1.766459e-01 4.580000e-01 
50 1.397660e-01 4.720000e-01 
50 1.022240e-01 4.660000e-01 
50 6.416186e-02 4.720000e-01 
50 2.573626e-02 4.700000e-01 

152 7.256960e-01 3.660000e-01 
152 7.108299e-01 4.080000e-01 
152 6.952168e-01 3.440000e-01 
152 6.788246e-01 3.360000e-01 
152 6.616184e-01 3.480000e-01 
152 6.435619e-01 3.620000e-01 
152 6.246168e-01 3.020000e-01 
152 6.047444e-01 3.740000e-01 
152 5.839048e-01 4.340000e-01 
152 5.620597e-01 3.820000e-01 
152 5.391707e-01 3.680000e-01 
152 5.152022e-01 3.940000e-01 
152 4.901220e-01 3.620000e-01 
152 4.639033e-01 3.740000e-01 
152 4.365241e-01 4.240000e-01 
152 4.079717e-01 4.540000e-01 
152 3.782422e-01 4.140000e-01 
152 3.473448e-01 4.520000e-01 
152 3.153002e-01 4.140000e-01 
152 2.821454e-01 4.360000e-01 
152 2.479345e-01 4.360000e-01 
152 2.127382e-01 4.460000e-01 
152 1.766459e-01 4.360000e-01 
152 1.397660e-01 4.280000e-01 
152 1.022240e-01 4.600000e-01 
152 6.416186e-02 4.660000e-01 
152 2.573626e-02 4.680000e-01 

254 7.256960e-01 2.420000e-01 
254 7.108299e-01 2.200000e-01 
254 6.952168e-01 2.620000e-01 
254 6.788246e-01 2.780000e-01 
254 6.616184e-01 1.920000e-01 
254 6.435619e-01 3.260000e-01 
254 6.246168e-01 3.100000e-01 
254 6.047444e-01 3.000000e-01 
254 5.839048e-01 2.720000e-01 
254 5.620597e-01 3.160000e-01 
254 5.391707e-01 3.860000e-01 
254 5.152022e-01 2.840000e-01 
254 4.901220e-01 3.360000e-01 
254 4.639033e-01 3.460000e-01 
254 4.365241e-01 3.920000e-01 
254 4.079717e-01 3.220000e-01 
254 3.782422e-01 3.060000e-01 
254 3.473448e-01 3.300000e-01 
254 3.153002e-01 3.740000e-01 
254 2.821454e-01 4.020000e-01 
254 2.479345e-01 4.280000e-01 
254 2.127382e-01 4.380000e-01 
254 1.766459e-01 4.360000e-01 
254 1.397660e-01 4.360000e-01 
254 1.022240e-01 4.520000e-01 
254 6.416186e-02 4.600000e-01 
254 2.573626e-02 4.640000e-01 

356 7.256960e-01 1.780000e-01 
356 7.108299e-01 2.600000e-01 
356 6.952168e-01 1.540000e-01 
356 6.788246e-01 1.740000e-01 
356 6.616184e-01 1.960000e-01 
356 6.435619e-01 2.300000e-01 
356 6.246168e-01 1.500000e-01 
356 6.047444e-01 2.020000e-01 
356 5.839048e-01 2.060000e-01 
356 5.620597e-01 2.520000e-01 
356 5.391707e-01 2.580000e-01 
356 5.152022e-01 2.400000e-01 
356 4.901220e-01 2.580000e-01 
356 4.639033e-01 2.940000e-01 
356 4.365241e-01 2.920000e-01 
356 4.079717e-01 3.600000e-01 
356 3.782422e-01 3.180000e-01 
356 3.473448e-01 3.400000e-01 
356 3.153002e-01 3.380000e-01 
356 2.821454e-01 3.300000e-01 
356 2.479345e-01 3.720000e-01 
356 2.127382e-01 3.200000e-01 
356 1.766459e-01 4.040000e-01 
356 1.397660e-01 4.480000e-01 
356 1.022240e-01 4.080000e-01 
356 6.416186e-02 4.520000e-01 
356 2.573626e-02 4.640000e-01 

460 7.256960e-01 1.600000e-01 
460 7.108299e-01 1.380000e-01 
460 6.952168e-01 8.200000e-02 
460 6.788246e-01 1.760000e-01 
460 6.616184e-01 1.580000e-01 
460 6.435619e-01 1.580000e-01 
460 6.246168e-01 1.500000e-01 
460 6.047444e-01 1.640000e-01 
460 5.839048e-01 7.800000e-02 
460 5.620597e-01 1.780000e-01 
460 5.391707e-01 1.820000e-01 
460 5.152022e-01 2.240000e-01 
460 4.901220e-01 2.520000e-01 
460 4.639033e-01 1.940000e-01 
460 4.365241e-01 2.260000e-01 
460 4.079717e-01 2.500000e-01 
460 3.782422e-01 3.000000e-01 
460 3.473448e-01 3.540000e-01 
460 3.153002e-01 2.900000e-01 
460 2.821454e-01 3.280000e-01 
460 2.479345e-01 3.680000e-01 
460 2.127382e-01 3.460000e-01 
460 1.766459e-01 3.940000e-01 
460 1.397660e-01 3.560000e-01 
460 1.022240e-01 4.340000e-01 
460 6.416186e-02 4.240000e-01 
460 2.573626e-02 4.580000e-01 

562 7.256960e-01 1.200000e-01 
562 7.108299e-01 9.800000e-02 
562 6.952168e-01 1.080000e-01 
562 6.788246e-01 1.200000e-01 
562 6.616184e-01 1.620000e-01 
562 6.435619e-01 1.260000e-01 
562 6.246168e-01 5.000000e-02 
562 6.047444e-01 8.400000e-02 
562 5.839048e-01 1.880000e-01 
562 5.620597e-01 2.400000e-01 
562 5.391707e-01 1.660000e-01 
562 5.152022e-01 1.920000e-01 
562 4.901220e-01 1.340000e-01 
562 4.639033e-01 1.980000e-01 
562 4.365241e-01 2.500000e-01 
562 4.079717e-01 1.700000e-01 
562 3.782422e-01 2.580000e-01 
562 3.473448e-01 2.180000e-01 
562 3.153002e-01 3.000000e-01 
562 2.821454e-01 3.500000e-01 
562 2.479345e-01 3.500000e-01 
562 2.127382e-01 4.060000e-01 
562 1.766459e-01 3.720000e-01 
562 1.397660e-01 3.860000e-01 
562 1.022240e-01 4.080000e-01 
562 6.416186e-02 4.240000e-01 
562 2.573626e-02 4.680000e-01 

664 7.256960e-01 1.040000e-01 
664 7.108299e-01 5.000000e-02 
664 6.952168e-01 8.400000e-02 
664 6.788246e-01 5.800000e-02 
664 6.616184e-01 2.800000e-02 
664 6.435619e-01 1.420000e-01 
664 6.246168e-01 5.400000e-02 
664 6.047444e-01 9.800000e-02 
664 5.839048e-01 8.200000e-02 
664 5.620597e-01 8.600000e-02 
664 5.391707e-01 9.200000e-02 
664 5.152022e-01 1.840000e-01 
664 4.901220e-01 8.400000e-02 
664 4.639033e-01 1.400000e-01 
664 4.365241e-01 1.060000e-01 
664 4.079717e-01 1.920000e-01 
664 3.782422e-01 2.560000e-01 
664 3.473448e-01 1.380000e-01 
664 3.153002e-01 2.780000e-01 
664 2.821454e-01 3.580000e-01 
664 2.479345e-01 2.600000e-01 
664 2.127382e-01 2.560000e-01 
664 1.766459e-01 3.760000e-01 
664 1.397660e-01 3.560000e-01 
664 1.022240e-01 4.200000e-01 
664 6.416186e-02 4.480000e-01 
664 2.573626e-02 4.660000e-01 

768 7.256960e-01 6.000000e-02 
768 7.108299e-01 6.000000e-02 
768 6.952168e-01 3.800000e-02 
768 6.788246e-01 1.800000e-02 
768 6.616184e-01 5.000000e-02 
768 6.435619e-01 7.200000e-02 
768 6.246168e-01 1.060000e-01 
768 6.047444e-01 8.600000e-02 
768 5.839048e-01 7.800000e-02 
768 5.620597e-01 1.040000e-01 
768 5.391707e-01 6.600000e-02 
768 5.152022e-01 1.320000e-01 
768 4.901220e-01 1.000000e-01 
768 4.639033e-01 1.800000e-01 
768 4.365241e-01 9.200000e-02 
768 4.079717e-01 7.600000e-02 
768 3.782422e-01 2.240000e-01 
768 3.473448e-01 2.020000e-01 
768 3.153002e-01 1.600000e-01 
768 2.821454e-01 2.200000e-01 
768 2.479345e-01 2.120000e-01 
768 2.127382e-01 2.920000e-01 
768 1.766459e-01 3.720000e-01 
768 1.397660e-01 3.820000e-01 
768 1.022240e-01 4.460000e-01 
768 6.416186e-02 4.200000e-01 
768 2.573626e-02 4.720000e-01 

870 7.256960e-01 1.200000e-02 
870 7.108299e-01 4.000000e-03 
870 6.952168e-01 4.200000e-02 
870 6.788246e-01 2.800000e-02 
870 6.616184e-01 2.200000e-02 
870 6.435619e-01 2.800000e-02 
870 6.246168e-01 2.600000e-02 
870 6.047444e-01 1.000000e-02 
870 5.839048e-01 3.400000e-02 
870 5.620597e-01 2.200000e-02 
870 5.391707e-01 1.400000e-02 
870 5.152022e-01 7.200000e-02 
870 4.901220e-01 9.600000e-02 
870 4.639033e-01 1.120000e-01 
870 4.365241e-01 8.200000e-02 
870 4.079717e-01 9.800000e-02 
870 3.782422e-01 1.420000e-01 
870 3.473448e-01 1.460000e-01 
870 3.153002e-01 2.260000e-01 
870 2.821454e-01 2.080000e-01 
870 2.479345e-01 2.820000e-01 
870 2.127382e-01 1.860000e-01 
870 1.766459e-01 2.960000e-01 
870 1.397660e-01 4.020000e-01 
870 1.022240e-01 4.160000e-01 
870 6.416186e-02 4.420000e-01 
870 2.573626e-02 4.660000e-01 

972 7.256960e-01 3.400000e-02 
972 7.108299e-01 1.200000e-02 
972 6.952168e-01 2.200000e-02 
972 6.788246e-01 0 
972 6.616184e-01 6.000000e-03 
972 6.435619e-01 3.400000e-02 
972 6.246168e-01 2.200000e-02 
972 6.047444e-01 3.400000e-02 
972 5.839048e-01 6.000000e-03 
972 5.620597e-01 6.800000e-02 
972 5.391707e-01 3.000000e-02 
972 5.152022e-01 4.400000e-02 
972 4.901220e-01 6.400000e-02 
972 4.639033e-01 7.600000e-02 
972 4.365241e-01 4.600000e-02 
972 4.079717e-01 9.200000e-02 
972 3.782422e-01 1.320000e-01 
972 3.473448e-01 2.060000e-01 
972 3.153002e-01 1.040000e-01 
972 2.821454e-01 2.120000e-01 
972 2.479345e-01 1.620000e-01 
972 2.127382e-01 2.640000e-01 
972 1.766459e-01 3.520000e-01 
972 1.397660e-01 3.560000e-01 
972 1.022240e-01 4.200000e-01 
972 6.416186e-02 4.300000e-01 
972 2.573626e-02 4.420000e-01 

1076 7.256960e-01 6.000000e-03 
1076 7.108299e-01 2.400000e-02 
1076 6.952168e-01 1.800000e-02 
1076 6.788246e-01 8.000000e-03 
1076 6.616184e-01 2.000000e-02 
1076 6.435619e-01 7.000000e-02 
1076 6.246168e-01 8.000000e-03 
1076 6.047444e-01 1.600000e-02 
1076 5.839048e-01 1.800000e-02 
1076 5.620597e-01 8.000000e-03 
1076 5.391707e-01 1.800000e-02 
1076 5.152022e-01 3.800000e-02 
1076 4.901220e-01 3.600000e-02 
1076 4.639033e-01 8.800000e-02 
1076 4.365241e-01 4.200000e-02 
1076 4.079717e-01 1.300000e-01 
1076 3.782422e-01 1.040000e-01 
1076 3.473448e-01 1.120000e-01 
1076 3.153002e-01 1.340000e-01 
1076 2.821454e-01 2.360000e-01 
1076 2.479345e-01 2.480000e-01 
1076 2.127382e-01 2.940000e-01 
1076 1.766459e-01 3.220000e-01 
1076 1.397660e-01 3.160000e-01 
1076 1.022240e-01 4.080000e-01 
1076 6.416186e-02 4.660000e-01 
1076 2.573626e-02 4.320000e-01 

1178 7.256960e-01 8.000000e-03 
1178 7.108299e-01 2.000000e-03 
1178 6.952168e-01 1.600000e-02 
1178 6.788246e-01 2.000000e-03 
1178 6.616184e-01 1.400000e-02 
1178 6.435619e-01 4.600000e-02 
1178 6.246168e-01 1.000000e-02 
1178 6.047444e-01 3.600000e-02 
1178 5.839048e-01 1.600000e-02 
1178 5.620597e-01 1.800000e-02 
1178 5.391707e-01 1.000000e-02 
1178 5.152022e-01 2.600000e-02 
1178 4.901220e-01 6.000000e-02 
1178 4.639033e-01 5.600000e-02 
1178 4.365241e-01 2.800000e-02 
1178 4.079717e-01 3.800000e-02 
1178 3.782422e-01 1.540000e-01 
1178 3.473448e-01 3.800000e-02 
1178 3.153002e-01 1.320000e-01 
1178 2.821454e-01 1.100000e-01 
1178 2.479345e-01 2.060000e-01 
1178 2.127382e-01 2.440000e-01 
1178 1.766459e-01 2.900000e-01 
1178 1.397660e-01 3.400000e-01 
1178 1.022240e-01 4.260000e-01 
1178 6.416186e-02 4.120000e-01 
1178 2.573626e-02 4.440000e-01 

1280 7.256960e-01 6.000000e-03 
1280 7.108299e-01 3.600000e-02 
1280 6.952168e-01 2.000000e-03 
1280 6.788246e-01 2.000000e-03 
1280 6.616184e-01 0 
1280 6.435619e-01 1.800000e-02 
1280 6.246168e-01 2.000000e-03 
1280 6.047444e-01 6.000000e-03 
1280 5.839048e-01 3.000000e-02 
1280 5.620597e-01 2.000000e-03 
1280 5.391707e-01 1.000000e-02 
1280 5.152022e-01 7.000000e-02 
1280 4.901220e-01 2.200000e-02 
1280 4.639033e-01 2.200000e-02 
1280 4.365241e-01 6.200000e-02 
1280 4.079717e-01 2.200000e-02 
1280 3.782422e-01 1.060000e-01 
1280 3.473448e-01 1.040000e-01 
1280 3.153002e-01 1.080000e-01 
1280 2.821454e-01 1.460000e-01 
1280 2.479345e-01 1.420000e-01 
1280 2.127382e-01 2.380000e-01 
1280 1.766459e-01 2.780000e-01 
1280 1.397660e-01 3.580000e-01 
1280 1.022240e-01 3.720000e-01 
1280 6.416186e-02 4.260000e-01 
1280 2.573626e-02 4.620000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 8.000000e-03 
1384 6.952168e-01 0 
1384 6.788246e-01 1.600000e-02 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 2.000000e-03 
1384 6.047444e-01 2.000000e-03 
1384 5.839048e-01 4.000000e-03 
1384 5.620597e-01 2.000000e-03 
1384 5.391707e-01 1.600000e-02 
1384 5.152022e-01 2.000000e-02 
1384 4.901220e-01 2.600000e-02 
1384 4.639033e-01 1.600000e-02 
1384 4.365241e-01 4.000000e-02 
1384 4.079717e-01 3.800000e-02 
1384 3.782422e-01 5.000000e-02 
1384 3.473448e-01 1.480000e-01 
1384 3.153002e-01 1.320000e-01 
1384 2.821454e-01 1.160000e-01 
1384 2.479345e-01 1.440000e-01 
1384 2.127382e-01 1.540000e-01 
1384 1.766459e-01 2.120000e-01 
1384 1.397660e-01 3.360000e-01 
1384 1.022240e-01 3.600000e-01 
1384 6.416186e-02 4.260000e-01 
1384 2.573626e-02 4.420000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 2.000000e-03 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 6.000000e-03 
1486 6.047444e-01 1.200000e-02 
1486 5.839048e-01 1.600000e-02 
1486 5.620597e-01 0 
1486 5.391707e-01 1.000000e-02 
1486 5.152022e-01 4.000000e-03 
1486 4.901220e-01 2.000000e-02 
1486 4.639033e-01 2.400000e-02 
1486 4.365241e-01 3.600000e-02 
1486 4.079717e-01 6.200000e-02 
1486 3.782422e-01 2.800000e-02 
1486 3.473448e-01 4.800000e-02 
1486 3.153002e-01 4.200000e-02 
1486 2.821454e-01 1.100000e-01 
1486 2.479345e-01 1.260000e-01 
1486 2.127382e-01 8.800000e-02 
1486 1.766459e-01 2.400000e-01 
1486 1.397660e-01 3.140000e-01 
1486 1.022240e-01 3.680000e-01 
1486 6.416186e-02 4.360000e-01 
1486 2.573626e-02 4.660000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 2.000000e-03 
1588 6.952168e-01 0 
1588 6.788246e-01 2.000000e-03 
1588 6.616184e-01 1.400000e-02 
1588 6.435619e-01 2.200000e-02 
1588 6.246168e-01 2.000000e-03 
1588 6.047444e-01 0 
1588 5.839048e-01 2.000000e-03 
1588 5.620597e-01 6.000000e-03 
1588 5.391707e-01 4.000000e-03 
1588 5.152022e-01 4.000000e-03 
1588 4.901220e-01 1.000000e-02 
1588 4.639033e-01 1.600000e-02 
1588 4.365241e-01 5.600000e-02 
1588 4.079717e-01 1.800000e-02 
1588 3.782422e-01 8.600000e-02 
1588 3.473448e-01 4.000000e-02 
1588 3.153002e-01 6.400000e-02 
1588 2.821454e-01 7.400000e-02 
1588 2.479345e-01 1.440000e-01 
1588 2.127382e-01 1.920000e-01 
1588 1.766459e-01 2.900000e-01 
1588 1.397660e-01 3.060000e-01 
1588 1.022240e-01 2.980000e-01 
1588 6.416186e-02 4.380000e-01 
1588 2.573626e-02 4.580000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 2.000000e-03 
1692 6.246168e-01 1.200000e-02 
1692 6.047444e-01 6.000000e-03 
1692 5.839048e-01 6.000000e-03 
1692 5.620597e-01 2.000000e-03 
1692 5.391707e-01 4.000000e-03 
1692 5.152022e-01 4.000000e-03 
1692 4.901220e-01 2.000000e-03 
1692 4.639033e-01 6.000000e-03 
1692 4.365241e-01 1.600000e-02 
1692 4.079717e-01 8.000000e-03 
1692 3.782422e-01 5.200000e-02 
1692 3.473448e-01 2.400000e-02 
1692 3.153002e-01 4.200000e-02 
1692 2.821454e-01 1.060000e-01 
1692 2.479345e-01 1.560000e-01 
1692 2.127382e-01 2.160000e-01 
1692 1.766459e-01 2.280000e-01 
1692 1.397660e-01 2.460000e-01 
1692 1.022240e-01 2.940000e-01 
1692 6.416186e-02 4.120000e-01 
1692 2.573626e-02 4.640000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 6.000000e-03 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 2.000000e-03 
1794 5.391707e-01 0 
1794 5.152022e-01 6.000000e-03 
1794 4.901220e-01 4.000000e-03 
1794 4.639033e-01 3.000000e-02 
1794 4.365241e-01 2.800000e-02 
1794 4.079717e-01 4.200000e-02 
1794 3.782422e-01 1.000000e-01 
1794 3.473448e-01 6.400000e-02 
1794 3.153002e-01 6.200000e-02 
1794 2.821454e-01 2.400000e-02 
1794 2.479345e-01 7.800000e-02 
1794 2.127382e-01 2.640000e-01 
1794 1.766459e-01 2.020000e-01 
1794 1.397660e-01 2.720000e-01 
1794 1.022240e-01 2.900000e-01 
1794 6.416186e-02 4.160000e-01 
1794 2.573626e-02 4.560000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 2.000000e-03 
1896 6.246168e-01 0 
1896 6.047444e-01 2.000000e-03 
1896 5.839048e-01 0 
1896 5.620597e-01 4.000000e-03 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 1.200000e-02 
1896 4.365241e-01 1.200000e-02 
1896 4.079717e-01 2.000000e-03 
1896 3.782422e-01 8.000000e-03 
1896 3.473448e-01 1.000000e-02 
1896 3.153002e-01 8.600000e-02 
1896 2.821454e-01 1.040000e-01 
1896 2.479345e-01 1.020000e-01 
1896 2.127382e-01 1.180000e-01 
1896 1.766459e-01 1.640000e-01 
1896 1.397660e-01 1.940000e-01 
1896 1.022240e-01 3.620000e-01 
1896 6.416186e-02 4.060000e-01 
1896 2.573626e-02 4.420000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 4.000000e-03 
2000 5.391707e-01 2.000000e-03 
2000 5.152022e-01 4.000000e-03 
2000 4.901220e-01 4.000000e-03 
2000 4.639033e-01 0 
2000 4.365241e-01 5.400000e-02 
2000 4.079717e-01 1.200000e-02 
2000 3.782422e-01 1.400000e-02 
2000 3.473448e-01 3.800000e-02 
2000 3.153002e-01 2.200000e-02 
2000 2.821454e-01 5.600000e-02 
2000 2.479345e-01 8.400000e-02 
2000 2.127382e-01 1.300000e-01 
2000 1.766459e-01 1.920000e-01 
2000 1.397660e-01 3.040000e-01 
2000 1.022240e-01 3.240000e-01 
2000 6.416186e-02 4.180000e-01 
2000 2.573626e-02 4.460000e-01 



==> data/phasediag/ceskmlinf-distsigman.dat <==
0 8.616825e-01 2.720000e-01 
0 8.554323e-01 2.420000e-01 
0 8.484842e-01 2.440000e-01 
0 8.408709e-01 2.800000e-01 
0 8.326177e-01 1.800000e-01 
0 8.237427e-01 2.820000e-01 
0 8.142570e-01 2.280000e-01 
0 8.041653e-01 2.160000e-01 
0 7.934666e-01 2.440000e-01 
0 7.821546e-01 1.800000e-01 
0 7.702181e-01 1.980000e-01 
0 7.576420e-01 1.480000e-01 
0 7.444072e-01 1.400000e-01 
0 7.304908e-01 2.000000e-01 
0 7.158667e-01 1.620000e-01 
0 7.005061e-01 1.300000e-01 
0 6.843774e-01 2.260000e-01 
0 6.674464e-01 2.000000e-01 
0 6.496776e-01 2.480000e-01 
0 6.310329e-01 2.480000e-01 
0 6.114740e-01 2.500000e-01 
0 5.909613e-01 2.920000e-01 
0 5.694556e-01 2.160000e-01 
0 5.469186e-01 1.960000e-01 
0 5.233138e-01 1.900000e-01 
0 4.986076e-01 2.320000e-01 
0 4.727708e-01 2.920000e-01 
0 4.457805e-01 2.700000e-01 
0 4.176198e-01 3.580000e-01 
0 3.882828e-01 3.320000e-01 
0 3.577726e-01 3.300000e-01 
0 3.261071e-01 3.600000e-01 
0 2.933176e-01 3.720000e-01 
0 2.594515e-01 4.100000e-01 
0 2.245745e-01 3.880000e-01 
0 1.887700e-01 4.480000e-01 
0 1.521394e-01 4.020000e-01 
0 1.148031e-01 4.380000e-01 
0 7.689765e-02 4.640000e-01 
0 3.857500e-02 4.700000e-01 
0 0 4.720000e-01 

2.500000e-01 8.616825e-01 3.320000e-01 
2.500000e-01 8.554323e-01 2.700000e-01 
2.500000e-01 8.484842e-01 2.360000e-01 
2.500000e-01 8.408709e-01 2.900000e-01 
2.500000e-01 8.326177e-01 3.600000e-01 
2.500000e-01 8.237427e-01 3.120000e-01 
2.500000e-01 8.142570e-01 1.900000e-01 
2.500000e-01 8.041653e-01 2.800000e-01 
2.500000e-01 7.934666e-01 2.320000e-01 
2.500000e-01 7.821546e-01 3.140000e-01 
2.500000e-01 7.702181e-01 2.600000e-01 
2.500000e-01 7.576420e-01 2.800000e-01 
2.500000e-01 7.444072e-01 2.000000e-01 
2.500000e-01 7.304908e-01 2.600000e-01 
2.500000e-01 7.158667e-01 2.500000e-01 
2.500000e-01 7.005061e-01 1.900000e-01 
2.500000e-01 6.843774e-01 2.180000e-01 
2.500000e-01 6.674464e-01 1.880000e-01 
2.500000e-01 6.496776e-01 1.480000e-01 
2.500000e-01 6.310329e-01 2.360000e-01 
2.500000e-01 6.114740e-01 2.320000e-01 
2.500000e-01 5.909613e-01 2.340000e-01 
2.500000e-01 5.694556e-01 2.620000e-01 
2.500000e-01 5.469186e-01 2.120000e-01 
2.500000e-01 5.233138e-01 2.560000e-01 
2.500000e-01 4.986076e-01 2.940000e-01 
2.500000e-01 4.727708e-01 2.740000e-01 
2.500000e-01 4.457805e-01 2.320000e-01 
2.500000e-01 4.176198e-01 2.760000e-01 
2.500000e-01 3.882828e-01 3.120000e-01 
2.500000e-01 3.577726e-01 3.120000e-01 
2.500000e-01 3.261071e-01 3.340000e-01 
2.500000e-01 2.933176e-01 3.740000e-01 
2.500000e-01 2.594515e-01 3.960000e-01 
2.500000e-01 2.245745e-01 3.680000e-01 
2.500000e-01 1.887700e-01 4.140000e-01 
2.500000e-01 1.521394e-01 4.500000e-01 
2.500000e-01 1.148031e-01 4.460000e-01 
2.500000e-01 7.689765e-02 4.500000e-01 
2.500000e-01 3.857500e-02 4.680000e-01 
2.500000e-01 0 4.680000e-01 

5.000000e-01 8.616825e-01 2.600000e-01 
5.000000e-01 8.554323e-01 2.200000e-01 
5.000000e-01 8.484842e-01 1.700000e-01 
5.000000e-01 8.408709e-01 2.880000e-01 
5.000000e-01 8.326177e-01 1.900000e-01 
5.000000e-01 8.237427e-01 3.220000e-01 
5.000000e-01 8.142570e-01 2.100000e-01 
5.000000e-01 8.041653e-01 1.300000e-01 
5.000000e-01 7.934666e-01 2.960000e-01 
5.000000e-01 7.821546e-01 1.560000e-01 
5.000000e-01 7.702181e-01 2.900000e-01 
5.000000e-01 7.576420e-01 2.020000e-01 
5.000000e-01 7.444072e-01 2.360000e-01 
5.000000e-01 7.304908e-01 2.560000e-01 
5.000000e-01 7.158667e-01 2.520000e-01 
5.000000e-01 7.005061e-01 2.560000e-01 
5.000000e-01 6.843774e-01 2.520000e-01 
5.000000e-01 6.674464e-01 1.800000e-01 
5.000000e-01 6.496776e-01 2.580000e-01 
5.000000e-01 6.310329e-01 2.220000e-01 
5.000000e-01 6.114740e-01 2.960000e-01 
5.000000e-01 5.909613e-01 2.020000e-01 
5.000000e-01 5.694556e-01 2.140000e-01 
5.000000e-01 5.469186e-01 2.400000e-01 
5.000000e-01 5.233138e-01 2.800000e-01 
5.000000e-01 4.986076e-01 3.160000e-01 
5.000000e-01 4.727708e-01 3.540000e-01 
5.000000e-01 4.457805e-01 3.020000e-01 
5.000000e-01 4.176198e-01 3.240000e-01 
5.000000e-01 3.882828e-01 3.200000e-01 
5.000000e-01 3.577726e-01 3.120000e-01 
5.000000e-01 3.261071e-01 4.060000e-01 
5.000000e-01 2.933176e-01 3.940000e-01 
5.000000e-01 2.594515e-01 3.640000e-01 
5.000000e-01 2.245745e-01 4.060000e-01 
5.000000e-01 1.887700e-01 4.160000e-01 
5.000000e-01 1.521394e-01 4.320000e-01 
5.000000e-01 1.148031e-01 4.220000e-01 
5.000000e-01 7.689765e-02 4.540000e-01 
5.000000e-01 3.857500e-02 4.760000e-01 
5.000000e-01 0 4.460000e-01 

7.500000e-01 8.616825e-01 3.480000e-01 
7.500000e-01 8.554323e-01 3.240000e-01 
7.500000e-01 8.484842e-01 3.200000e-01 
7.500000e-01 8.408709e-01 2.520000e-01 
7.500000e-01 8.326177e-01 3.280000e-01 
7.500000e-01 8.237427e-01 3.220000e-01 
7.500000e-01 8.142570e-01 2.260000e-01 
7.500000e-01 8.041653e-01 3.660000e-01 
7.500000e-01 7.934666e-01 2.380000e-01 
7.500000e-01 7.821546e-01 2.820000e-01 
7.500000e-01 7.702181e-01 2.860000e-01 
7.500000e-01 7.576420e-01 2.640000e-01 
7.500000e-01 7.444072e-01 2.060000e-01 
7.500000e-01 7.304908e-01 2.920000e-01 
7.500000e-01 7.158667e-01 1.640000e-01 
7.500000e-01 7.005061e-01 2.280000e-01 
7.500000e-01 6.843774e-01 2.720000e-01 
7.500000e-01 6.674464e-01 2.820000e-01 
7.500000e-01 6.496776e-01 2.940000e-01 
7.500000e-01 6.310329e-01 3.280000e-01 
7.500000e-01 6.114740e-01 3.400000e-01 
7.500000e-01 5.909613e-01 2.940000e-01 
7.500000e-01 5.694556e-01 3.460000e-01 
7.500000e-01 5.469186e-01 3.020000e-01 
7.500000e-01 5.233138e-01 3.200000e-01 
7.500000e-01 4.986076e-01 3.660000e-01 
7.500000e-01 4.727708e-01 3.160000e-01 
7.500000e-01 4.457805e-01 2.840000e-01 
7.500000e-01 4.176198e-01 2.860000e-01 
7.500000e-01 3.882828e-01 3.300000e-01 
7.500000e-01 3.577726e-01 3.800000e-01 
7.500000e-01 3.261071e-01 3.680000e-01 
7.500000e-01 2.933176e-01 3.900000e-01 
7.500000e-01 2.594515e-01 3.760000e-01 
7.500000e-01 2.245745e-01 4.060000e-01 
7.500000e-01 1.887700e-01 4.420000e-01 
7.500000e-01 1.521394e-01 4.620000e-01 
7.500000e-01 1.148031e-01 4.240000e-01 
7.500000e-01 7.689765e-02 4.800000e-01 
7.500000e-01 3.857500e-02 4.740000e-01 
7.500000e-01 0 4.760000e-01 

1 8.616825e-01 3.400000e-01 
1 8.554323e-01 3.060000e-01 
1 8.484842e-01 3.560000e-01 
1 8.408709e-01 2.760000e-01 
1 8.326177e-01 3.060000e-01 
1 8.237427e-01 2.660000e-01 
1 8.142570e-01 2.520000e-01 
1 8.041653e-01 2.960000e-01 
1 7.934666e-01 2.980000e-01 
1 7.821546e-01 2.620000e-01 
1 7.702181e-01 2.780000e-01 
1 7.576420e-01 3.820000e-01 
1 7.444072e-01 3.200000e-01 
1 7.304908e-01 2.500000e-01 
1 7.158667e-01 2.080000e-01 
1 7.005061e-01 3.040000e-01 
1 6.843774e-01 2.000000e-01 
1 6.674464e-01 2.820000e-01 
1 6.496776e-01 3.080000e-01 
1 6.310329e-01 3.040000e-01 
1 6.114740e-01 3.540000e-01 
1 5.909613e-01 3.560000e-01 
1 5.694556e-01 3.320000e-01 
1 5.469186e-01 2.960000e-01 
1 5.233138e-01 2.940000e-01 
1 4.986076e-01 3.300000e-01 
1 4.727708e-01 3.520000e-01 
1 4.457805e-01 4.140000e-01 
1 4.176198e-01 3.640000e-01 
1 3.882828e-01 3.500000e-01 
1 3.577726e-01 4.140000e-01 
1 3.261071e-01 4.360000e-01 
1 2.933176e-01 4.320000e-01 
1 2.594515e-01 4.140000e-01 
1 2.245745e-01 4.540000e-01 
1 1.887700e-01 4.460000e-01 
1 1.521394e-01 4.360000e-01 
1 1.148031e-01 4.420000e-01 
1 7.689765e-02 4.600000e-01 
1 3.857500e-02 4.600000e-01 
1 0 4.600000e-01 

1.250000e+00 8.616825e-01 3.940000e-01 
1.250000e+00 8.554323e-01 3.460000e-01 
1.250000e+00 8.484842e-01 2.740000e-01 
1.250000e+00 8.408709e-01 3.580000e-01 
1.250000e+00 8.326177e-01 4.260000e-01 
1.250000e+00 8.237427e-01 3.480000e-01 
1.250000e+00 8.142570e-01 3.400000e-01 
1.250000e+00 8.041653e-01 3.400000e-01 
1.250000e+00 7.934666e-01 2.620000e-01 
1.250000e+00 7.821546e-01 3.480000e-01 
1.250000e+00 7.702181e-01 3.200000e-01 
1.250000e+00 7.576420e-01 3.180000e-01 
1.250000e+00 7.444072e-01 3.480000e-01 
1.250000e+00 7.304908e-01 4.020000e-01 
1.250000e+00 7.158667e-01 3.100000e-01 
1.250000e+00 7.005061e-01 3.440000e-01 
1.250000e+00 6.843774e-01 3.400000e-01 
1.250000e+00 6.674464e-01 3.400000e-01 
1.250000e+00 6.496776e-01 3.340000e-01 
1.250000e+00 6.310329e-01 3.900000e-01 
1.250000e+00 6.114740e-01 3.660000e-01 
1.250000e+00 5.909613e-01 3.300000e-01 
1.250000e+00 5.694556e-01 3.720000e-01 
1.250000e+00 5.469186e-01 3.700000e-01 
1.250000e+00 5.233138e-01 3.860000e-01 
1.250000e+00 4.986076e-01 4.000000e-01 
1.250000e+00 4.727708e-01 3.820000e-01 
1.250000e+00 4.457805e-01 3.880000e-01 
1.250000e+00 4.176198e-01 4.100000e-01 
1.250000e+00 3.882828e-01 4.300000e-01 
1.250000e+00 3.577726e-01 3.940000e-01 
1.250000e+00 3.261071e-01 4.420000e-01 
1.250000e+00 2.933176e-01 4.480000e-01 
1.250000e+00 2.594515e-01 4.400000e-01 
1.250000e+00 2.245745e-01 4.260000e-01 
1.250000e+00 1.887700e-01 4.360000e-01 
1.250000e+00 1.521394e-01 4.800000e-01 
1.250000e+00 1.148031e-01 4.460000e-01 
1.250000e+00 7.689765e-02 4.640000e-01 
1.250000e+00 3.857500e-02 4.540000e-01 
1.250000e+00 0 4.660000e-01 

1.500000e+00 8.616825e-01 3.460000e-01 
1.500000e+00 8.554323e-01 3.120000e-01 
1.500000e+00 8.484842e-01 3.040000e-01 
1.500000e+00 8.408709e-01 3.720000e-01 
1.500000e+00 8.326177e-01 3.560000e-01 
1.500000e+00 8.237427e-01 3.500000e-01 
1.500000e+00 8.142570e-01 3.340000e-01 
1.500000e+00 8.041653e-01 3.220000e-01 
1.500000e+00 7.934666e-01 3.740000e-01 
1.500000e+00 7.821546e-01 3.460000e-01 
1.500000e+00 7.702181e-01 3.440000e-01 
1.500000e+00 7.576420e-01 3.560000e-01 
1.500000e+00 7.444072e-01 3.580000e-01 
1.500000e+00 7.304908e-01 3.700000e-01 
1.500000e+00 7.158667e-01 2.960000e-01 
1.500000e+00 7.005061e-01 3.060000e-01 
1.500000e+00 6.843774e-01 4.120000e-01 
1.500000e+00 6.674464e-01 3.540000e-01 
1.500000e+00 6.496776e-01 3.680000e-01 
1.500000e+00 6.310329e-01 3.860000e-01 
1.500000e+00 6.114740e-01 3.600000e-01 
1.500000e+00 5.909613e-01 4.600000e-01 
1.500000e+00 5.694556e-01 3.780000e-01 
1.500000e+00 5.469186e-01 3.700000e-01 
1.500000e+00 5.233138e-01 3.420000e-01 
1.500000e+00 4.986076e-01 3.600000e-01 
1.500000e+00 4.727708e-01 4.240000e-01 
1.500000e+00 4.457805e-01 3.680000e-01 
1.500000e+00 4.176198e-01 4.400000e-01 
1.500000e+00 3.882828e-01 3.940000e-01 
1.500000e+00 3.577726e-01 4.420000e-01 
1.500000e+00 3.261071e-01 4.240000e-01 
1.500000e+00 2.933176e-01 4.220000e-01 
1.500000e+00 2.594515e-01 4.320000e-01 
1.500000e+00 2.245745e-01 4.220000e-01 
1.500000e+00 1.887700e-01 4.300000e-01 
1.500000e+00 1.521394e-01 4.680000e-01 
1.500000e+00 1.148031e-01 4.660000e-01 
1.500000e+00 7.689765e-02 4.620000e-01 
1.500000e+00 3.857500e-02 4.480000e-01 
1.500000e+00 0 4.600000e-01 

1.750000e+00 8.616825e-01 3.640000e-01 
1.750000e+00 8.554323e-01 3.660000e-01 
1.750000e+00 8.484842e-01 3.460000e-01 
1.750000e+00 8.408709e-01 3.900000e-01 
1.750000e+00 8.326177e-01 3.600000e-01 
1.750000e+00 8.237427e-01 3.880000e-01 
1.750000e+00 8.142570e-01 3.800000e-01 
1.750000e+00 8.041653e-01 4.060000e-01 
1.750000e+00 7.934666e-01 3.460000e-01 
1.750000e+00 7.821546e-01 3.320000e-01 
1.750000e+00 7.702181e-01 3.380000e-01 
1.750000e+00 7.576420e-01 3.840000e-01 
1.750000e+00 7.444072e-01 3.680000e-01 
1.750000e+00 7.304908e-01 2.960000e-01 
1.750000e+00 7.158667e-01 3.360000e-01 
1.750000e+00 7.005061e-01 3.820000e-01 
1.750000e+00 6.843774e-01 3.580000e-01 
1.750000e+00 6.674464e-01 3.600000e-01 
1.750000e+00 6.496776e-01 3.840000e-01 
1.750000e+00 6.310329e-01 4.200000e-01 
1.750000e+00 6.114740e-01 3.940000e-01 
1.750000e+00 5.909613e-01 4.120000e-01 
1.750000e+00 5.694556e-01 4.140000e-01 
1.750000e+00 5.469186e-01 4.140000e-01 
1.750000e+00 5.233138e-01 4.020000e-01 
1.750000e+00 4.986076e-01 3.720000e-01 
1.750000e+00 4.727708e-01 4.280000e-01 
1.750000e+00 4.457805e-01 4.080000e-01 
1.750000e+00 4.176198e-01 3.880000e-01 
1.750000e+00 3.882828e-01 4.240000e-01 
1.750000e+00 3.577726e-01 4.420000e-01 
1.750000e+00 3.261071e-01 4.340000e-01 
1.750000e+00 2.933176e-01 4.460000e-01 
1.750000e+00 2.594515e-01 4.240000e-01 
1.750000e+00 2.245745e-01 4.700000e-01 
1.750000e+00 1.887700e-01 4.620000e-01 
1.750000e+00 1.521394e-01 4.660000e-01 
1.750000e+00 1.148031e-01 4.640000e-01 
1.750000e+00 7.689765e-02 4.540000e-01 
1.750000e+00 3.857500e-02 4.720000e-01 
1.750000e+00 0 4.760000e-01 

2 8.616825e-01 3.380000e-01 
2 8.554323e-01 4.200000e-01 
2 8.484842e-01 4.140000e-01 
2 8.408709e-01 3.760000e-01 
2 8.326177e-01 3.700000e-01 
2 8.237427e-01 3.640000e-01 
2 8.142570e-01 3.960000e-01 
2 8.041653e-01 3.520000e-01 
2 7.934666e-01 4.240000e-01 
2 7.821546e-01 4.000000e-01 
2 7.702181e-01 4.140000e-01 
2 7.576420e-01 3.860000e-01 
2 7.444072e-01 4.100000e-01 
2 7.304908e-01 4.060000e-01 
2 7.158667e-01 4.220000e-01 
2 7.005061e-01 4.120000e-01 
2 6.843774e-01 4.320000e-01 
2 6.674464e-01 3.980000e-01 
2 6.496776e-01 4.340000e-01 
2 6.310329e-01 4.140000e-01 
2 6.114740e-01 3.940000e-01 
2 5.909613e-01 4.140000e-01 
2 5.694556e-01 3.860000e-01 
2 5.469186e-01 4.280000e-01 
2 5.233138e-01 4.160000e-01 
2 4.986076e-01 4.240000e-01 
2 4.727708e-01 4.260000e-01 
2 4.457805e-01 4.380000e-01 
2 4.176198e-01 4.340000e-01 
2 3.882828e-01 4.620000e-01 
2 3.577726e-01 4.520000e-01 
2 3.261071e-01 4.300000e-01 
2 2.933176e-01 4.520000e-01 
2 2.594515e-01 4.660000e-01 
2 2.245745e-01 4.340000e-01 
2 1.887700e-01 4.700000e-01 
2 1.521394e-01 4.720000e-01 
2 1.148031e-01 4.580000e-01 
2 7.689765e-02 4.720000e-01 
2 3.857500e-02 4.500000e-01 
2 0 4.620000e-01 

2.250000e+00 8.616825e-01 3.580000e-01 
2.250000e+00 8.554323e-01 4.160000e-01 
2.250000e+00 8.484842e-01 4.140000e-01 
2.250000e+00 8.408709e-01 3.740000e-01 
2.250000e+00 8.326177e-01 3.960000e-01 
2.250000e+00 8.237427e-01 3.820000e-01 
2.250000e+00 8.142570e-01 3.780000e-01 
2.250000e+00 8.041653e-01 4.180000e-01 
2.250000e+00 7.934666e-01 4.600000e-01 
2.250000e+00 7.821546e-01 4.000000e-01 
2.250000e+00 7.702181e-01 4.440000e-01 
2.250000e+00 7.576420e-01 4.420000e-01 
2.250000e+00 7.444072e-01 4.360000e-01 
2.250000e+00 7.304908e-01 3.960000e-01 
2.250000e+00 7.158667e-01 4.360000e-01 
2.250000e+00 7.005061e-01 4.220000e-01 
2.250000e+00 6.843774e-01 4.180000e-01 
2.250000e+00 6.674464e-01 4.060000e-01 
2.250000e+00 6.496776e-01 4.260000e-01 
2.250000e+00 6.310329e-01 4.400000e-01 
2.250000e+00 6.114740e-01 4.280000e-01 
2.250000e+00 5.909613e-01 4.220000e-01 
2.250000e+00 5.694556e-01 4.440000e-01 
2.250000e+00 5.469186e-01 4.460000e-01 
2.250000e+00 5.233138e-01 4.420000e-01 
2.250000e+00 4.986076e-01 4.420000e-01 
2.250000e+00 4.727708e-01 4.760000e-01 
2.250000e+00 4.457805e-01 4.620000e-01 
2.250000e+00 4.176198e-01 4.600000e-01 
2.250000e+00 3.882828e-01 4.460000e-01 
2.250000e+00 3.577726e-01 4.320000e-01 
2.250000e+00 3.261071e-01 4.460000e-01 
2.250000e+00 2.933176e-01 4.700000e-01 
2.250000e+00 2.594515e-01 4.560000e-01 
2.250000e+00 2.245745e-01 4.300000e-01 
2.250000e+00 1.887700e-01 4.680000e-01 
2.250000e+00 1.521394e-01 4.620000e-01 
2.250000e+00 1.148031e-01 4.680000e-01 
2.250000e+00 7.689765e-02 4.800000e-01 
2.250000e+00 3.857500e-02 4.700000e-01 
2.250000e+00 0 4.640000e-01 

2.500000e+00 8.616825e-01 4.240000e-01 
2.500000e+00 8.554323e-01 3.680000e-01 
2.500000e+00 8.484842e-01 3.800000e-01 
2.500000e+00 8.408709e-01 3.900000e-01 
2.500000e+00 8.326177e-01 3.920000e-01 
2.500000e+00 8.237427e-01 3.800000e-01 
2.500000e+00 8.142570e-01 4.020000e-01 
2.500000e+00 8.041653e-01 4.300000e-01 
2.500000e+00 7.934666e-01 3.980000e-01 
2.500000e+00 7.821546e-01 4.220000e-01 
2.500000e+00 7.702181e-01 4.180000e-01 
2.500000e+00 7.576420e-01 4.260000e-01 
2.500000e+00 7.444072e-01 4.200000e-01 
2.500000e+00 7.304908e-01 4.100000e-01 
2.500000e+00 7.158667e-01 4.260000e-01 
2.500000e+00 7.005061e-01 4.060000e-01 
2.500000e+00 6.843774e-01 4.240000e-01 
2.500000e+00 6.674464e-01 4.260000e-01 
2.500000e+00 6.496776e-01 4.620000e-01 
2.500000e+00 6.310329e-01 4.200000e-01 
2.500000e+00 6.114740e-01 4.200000e-01 
2.500000e+00 5.909613e-01 4.440000e-01 
2.500000e+00 5.694556e-01 4.360000e-01 
2.500000e+00 5.469186e-01 4.180000e-01 
2.500000e+00 5.233138e-01 4.500000e-01 
2.500000e+00 4.986076e-01 4.540000e-01 
2.500000e+00 4.727708e-01 4.220000e-01 
2.500000e+00 4.457805e-01 4.560000e-01 
2.500000e+00 4.176198e-01 4.520000e-01 
2.500000e+00 3.882828e-01 4.600000e-01 
2.500000e+00 3.577726e-01 4.680000e-01 
2.500000e+00 3.261071e-01 4.520000e-01 
2.500000e+00 2.933176e-01 4.660000e-01 
2.500000e+00 2.594515e-01 4.560000e-01 
2.500000e+00 2.245745e-01 4.500000e-01 
2.500000e+00 1.887700e-01 4.800000e-01 
2.500000e+00 1.521394e-01 4.520000e-01 
2.500000e+00 1.148031e-01 4.820000e-01 
2.500000e+00 7.689765e-02 4.500000e-01 
2.500000e+00 3.857500e-02 4.720000e-01 
2.500000e+00 0 4.740000e-01 

2.750000e+00 8.616825e-01 4.100000e-01 
2.750000e+00 8.554323e-01 3.500000e-01 
2.750000e+00 8.484842e-01 3.820000e-01 
2.750000e+00 8.408709e-01 4.520000e-01 
2.750000e+00 8.326177e-01 4.040000e-01 
2.750000e+00 8.237427e-01 4.520000e-01 
2.750000e+00 8.142570e-01 4.120000e-01 
2.750000e+00 8.041653e-01 4.480000e-01 
2.750000e+00 7.934666e-01 4.140000e-01 
2.750000e+00 7.821546e-01 4.360000e-01 
2.750000e+00 7.702181e-01 4.180000e-01 
2.750000e+00 7.576420e-01 4.320000e-01 
2.750000e+00 7.444072e-01 4.340000e-01 
2.750000e+00 7.304908e-01 4.400000e-01 
2.750000e+00 7.158667e-01 4.240000e-01 
2.750000e+00 7.005061e-01 4.300000e-01 
2.750000e+00 6.843774e-01 4.160000e-01 
2.750000e+00 6.674464e-01 3.960000e-01 
2.750000e+00 6.496776e-01 4.580000e-01 
2.750000e+00 6.310329e-01 4.380000e-01 
2.750000e+00 6.114740e-01 4.280000e-01 
2.750000e+00 5.909613e-01 4.460000e-01 
2.750000e+00 5.694556e-01 4.320000e-01 
2.750000e+00 5.469186e-01 4.600000e-01 
2.750000e+00 5.233138e-01 4.400000e-01 
2.750000e+00 4.986076e-01 4.720000e-01 
2.750000e+00 4.727708e-01 4.640000e-01 
2.750000e+00 4.457805e-01 4.680000e-01 
2.750000e+00 4.176198e-01 4.480000e-01 
2.750000e+00 3.882828e-01 4.620000e-01 
2.750000e+00 3.577726e-01 4.420000e-01 
2.750000e+00 3.261071e-01 4.500000e-01 
2.750000e+00 2.933176e-01 4.760000e-01 
2.750000e+00 2.594515e-01 4.640000e-01 
2.750000e+00 2.245745e-01 4.640000e-01 
2.750000e+00 1.887700e-01 4.640000e-01 
2.750000e+00 1.521394e-01 4.700000e-01 
2.750000e+00 1.148031e-01 4.780000e-01 
2.750000e+00 7.689765e-02 4.680000e-01 
2.750000e+00 3.857500e-02 4.620000e-01 
2.750000e+00 0 4.600000e-01 

3 8.616825e-01 4.060000e-01 
3 8.554323e-01 4.260000e-01 
3 8.484842e-01 4.480000e-01 
3 8.408709e-01 3.980000e-01 
3 8.326177e-01 4.420000e-01 
3 8.237427e-01 4.120000e-01 
3 8.142570e-01 4.220000e-01 
3 8.041653e-01 4.480000e-01 
3 7.934666e-01 4.100000e-01 
3 7.821546e-01 4.140000e-01 
3 7.702181e-01 4.460000e-01 
3 7.576420e-01 4.500000e-01 
3 7.444072e-01 4.540000e-01 
3 7.304908e-01 4.520000e-01 
3 7.158667e-01 4.460000e-01 
3 7.005061e-01 4.520000e-01 
3 6.843774e-01 4.500000e-01 
3 6.674464e-01 4.440000e-01 
3 6.496776e-01 4.300000e-01 
3 6.310329e-01 4.500000e-01 
3 6.114740e-01 4.580000e-01 
3 5.909613e-01 4.380000e-01 
3 5.694556e-01 4.260000e-01 
3 5.469186e-01 4.540000e-01 
3 5.233138e-01 4.660000e-01 
3 4.986076e-01 4.480000e-01 
3 4.727708e-01 4.460000e-01 
3 4.457805e-01 4.640000e-01 
3 4.176198e-01 4.700000e-01 
3 3.882828e-01 4.500000e-01 
3 3.577726e-01 4.560000e-01 
3 3.261071e-01 4.660000e-01 
3 2.933176e-01 4.620000e-01 
3 2.594515e-01 4.400000e-01 
3 2.245745e-01 4.560000e-01 
3 1.887700e-01 4.600000e-01 
3 1.521394e-01 4.680000e-01 
3 1.148031e-01 4.620000e-01 
3 7.689765e-02 4.640000e-01 
3 3.857500e-02 4.640000e-01 
3 0 4.760000e-01 

3.250000e+00 8.616825e-01 4.460000e-01 
3.250000e+00 8.554323e-01 4.380000e-01 
3.250000e+00 8.484842e-01 4.360000e-01 
3.250000e+00 8.408709e-01 4.300000e-01 
3.250000e+00 8.326177e-01 4.440000e-01 
3.250000e+00 8.237427e-01 4.540000e-01 
3.250000e+00 8.142570e-01 4.140000e-01 
3.250000e+00 8.041653e-01 4.600000e-01 
3.250000e+00 7.934666e-01 4.380000e-01 
3.250000e+00 7.821546e-01 4.520000e-01 
3.250000e+00 7.702181e-01 4.540000e-01 
3.250000e+00 7.576420e-01 4.540000e-01 
3.250000e+00 7.444072e-01 4.480000e-01 
3.250000e+00 7.304908e-01 4.640000e-01 
3.250000e+00 7.158667e-01 4.460000e-01 
3.250000e+00 7.005061e-01 4.600000e-01 
3.250000e+00 6.843774e-01 4.620000e-01 
3.250000e+00 6.674464e-01 4.780000e-01 
3.250000e+00 6.496776e-01 4.040000e-01 
3.250000e+00 6.310329e-01 4.340000e-01 
3.250000e+00 6.114740e-01 4.400000e-01 
3.250000e+00 5.909613e-01 4.640000e-01 
3.250000e+00 5.694556e-01 4.460000e-01 
3.250000e+00 5.469186e-01 4.640000e-01 
3.250000e+00 5.233138e-01 4.660000e-01 
3.250000e+00 4.986076e-01 4.460000e-01 
3.250000e+00 4.727708e-01 4.680000e-01 
3.250000e+00 4.457805e-01 4.660000e-01 
3.250000e+00 4.176198e-01 4.460000e-01 
3.250000e+00 3.882828e-01 4.720000e-01 
3.250000e+00 3.577726e-01 4.580000e-01 
3.250000e+00 3.261071e-01 4.520000e-01 
3.250000e+00 2.933176e-01 4.620000e-01 
3.250000e+00 2.594515e-01 4.700000e-01 
3.250000e+00 2.245745e-01 4.740000e-01 
3.250000e+00 1.887700e-01 4.680000e-01 
3.250000e+00 1.521394e-01 4.660000e-01 
3.250000e+00 1.148031e-01 4.720000e-01 
3.250000e+00 7.689765e-02 4.700000e-01 
3.250000e+00 3.857500e-02 4.680000e-01 
3.250000e+00 0 4.700000e-01 

3.500000e+00 8.616825e-01 4.320000e-01 
3.500000e+00 8.554323e-01 4.340000e-01 
3.500000e+00 8.484842e-01 4.480000e-01 
3.500000e+00 8.408709e-01 4.440000e-01 
3.500000e+00 8.326177e-01 4.560000e-01 
3.500000e+00 8.237427e-01 4.440000e-01 
3.500000e+00 8.142570e-01 4.420000e-01 
3.500000e+00 8.041653e-01 4.320000e-01 
3.500000e+00 7.934666e-01 4.380000e-01 
3.500000e+00 7.821546e-01 4.640000e-01 
3.500000e+00 7.702181e-01 4.400000e-01 
3.500000e+00 7.576420e-01 4.460000e-01 
3.500000e+00 7.444072e-01 4.320000e-01 
3.500000e+00 7.304908e-01 4.580000e-01 
3.500000e+00 7.158667e-01 4.360000e-01 
3.500000e+00 7.005061e-01 4.580000e-01 
3.500000e+00 6.843774e-01 4.440000e-01 
3.500000e+00 6.674464e-01 4.540000e-01 
3.500000e+00 6.496776e-01 4.640000e-01 
3.500000e+00 6.310329e-01 4.340000e-01 
3.500000e+00 6.114740e-01 4.620000e-01 
3.500000e+00 5.909613e-01 4.800000e-01 
3.500000e+00 5.694556e-01 4.520000e-01 
3.500000e+00 5.469186e-01 4.460000e-01 
3.500000e+00 5.233138e-01 4.540000e-01 
3.500000e+00 4.986076e-01 4.620000e-01 
3.500000e+00 4.727708e-01 4.480000e-01 
3.500000e+00 4.457805e-01 4.680000e-01 
3.500000e+00 4.176198e-01 4.700000e-01 
3.500000e+00 3.882828e-01 4.540000e-01 
3.500000e+00 3.577726e-01 4.700000e-01 
3.500000e+00 3.261071e-01 4.720000e-01 
3.500000e+00 2.933176e-01 4.560000e-01 
3.500000e+00 2.594515e-01 4.780000e-01 
3.500000e+00 2.245745e-01 4.680000e-01 
3.500000e+00 1.887700e-01 4.660000e-01 
3.500000e+00 1.521394e-01 4.700000e-01 
3.500000e+00 1.148031e-01 4.720000e-01 
3.500000e+00 7.689765e-02 4.600000e-01 
3.500000e+00 3.857500e-02 4.780000e-01 
3.500000e+00 0 4.640000e-01 

3.750000e+00 8.616825e-01 4.460000e-01 
3.750000e+00 8.554323e-01 4.440000e-01 
3.750000e+00 8.484842e-01 4.660000e-01 
3.750000e+00 8.408709e-01 4.520000e-01 
3.750000e+00 8.326177e-01 4.260000e-01 
3.750000e+00 8.237427e-01 4.420000e-01 
3.750000e+00 8.142570e-01 4.160000e-01 
3.750000e+00 8.041653e-01 4.380000e-01 
3.750000e+00 7.934666e-01 4.720000e-01 
3.750000e+00 7.821546e-01 4.640000e-01 
3.750000e+00 7.702181e-01 4.740000e-01 
3.750000e+00 7.576420e-01 4.560000e-01 
3.750000e+00 7.444072e-01 4.560000e-01 
3.750000e+00 7.304908e-01 4.660000e-01 
3.750000e+00 7.158667e-01 4.460000e-01 
3.750000e+00 7.005061e-01 4.800000e-01 
3.750000e+00 6.843774e-01 4.840000e-01 
3.750000e+00 6.674464e-01 4.660000e-01 
3.750000e+00 6.496776e-01 4.600000e-01 
3.750000e+00 6.310329e-01 4.700000e-01 
3.750000e+00 6.114740e-01 4.560000e-01 
3.750000e+00 5.909613e-01 4.660000e-01 
3.750000e+00 5.694556e-01 4.600000e-01 
3.750000e+00 5.469186e-01 4.800000e-01 
3.750000e+00 5.233138e-01 4.520000e-01 
3.750000e+00 4.986076e-01 4.620000e-01 
3.750000e+00 4.727708e-01 4.780000e-01 
3.750000e+00 4.457805e-01 4.480000e-01 
3.750000e+00 4.176198e-01 4.740000e-01 
3.750000e+00 3.882828e-01 4.700000e-01 
3.750000e+00 3.577726e-01 4.620000e-01 
3.750000e+00 3.261071e-01 4.620000e-01 
3.750000e+00 2.933176e-01 4.640000e-01 
3.750000e+00 2.594515e-01 4.540000e-01 
3.750000e+00 2.245745e-01 4.500000e-01 
3.750000e+00 1.887700e-01 4.740000e-01 
3.750000e+00 1.521394e-01 4.700000e-01 
3.750000e+00 1.148031e-01 4.560000e-01 
3.750000e+00 7.689765e-02 4.720000e-01 
3.750000e+00 3.857500e-02 4.720000e-01 
3.750000e+00 0 4.640000e-01 

4 8.616825e-01 4.460000e-01 
4 8.554323e-01 4.260000e-01 
4 8.484842e-01 4.620000e-01 
4 8.408709e-01 4.620000e-01 
4 8.326177e-01 4.540000e-01 
4 8.237427e-01 4.420000e-01 
4 8.142570e-01 4.600000e-01 
4 8.041653e-01 4.460000e-01 
4 7.934666e-01 4.460000e-01 
4 7.821546e-01 4.740000e-01 
4 7.702181e-01 4.580000e-01 
4 7.576420e-01 4.500000e-01 
4 7.444072e-01 4.560000e-01 
4 7.304908e-01 4.500000e-01 
4 7.158667e-01 4.480000e-01 
4 7.005061e-01 4.540000e-01 
4 6.843774e-01 4.520000e-01 
4 6.674464e-01 4.440000e-01 
4 6.496776e-01 4.540000e-01 
4 6.310329e-01 4.540000e-01 
4 6.114740e-01 4.500000e-01 
4 5.909613e-01 4.760000e-01 
4 5.694556e-01 4.660000e-01 
4 5.469186e-01 4.660000e-01 
4 5.233138e-01 4.740000e-01 
4 4.986076e-01 4.800000e-01 
4 4.727708e-01 4.720000e-01 
4 4.457805e-01 4.540000e-01 
4 4.176198e-01 4.560000e-01 
4 3.882828e-01 4.600000e-01 
4 3.577726e-01 4.700000e-01 
4 3.261071e-01 4.400000e-01 
4 2.933176e-01 4.660000e-01 
4 2.594515e-01 4.520000e-01 
4 2.245745e-01 4.520000e-01 
4 1.887700e-01 4.600000e-01 
4 1.521394e-01 4.580000e-01 
4 1.148031e-01 4.740000e-01 
4 7.689765e-02 4.760000e-01 
4 3.857500e-02 4.700000e-01 
4 0 4.660000e-01 



==> data/phasediag/ceskmlinf-obslenp.dat <==
50 1 4.440000e-01 
50 1.300000e+00 4.720000e-01 
50 1.600000e+00 4.700000e-01 
50 1.900000e+00 4.940000e-01 
50 2.200000e+00 4.660000e-01 
50 2.500000e+00 4.780000e-01 
50 2.800000e+00 4.720000e-01 
50 3.100000e+00 4.780000e-01 
50 3.400000e+00 4.780000e-01 
50 3.700000e+00 4.820000e-01 
50 4 4.760000e-01 
50 4.300000e+00 4.780000e-01 
50 4.600000e+00 4.640000e-01 
50 4.900000e+00 4.780000e-01 
50 5.200000e+00 4.800000e-01 
50 5.500000e+00 4.780000e-01 
50 5.800000e+00 4.720000e-01 
50 6.100000e+00 4.740000e-01 
50 6.400000e+00 4.820000e-01 
50 6.700000e+00 4.720000e-01 
50 7 4.800000e-01 

152 1 4.520000e-01 
152 1.300000e+00 4.460000e-01 
152 1.600000e+00 4.360000e-01 
152 1.900000e+00 4.560000e-01 
152 2.200000e+00 4.680000e-01 
152 2.500000e+00 4.780000e-01 
152 2.800000e+00 4.800000e-01 
152 3.100000e+00 4.720000e-01 
152 3.400000e+00 4.700000e-01 
152 3.700000e+00 4.720000e-01 
152 4 4.700000e-01 
152 4.300000e+00 4.680000e-01 
152 4.600000e+00 4.840000e-01 
152 4.900000e+00 4.780000e-01 
152 5.200000e+00 4.780000e-01 
152 5.500000e+00 4.800000e-01 
152 5.800000e+00 4.720000e-01 
152 6.100000e+00 4.780000e-01 
152 6.400000e+00 4.840000e-01 
152 6.700000e+00 4.820000e-01 
152 7 4.720000e-01 

254 1 4.380000e-01 
254 1.300000e+00 4.340000e-01 
254 1.600000e+00 4.580000e-01 
254 1.900000e+00 4.440000e-01 
254 2.200000e+00 4.600000e-01 
254 2.500000e+00 4.460000e-01 
254 2.800000e+00 4.720000e-01 
254 3.100000e+00 4.640000e-01 
254 3.400000e+00 4.580000e-01 
254 3.700000e+00 4.660000e-01 
254 4 4.660000e-01 
254 4.300000e+00 4.740000e-01 
254 4.600000e+00 4.720000e-01 
254 4.900000e+00 4.600000e-01 
254 5.200000e+00 4.800000e-01 
254 5.500000e+00 4.840000e-01 
254 5.800000e+00 4.880000e-01 
254 6.100000e+00 4.680000e-01 
254 6.400000e+00 4.660000e-01 
254 6.700000e+00 4.780000e-01 
254 7 4.760000e-01 

356 1 4.180000e-01 
356 1.300000e+00 4.180000e-01 
356 1.600000e+00 4.420000e-01 
356 1.900000e+00 4.320000e-01 
356 2.200000e+00 4.220000e-01 
356 2.500000e+00 4.500000e-01 
356 2.800000e+00 4.440000e-01 
356 3.100000e+00 4.420000e-01 
356 3.400000e+00 4.740000e-01 
356 3.700000e+00 4.720000e-01 
356 4 4.720000e-01 
356 4.300000e+00 4.680000e-01 
356 4.600000e+00 4.600000e-01 
356 4.900000e+00 4.680000e-01 
356 5.200000e+00 4.820000e-01 
356 5.500000e+00 4.640000e-01 
356 5.800000e+00 4.740000e-01 
356 6.100000e+00 4.500000e-01 
356 6.400000e+00 4.740000e-01 
356 6.700000e+00 4.720000e-01 
356 7 4.700000e-01 

460 1 3.640000e-01 
460 1.300000e+00 4.300000e-01 
460 1.600000e+00 3.960000e-01 
460 1.900000e+00 4.360000e-01 
460 2.200000e+00 4.300000e-01 
460 2.500000e+00 4.440000e-01 
460 2.800000e+00 4.240000e-01 
460 3.100000e+00 4.680000e-01 
460 3.400000e+00 4.340000e-01 
460 3.700000e+00 4.600000e-01 
460 4 4.540000e-01 
460 4.300000e+00 4.620000e-01 
460 4.600000e+00 4.820000e-01 
460 4.900000e+00 4.580000e-01 
460 5.200000e+00 4.500000e-01 
460 5.500000e+00 4.680000e-01 
460 5.800000e+00 4.760000e-01 
460 6.100000e+00 4.840000e-01 
460 6.400000e+00 4.640000e-01 
460 6.700000e+00 4.680000e-01 
460 7 4.820000e-01 

562 1 3.160000e-01 
562 1.300000e+00 3.960000e-01 
562 1.600000e+00 3.480000e-01 
562 1.900000e+00 4.060000e-01 
562 2.200000e+00 4.320000e-01 
562 2.500000e+00 4.380000e-01 
562 2.800000e+00 4.380000e-01 
562 3.100000e+00 4.440000e-01 
562 3.400000e+00 4.420000e-01 
562 3.700000e+00 4.440000e-01 
562 4 4.640000e-01 
562 4.300000e+00 4.680000e-01 
562 4.600000e+00 4.480000e-01 
562 4.900000e+00 4.700000e-01 
562 5.200000e+00 4.560000e-01 
562 5.500000e+00 4.600000e-01 
562 5.800000e+00 4.740000e-01 
562 6.100000e+00 4.740000e-01 
562 6.400000e+00 4.660000e-01 
562 6.700000e+00 4.660000e-01 
562 7 4.880000e-01 

664 1 2.740000e-01 
664 1.300000e+00 3.300000e-01 
664 1.600000e+00 3.400000e-01 
664 1.900000e+00 4.200000e-01 
664 2.200000e+00 4.140000e-01 
664 2.500000e+00 4.460000e-01 
664 2.800000e+00 4.680000e-01 
664 3.100000e+00 4.260000e-01 
664 3.400000e+00 4.320000e-01 
664 3.700000e+00 4.480000e-01 
664 4 4.460000e-01 
664 4.300000e+00 4.540000e-01 
664 4.600000e+00 4.420000e-01 
664 4.900000e+00 4.400000e-01 
664 5.200000e+00 4.540000e-01 
664 5.500000e+00 4.540000e-01 
664 5.800000e+00 4.760000e-01 
664 6.100000e+00 4.740000e-01 
664 6.400000e+00 4.580000e-01 
664 6.700000e+00 4.760000e-01 
664 7 4.500000e-01 

768 1 2.980000e-01 
768 1.300000e+00 3.440000e-01 
768 1.600000e+00 3.740000e-01 
768 1.900000e+00 3.820000e-01 
768 2.200000e+00 3.880000e-01 
768 2.500000e+00 4.220000e-01 
768 2.800000e+00 4.360000e-01 
768 3.100000e+00 4.160000e-01 
768 3.400000e+00 4.400000e-01 
768 3.700000e+00 4.600000e-01 
768 4 4.540000e-01 
768 4.300000e+00 4.540000e-01 
768 4.600000e+00 4.720000e-01 
768 4.900000e+00 4.280000e-01 
768 5.200000e+00 4.480000e-01 
768 5.500000e+00 4.560000e-01 
768 5.800000e+00 4.700000e-01 
768 6.100000e+00 4.780000e-01 
768 6.400000e+00 4.580000e-01 
768 6.700000e+00 4.600000e-01 
768 7 4.560000e-01 

870 1 3.380000e-01 
870 1.300000e+00 3.260000e-01 
870 1.600000e+00 4.220000e-01 
870 1.900000e+00 3.920000e-01 
870 2.200000e+00 3.580000e-01 
870 2.500000e+00 3.960000e-01 
870 2.800000e+00 4.100000e-01 
870 3.100000e+00 4.480000e-01 
870 3.400000e+00 4.260000e-01 
870 3.700000e+00 4.460000e-01 
870 4 4.300000e-01 
870 4.300000e+00 4.420000e-01 
870 4.600000e+00 4.540000e-01 
870 4.900000e+00 4.580000e-01 
870 5.200000e+00 4.520000e-01 
870 5.500000e+00 4.580000e-01 
870 5.800000e+00 4.420000e-01 
870 6.100000e+00 4.500000e-01 
870 6.400000e+00 4.580000e-01 
870 6.700000e+00 4.620000e-01 
870 7 4.620000e-01 

972 1 2.840000e-01 
972 1.300000e+00 3.000000e-01 
972 1.600000e+00 3.680000e-01 
972 1.900000e+00 3.720000e-01 
972 2.200000e+00 3.860000e-01 
972 2.500000e+00 3.860000e-01 
972 2.800000e+00 3.980000e-01 
972 3.100000e+00 4.240000e-01 
972 3.400000e+00 3.880000e-01 
972 3.700000e+00 4.360000e-01 
972 4 4.280000e-01 
972 4.300000e+00 4.340000e-01 
972 4.600000e+00 4.480000e-01 
972 4.900000e+00 4.400000e-01 
972 5.200000e+00 4.400000e-01 
972 5.500000e+00 4.760000e-01 
972 5.800000e+00 4.540000e-01 
972 6.100000e+00 4.400000e-01 
972 6.400000e+00 4.480000e-01 
972 6.700000e+00 4.400000e-01 
972 7 4.660000e-01 

1076 1 2.860000e-01 
1076 1.300000e+00 2.960000e-01 
1076 1.600000e+00 3.520000e-01 
1076 1.900000e+00 3.160000e-01 
1076 2.200000e+00 3.900000e-01 
1076 2.500000e+00 4.020000e-01 
1076 2.800000e+00 3.660000e-01 
1076 3.100000e+00 4.160000e-01 
1076 3.400000e+00 4.460000e-01 
1076 3.700000e+00 4.060000e-01 
1076 4 4.320000e-01 
1076 4.300000e+00 4.260000e-01 
1076 4.600000e+00 4.420000e-01 
1076 4.900000e+00 4.340000e-01 
1076 5.200000e+00 4.420000e-01 
1076 5.500000e+00 4.460000e-01 
1076 5.800000e+00 4.480000e-01 
1076 6.100000e+00 4.660000e-01 
1076 6.400000e+00 4.620000e-01 
1076 6.700000e+00 4.620000e-01 
1076 7 4.620000e-01 

1178 1 2.520000e-01 
1178 1.300000e+00 3.100000e-01 
1178 1.600000e+00 3.300000e-01 
1178 1.900000e+00 3.640000e-01 
1178 2.200000e+00 3.440000e-01 
1178 2.500000e+00 3.560000e-01 
1178 2.800000e+00 4.180000e-01 
1178 3.100000e+00 3.880000e-01 
1178 3.400000e+00 4.180000e-01 
1178 3.700000e+00 4.060000e-01 
1178 4 4.080000e-01 
1178 4.300000e+00 4.180000e-01 
1178 4.600000e+00 4.300000e-01 
1178 4.900000e+00 4.240000e-01 
1178 5.200000e+00 4.560000e-01 
1178 5.500000e+00 4.440000e-01 
1178 5.800000e+00 4.640000e-01 
1178 6.100000e+00 4.740000e-01 
1178 6.400000e+00 4.500000e-01 
1178 6.700000e+00 4.600000e-01 
1178 7 4.700000e-01 

1280 1 1.640000e-01 
1280 1.300000e+00 2.860000e-01 
1280 1.600000e+00 3.420000e-01 
1280 1.900000e+00 3.720000e-01 
1280 2.200000e+00 3.780000e-01 
1280 2.500000e+00 3.580000e-01 
1280 2.800000e+00 3.460000e-01 
1280 3.100000e+00 4.320000e-01 
1280 3.400000e+00 4.340000e-01 
1280 3.700000e+00 4.280000e-01 
1280 4 4.060000e-01 
1280 4.300000e+00 4.120000e-01 
1280 4.600000e+00 4.400000e-01 
1280 4.900000e+00 4.460000e-01 
1280 5.200000e+00 4.400000e-01 
1280 5.500000e+00 4.200000e-01 
1280 5.800000e+00 4.480000e-01 
1280 6.100000e+00 4.300000e-01 
1280 6.400000e+00 4.600000e-01 
1280 6.700000e+00 4.500000e-01 
1280 7 4.560000e-01 

1384 1 2.100000e-01 
1384 1.300000e+00 2.540000e-01 
1384 1.600000e+00 3.160000e-01 
1384 1.900000e+00 3.700000e-01 
1384 2.200000e+00 3.520000e-01 
1384 2.500000e+00 3.220000e-01 
1384 2.800000e+00 3.600000e-01 
1384 3.100000e+00 3.440000e-01 
1384 3.400000e+00 4.120000e-01 
1384 3.700000e+00 4.280000e-01 
1384 4 4.360000e-01 
1384 4.300000e+00 4.140000e-01 
1384 4.600000e+00 4.380000e-01 
1384 4.900000e+00 4.340000e-01 
1384 5.200000e+00 4.340000e-01 
1384 5.500000e+00 4.520000e-01 
1384 5.800000e+00 4.420000e-01 
1384 6.100000e+00 4.420000e-01 
1384 6.400000e+00 4.260000e-01 
1384 6.700000e+00 4.520000e-01 
1384 7 4.340000e-01 

1486 1 2.020000e-01 
1486 1.300000e+00 2.260000e-01 
1486 1.600000e+00 2.560000e-01 
1486 1.900000e+00 3.400000e-01 
1486 2.200000e+00 2.840000e-01 
1486 2.500000e+00 3.820000e-01 
1486 2.800000e+00 3.500000e-01 
1486 3.100000e+00 4.020000e-01 
1486 3.400000e+00 3.880000e-01 
1486 3.700000e+00 4.080000e-01 
1486 4 4.120000e-01 
1486 4.300000e+00 4.580000e-01 
1486 4.600000e+00 4.420000e-01 
1486 4.900000e+00 4.240000e-01 
1486 5.200000e+00 4.300000e-01 
1486 5.500000e+00 4.540000e-01 
1486 5.800000e+00 4.340000e-01 
1486 6.100000e+00 4.420000e-01 
1486 6.400000e+00 4.420000e-01 
1486 6.700000e+00 4.580000e-01 
1486 7 4.420000e-01 

1588 1 2.100000e-01 
1588 1.300000e+00 1.680000e-01 
1588 1.600000e+00 3.140000e-01 
1588 1.900000e+00 3.080000e-01 
1588 2.200000e+00 3.220000e-01 
1588 2.500000e+00 3.620000e-01 
1588 2.800000e+00 3.840000e-01 
1588 3.100000e+00 3.820000e-01 
1588 3.400000e+00 3.940000e-01 
1588 3.700000e+00 3.580000e-01 
1588 4 4.100000e-01 
1588 4.300000e+00 4.240000e-01 
1588 4.600000e+00 3.940000e-01 
1588 4.900000e+00 4.120000e-01 
1588 5.200000e+00 4.020000e-01 
1588 5.500000e+00 4.160000e-01 
1588 5.800000e+00 4.000000e-01 
1588 6.100000e+00 4.600000e-01 
1588 6.400000e+00 4.240000e-01 
1588 6.700000e+00 4.300000e-01 
1588 7 4.520000e-01 

1692 1 1.980000e-01 
1692 1.300000e+00 2.980000e-01 
1692 1.600000e+00 2.940000e-01 
1692 1.900000e+00 3.240000e-01 
1692 2.200000e+00 3.280000e-01 
1692 2.500000e+00 3.520000e-01 
1692 2.800000e+00 3.420000e-01 
1692 3.100000e+00 3.440000e-01 
1692 3.400000e+00 3.700000e-01 
1692 3.700000e+00 3.900000e-01 
1692 4 3.740000e-01 
1692 4.300000e+00 3.720000e-01 
1692 4.600000e+00 4.280000e-01 
1692 4.900000e+00 4.080000e-01 
1692 5.200000e+00 4.400000e-01 
1692 5.500000e+00 4.520000e-01 
1692 5.800000e+00 4.360000e-01 
1692 6.100000e+00 4.460000e-01 
1692 6.400000e+00 4.340000e-01 
1692 6.700000e+00 4.320000e-01 
1692 7 4.680000e-01 

1794 1 1.360000e-01 
1794 1.300000e+00 2.060000e-01 
1794 1.600000e+00 2.260000e-01 
1794 1.900000e+00 3.320000e-01 
1794 2.200000e+00 2.780000e-01 
1794 2.500000e+00 3.380000e-01 
1794 2.800000e+00 3.760000e-01 
1794 3.100000e+00 3.360000e-01 
1794 3.400000e+00 3.340000e-01 
1794 3.700000e+00 4.080000e-01 
1794 4 3.820000e-01 
1794 4.300000e+00 3.800000e-01 
1794 4.600000e+00 4.240000e-01 
1794 4.900000e+00 4.260000e-01 
1794 5.200000e+00 4.240000e-01 
1794 5.500000e+00 4.200000e-01 
1794 5.800000e+00 4.260000e-01 
1794 6.100000e+00 4.340000e-01 
1794 6.400000e+00 4.260000e-01 
1794 6.700000e+00 4.540000e-01 
1794 7 4.440000e-01 

1896 1 1.220000e-01 
1896 1.300000e+00 1.940000e-01 
1896 1.600000e+00 2.160000e-01 
1896 1.900000e+00 2.060000e-01 
1896 2.200000e+00 3.200000e-01 
1896 2.500000e+00 3.060000e-01 
1896 2.800000e+00 3.480000e-01 
1896 3.100000e+00 3.540000e-01 
1896 3.400000e+00 3.840000e-01 
1896 3.700000e+00 3.880000e-01 
1896 4 3.900000e-01 
1896 4.300000e+00 3.580000e-01 
1896 4.600000e+00 4.320000e-01 
1896 4.900000e+00 4.480000e-01 
1896 5.200000e+00 4.100000e-01 
1896 5.500000e+00 4.460000e-01 
1896 5.800000e+00 4.500000e-01 
1896 6.100000e+00 4.240000e-01 
1896 6.400000e+00 4.160000e-01 
1896 6.700000e+00 4.580000e-01 
1896 7 4.260000e-01 

2000 1 1.680000e-01 
2000 1.300000e+00 2.300000e-01 
2000 1.600000e+00 2.200000e-01 
2000 1.900000e+00 2.680000e-01 
2000 2.200000e+00 2.760000e-01 
2000 2.500000e+00 3.760000e-01 
2000 2.800000e+00 3.140000e-01 
2000 3.100000e+00 3.720000e-01 
2000 3.400000e+00 3.980000e-01 
2000 3.700000e+00 3.900000e-01 
2000 4 4.200000e-01 
2000 4.300000e+00 4.040000e-01 
2000 4.600000e+00 3.840000e-01 
2000 4.900000e+00 4.360000e-01 
2000 5.200000e+00 3.880000e-01 
2000 5.500000e+00 4.020000e-01 
2000 5.800000e+00 4.200000e-01 
2000 6.100000e+00 4.120000e-01 
2000 6.400000e+00 4.460000e-01 
2000 6.700000e+00 4.260000e-01 
2000 7 4.460000e-01 



==> data/phasediag/ceskmlinf-obslensigman.dat <==
50 0 4.680000e-01 
50 2.500000e-01 4.800000e-01 
50 5.000000e-01 4.580000e-01 
50 7.500000e-01 4.660000e-01 
50 1 4.600000e-01 
50 1.250000e+00 4.740000e-01 
50 1.500000e+00 4.660000e-01 
50 1.750000e+00 4.720000e-01 
50 2 4.660000e-01 
50 2.250000e+00 4.720000e-01 
50 2.500000e+00 4.720000e-01 
50 2.750000e+00 4.800000e-01 
50 3 4.700000e-01 
50 3.250000e+00 4.740000e-01 
50 3.500000e+00 4.780000e-01 
50 3.750000e+00 4.660000e-01 
50 4 4.720000e-01 

152 0 4.500000e-01 
152 2.500000e-01 4.360000e-01 
152 5.000000e-01 4.580000e-01 
152 7.500000e-01 4.420000e-01 
152 1 4.280000e-01 
152 1.250000e+00 4.560000e-01 
152 1.500000e+00 4.540000e-01 
152 1.750000e+00 4.740000e-01 
152 2 4.460000e-01 
152 2.250000e+00 4.780000e-01 
152 2.500000e+00 4.660000e-01 
152 2.750000e+00 4.680000e-01 
152 3 4.600000e-01 
152 3.250000e+00 4.600000e-01 
152 3.500000e+00 4.700000e-01 
152 3.750000e+00 4.760000e-01 
152 4 4.760000e-01 

254 0 4.220000e-01 
254 2.500000e-01 4.480000e-01 
254 5.000000e-01 4.320000e-01 
254 7.500000e-01 4.360000e-01 
254 1 4.300000e-01 
254 1.250000e+00 4.460000e-01 
254 1.500000e+00 4.580000e-01 
254 1.750000e+00 4.300000e-01 
254 2 4.700000e-01 
254 2.250000e+00 4.540000e-01 
254 2.500000e+00 4.680000e-01 
254 2.750000e+00 4.680000e-01 
254 3 4.640000e-01 
254 3.250000e+00 4.560000e-01 
254 3.500000e+00 4.680000e-01 
254 3.750000e+00 4.540000e-01 
254 4 4.500000e-01 

356 0 4.060000e-01 
356 2.500000e-01 4.000000e-01 
356 5.000000e-01 3.560000e-01 
356 7.500000e-01 4.460000e-01 
356 1 4.080000e-01 
356 1.250000e+00 4.460000e-01 
356 1.500000e+00 4.600000e-01 
356 1.750000e+00 4.560000e-01 
356 2 4.220000e-01 
356 2.250000e+00 4.640000e-01 
356 2.500000e+00 4.540000e-01 
356 2.750000e+00 4.620000e-01 
356 3 4.540000e-01 
356 3.250000e+00 4.440000e-01 
356 3.500000e+00 4.600000e-01 
356 3.750000e+00 4.720000e-01 
356 4 4.560000e-01 

460 0 4.380000e-01 
460 2.500000e-01 3.280000e-01 
460 5.000000e-01 3.740000e-01 
460 7.500000e-01 3.920000e-01 
460 1 3.980000e-01 
460 1.250000e+00 3.980000e-01 
460 1.500000e+00 4.480000e-01 
460 1.750000e+00 4.320000e-01 
460 2 4.480000e-01 
460 2.250000e+00 4.320000e-01 
460 2.500000e+00 4.460000e-01 
460 2.750000e+00 4.520000e-01 
460 3 4.720000e-01 
460 3.250000e+00 4.600000e-01 
460 3.500000e+00 4.620000e-01 
460 3.750000e+00 4.660000e-01 
460 4 4.560000e-01 

562 0 3.100000e-01 
562 2.500000e-01 3.540000e-01 
562 5.000000e-01 3.920000e-01 
562 7.500000e-01 4.160000e-01 
562 1 3.860000e-01 
562 1.250000e+00 4.280000e-01 
562 1.500000e+00 4.340000e-01 
562 1.750000e+00 4.220000e-01 
562 2 4.440000e-01 
562 2.250000e+00 4.340000e-01 
562 2.500000e+00 4.500000e-01 
562 2.750000e+00 4.700000e-01 
562 3 4.540000e-01 
562 3.250000e+00 4.680000e-01 
562 3.500000e+00 4.500000e-01 
562 3.750000e+00 4.580000e-01 
562 4 4.580000e-01 

664 0 3.040000e-01 
664 2.500000e-01 3.660000e-01 
664 5.000000e-01 3.560000e-01 
664 7.500000e-01 3.080000e-01 
664 1 3.920000e-01 
664 1.250000e+00 3.800000e-01 
664 1.500000e+00 4.260000e-01 
664 1.750000e+00 4.460000e-01 
664 2 4.300000e-01 
664 2.250000e+00 4.400000e-01 
664 2.500000e+00 4.280000e-01 
664 2.750000e+00 4.460000e-01 
664 3 4.560000e-01 
664 3.250000e+00 4.640000e-01 
664 3.500000e+00 4.560000e-01 
664 3.750000e+00 4.640000e-01 
664 4 4.680000e-01 

768 0 3.260000e-01 
768 2.500000e-01 3.140000e-01 
768 5.000000e-01 3.060000e-01 
768 7.500000e-01 3.680000e-01 
768 1 3.600000e-01 
768 1.250000e+00 3.860000e-01 
768 1.500000e+00 4.080000e-01 
768 1.750000e+00 4.240000e-01 
768 2 4.360000e-01 
768 2.250000e+00 4.480000e-01 
768 2.500000e+00 4.680000e-01 
768 2.750000e+00 4.520000e-01 
768 3 4.580000e-01 
768 3.250000e+00 4.500000e-01 
768 3.500000e+00 4.600000e-01 
768 3.750000e+00 4.740000e-01 
768 4 4.660000e-01 

870 0 3.120000e-01 
870 2.500000e-01 2.900000e-01 
870 5.000000e-01 2.660000e-01 
870 7.500000e-01 2.740000e-01 
870 1 4.040000e-01 
870 1.250000e+00 3.300000e-01 
870 1.500000e+00 4.080000e-01 
870 1.750000e+00 4.140000e-01 
870 2 4.460000e-01 
870 2.250000e+00 4.420000e-01 
870 2.500000e+00 4.720000e-01 
870 2.750000e+00 4.520000e-01 
870 3 4.460000e-01 
870 3.250000e+00 4.580000e-01 
870 3.500000e+00 4.360000e-01 
870 3.750000e+00 4.300000e-01 
870 4 4.620000e-01 

972 0 2.560000e-01 
972 2.500000e-01 2.400000e-01 
972 5.000000e-01 3.300000e-01 
972 7.500000e-01 2.620000e-01 
972 1 3.400000e-01 
972 1.250000e+00 4.020000e-01 
972 1.500000e+00 3.820000e-01 
972 1.750000e+00 4.040000e-01 
972 2 4.240000e-01 
972 2.250000e+00 4.120000e-01 
972 2.500000e+00 4.380000e-01 
972 2.750000e+00 4.340000e-01 
972 3 4.460000e-01 
972 3.250000e+00 4.260000e-01 
972 3.500000e+00 4.520000e-01 
972 3.750000e+00 4.420000e-01 
972 4 4.540000e-01 

1076 0 2.200000e-01 
1076 2.500000e-01 2.740000e-01 
1076 5.000000e-01 3.560000e-01 
1076 7.500000e-01 3.140000e-01 
1076 1 3.200000e-01 
1076 1.250000e+00 3.220000e-01 
1076 1.500000e+00 3.740000e-01 
1076 1.750000e+00 3.860000e-01 
1076 2 4.380000e-01 
1076 2.250000e+00 4.400000e-01 
1076 2.500000e+00 4.500000e-01 
1076 2.750000e+00 4.440000e-01 
1076 3 4.420000e-01 
1076 3.250000e+00 4.720000e-01 
1076 3.500000e+00 4.580000e-01 
1076 3.750000e+00 4.280000e-01 
1076 4 4.500000e-01 

1178 0 2.120000e-01 
1178 2.500000e-01 3.100000e-01 
1178 5.000000e-01 2.980000e-01 
1178 7.500000e-01 2.860000e-01 
1178 1 3.080000e-01 
1178 1.250000e+00 3.480000e-01 
1178 1.500000e+00 3.840000e-01 
1178 1.750000e+00 3.820000e-01 
1178 2 4.040000e-01 
1178 2.250000e+00 4.360000e-01 
1178 2.500000e+00 4.420000e-01 
1178 2.750000e+00 4.280000e-01 
1178 3 4.520000e-01 
1178 3.250000e+00 4.680000e-01 
1178 3.500000e+00 4.680000e-01 
1178 3.750000e+00 4.440000e-01 
1178 4 4.520000e-01 

1280 0 1.920000e-01 
1280 2.500000e-01 1.440000e-01 
1280 5.000000e-01 2.840000e-01 
1280 7.500000e-01 2.960000e-01 
1280 1 2.760000e-01 
1280 1.250000e+00 3.520000e-01 
1280 1.500000e+00 3.800000e-01 
1280 1.750000e+00 4.000000e-01 
1280 2 4.160000e-01 
1280 2.250000e+00 4.080000e-01 
1280 2.500000e+00 4.220000e-01 
1280 2.750000e+00 4.180000e-01 
1280 3 4.420000e-01 
1280 3.250000e+00 4.200000e-01 
1280 3.500000e+00 4.660000e-01 
1280 3.750000e+00 4.620000e-01 
1280 4 4.400000e-01 

1384 0 1.800000e-01 
1384 2.500000e-01 1.900000e-01 
1384 5.000000e-01 1.900000e-01 
1384 7.500000e-01 2.360000e-01 
1384 1 3.380000e-01 
1384 1.250000e+00 3.180000e-01 
1384 1.500000e+00 3.560000e-01 
1384 1.750000e+00 4.140000e-01 
1384 2 3.720000e-01 
1384 2.250000e+00 4.360000e-01 
1384 2.500000e+00 4.280000e-01 
1384 2.750000e+00 4.320000e-01 
1384 3 4.360000e-01 
1384 3.250000e+00 4.160000e-01 
1384 3.500000e+00 4.620000e-01 
1384 3.750000e+00 4.420000e-01 
1384 4 4.380000e-01 

1486 0 2.200000e-01 
1486 2.500000e-01 1.380000e-01 
1486 5.000000e-01 2.400000e-01 
1486 7.500000e-01 2.400000e-01 
1486 1 3.060000e-01 
1486 1.250000e+00 3.040000e-01 
1486 1.500000e+00 3.560000e-01 
1486 1.750000e+00 4.000000e-01 
1486 2 3.860000e-01 
1486 2.250000e+00 4.260000e-01 
1486 2.500000e+00 4.060000e-01 
1486 2.750000e+00 4.220000e-01 
1486 3 4.240000e-01 
1486 3.250000e+00 4.640000e-01 
1486 3.500000e+00 4.420000e-01 
1486 3.750000e+00 4.260000e-01 
1486 4 4.260000e-01 

1588 0 2.160000e-01 
1588 2.500000e-01 1.880000e-01 
1588 5.000000e-01 3.000000e-01 
1588 7.500000e-01 1.840000e-01 
1588 1 2.180000e-01 
1588 1.250000e+00 3.480000e-01 
1588 1.500000e+00 3.140000e-01 
1588 1.750000e+00 3.920000e-01 
1588 2 3.900000e-01 
1588 2.250000e+00 4.160000e-01 
1588 2.500000e+00 4.180000e-01 
1588 2.750000e+00 3.920000e-01 
1588 3 4.300000e-01 
1588 3.250000e+00 4.440000e-01 
1588 3.500000e+00 4.360000e-01 
1588 3.750000e+00 4.620000e-01 
1588 4 4.640000e-01 

1692 0 1.520000e-01 
1692 2.500000e-01 1.660000e-01 
1692 5.000000e-01 1.560000e-01 
1692 7.500000e-01 2.380000e-01 
1692 1 2.440000e-01 
1692 1.250000e+00 3.340000e-01 
1692 1.500000e+00 3.080000e-01 
1692 1.750000e+00 3.840000e-01 
1692 2 3.300000e-01 
1692 2.250000e+00 4.160000e-01 
1692 2.500000e+00 4.420000e-01 
1692 2.750000e+00 4.320000e-01 
1692 3 4.420000e-01 
1692 3.250000e+00 4.440000e-01 
1692 3.500000e+00 4.640000e-01 
1692 3.750000e+00 4.420000e-01 
1692 4 4.280000e-01 

1794 0 1.400000e-01 
1794 2.500000e-01 1.160000e-01 
1794 5.000000e-01 9.600000e-02 
1794 7.500000e-01 1.700000e-01 
1794 1 1.740000e-01 
1794 1.250000e+00 2.400000e-01 
1794 1.500000e+00 3.020000e-01 
1794 1.750000e+00 3.240000e-01 
1794 2 3.700000e-01 
1794 2.250000e+00 4.260000e-01 
1794 2.500000e+00 3.940000e-01 
1794 2.750000e+00 4.040000e-01 
1794 3 4.200000e-01 
1794 3.250000e+00 4.600000e-01 
1794 3.500000e+00 4.600000e-01 
1794 3.750000e+00 4.260000e-01 
1794 4 4.420000e-01 

1896 0 6.200000e-02 
1896 2.500000e-01 1.480000e-01 
1896 5.000000e-01 8.600000e-02 
1896 7.500000e-01 1.740000e-01 
1896 1 2.620000e-01 
1896 1.250000e+00 2.760000e-01 
1896 1.500000e+00 3.200000e-01 
1896 1.750000e+00 3.320000e-01 
1896 2 3.840000e-01 
1896 2.250000e+00 4.400000e-01 
1896 2.500000e+00 4.100000e-01 
1896 2.750000e+00 4.320000e-01 
1896 3 4.240000e-01 
1896 3.250000e+00 4.560000e-01 
1896 3.500000e+00 4.500000e-01 
1896 3.750000e+00 4.420000e-01 
1896 4 4.340000e-01 

2000 0 1.020000e-01 
2000 2.500000e-01 9.200000e-02 
2000 5.000000e-01 1.860000e-01 
2000 7.500000e-01 1.400000e-01 
2000 1 1.960000e-01 
2000 1.250000e+00 3.340000e-01 
2000 1.500000e+00 2.800000e-01 
2000 1.750000e+00 3.380000e-01 
2000 2 3.720000e-01 
2000 2.250000e+00 3.980000e-01 
2000 2.500000e+00 4.160000e-01 
2000 2.750000e+00 4.260000e-01 
2000 3 4.280000e-01 
2000 3.250000e+00 3.920000e-01 
2000 3.500000e+00 4.520000e-01 
2000 3.750000e+00 4.420000e-01 
2000 4 4.500000e-01 



==> data/phasediag/cesnnpc-distobslen.dat <==
50 7.256960e-01 0 
50 7.108299e-01 0 
50 6.952168e-01 0 
50 6.788246e-01 4.000000e-03 
50 6.616184e-01 8.000000e-03 
50 6.435619e-01 4.000000e-03 
50 6.246168e-01 8.000000e-03 
50 6.047444e-01 6.000000e-03 
50 5.839048e-01 0 
50 5.620597e-01 0 
50 5.391707e-01 4.000000e-03 
50 5.152022e-01 1.200000e-02 
50 4.901220e-01 3.000000e-02 
50 4.639033e-01 5.800000e-02 
50 4.365241e-01 6.200000e-02 
50 4.079717e-01 9.200000e-02 
50 3.782422e-01 9.000000e-02 
50 3.473448e-01 1.320000e-01 
50 3.153002e-01 1.620000e-01 
50 2.821454e-01 2.000000e-01 
50 2.479345e-01 2.680000e-01 
50 2.127382e-01 3.000000e-01 
50 1.766459e-01 3.480000e-01 
50 1.397660e-01 3.820000e-01 
50 1.022240e-01 4.000000e-01 
50 6.416186e-02 4.400000e-01 
50 2.573626e-02 4.280000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 0 
152 6.435619e-01 0 
152 6.246168e-01 0 
152 6.047444e-01 0 
152 5.839048e-01 0 
152 5.620597e-01 0 
152 5.391707e-01 0 
152 5.152022e-01 0 
152 4.901220e-01 0 
152 4.639033e-01 0 
152 4.365241e-01 2.000000e-03 
152 4.079717e-01 6.000000e-03 
152 3.782422e-01 6.000000e-03 
152 3.473448e-01 1.200000e-02 
152 3.153002e-01 2.600000e-02 
152 2.821454e-01 3.200000e-02 
152 2.479345e-01 7.800000e-02 
152 2.127382e-01 1.080000e-01 
152 1.766459e-01 1.840000e-01 
152 1.397660e-01 3.040000e-01 
152 1.022240e-01 3.640000e-01 
152 6.416186e-02 4.200000e-01 
152 2.573626e-02 4.340000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 0 
254 4.639033e-01 0 
254 4.365241e-01 0 
254 4.079717e-01 0 
254 3.782422e-01 2.000000e-03 
254 3.473448e-01 2.000000e-03 
254 3.153002e-01 6.000000e-03 
254 2.821454e-01 1.000000e-02 
254 2.479345e-01 1.200000e-02 
254 2.127382e-01 3.400000e-02 
254 1.766459e-01 9.400000e-02 
254 1.397660e-01 1.520000e-01 
254 1.022240e-01 2.980000e-01 
254 6.416186e-02 4.140000e-01 
254 2.573626e-02 4.500000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 0 
356 3.782422e-01 0 
356 3.473448e-01 0 
356 3.153002e-01 0 
356 2.821454e-01 2.000000e-03 
356 2.479345e-01 1.000000e-02 
356 2.127382e-01 2.800000e-02 
356 1.766459e-01 4.400000e-02 
356 1.397660e-01 1.180000e-01 
356 1.022240e-01 2.520000e-01 
356 6.416186e-02 3.720000e-01 
356 2.573626e-02 4.620000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 0 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 0 
460 3.153002e-01 0 
460 2.821454e-01 0 
460 2.479345e-01 2.000000e-03 
460 2.127382e-01 1.400000e-02 
460 1.766459e-01 1.800000e-02 
460 1.397660e-01 4.800000e-02 
460 1.022240e-01 1.760000e-01 
460 6.416186e-02 3.540000e-01 
460 2.573626e-02 4.020000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 2.000000e-03 
562 2.821454e-01 0 
562 2.479345e-01 2.000000e-03 
562 2.127382e-01 1.400000e-02 
562 1.766459e-01 1.600000e-02 
562 1.397660e-01 5.400000e-02 
562 1.022240e-01 1.700000e-01 
562 6.416186e-02 3.540000e-01 
562 2.573626e-02 4.160000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 0 
664 2.821454e-01 0 
664 2.479345e-01 0 
664 2.127382e-01 4.000000e-03 
664 1.766459e-01 1.200000e-02 
664 1.397660e-01 3.800000e-02 
664 1.022240e-01 1.080000e-01 
664 6.416186e-02 3.540000e-01 
664 2.573626e-02 4.480000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 0 
768 2.127382e-01 2.000000e-03 
768 1.766459e-01 4.000000e-03 
768 1.397660e-01 2.400000e-02 
768 1.022240e-01 9.800000e-02 
768 6.416186e-02 2.700000e-01 
768 2.573626e-02 4.240000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 0 
870 2.479345e-01 0 
870 2.127382e-01 0 
870 1.766459e-01 4.000000e-03 
870 1.397660e-01 1.200000e-02 
870 1.022240e-01 7.200000e-02 
870 6.416186e-02 2.780000e-01 
870 2.573626e-02 4.080000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 0 
972 2.127382e-01 0 
972 1.766459e-01 2.000000e-03 
972 1.397660e-01 8.000000e-03 
972 1.022240e-01 6.600000e-02 
972 6.416186e-02 1.820000e-01 
972 2.573626e-02 4.300000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 0 
1076 2.479345e-01 0 
1076 2.127382e-01 0 
1076 1.766459e-01 0 
1076 1.397660e-01 1.000000e-02 
1076 1.022240e-01 6.400000e-02 
1076 6.416186e-02 2.200000e-01 
1076 2.573626e-02 4.380000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 0 
1178 1.766459e-01 2.000000e-03 
1178 1.397660e-01 8.000000e-03 
1178 1.022240e-01 3.600000e-02 
1178 6.416186e-02 1.920000e-01 
1178 2.573626e-02 4.280000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 0 
1280 1.397660e-01 2.000000e-03 
1280 1.022240e-01 2.600000e-02 
1280 6.416186e-02 2.120000e-01 
1280 2.573626e-02 4.340000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 0 
1384 1.766459e-01 0 
1384 1.397660e-01 4.000000e-03 
1384 1.022240e-01 1.600000e-02 
1384 6.416186e-02 1.720000e-01 
1384 2.573626e-02 3.820000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 0 
1486 1.766459e-01 0 
1486 1.397660e-01 2.000000e-03 
1486 1.022240e-01 2.800000e-02 
1486 6.416186e-02 1.280000e-01 
1486 2.573626e-02 4.120000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 0 
1588 1.766459e-01 0 
1588 1.397660e-01 2.000000e-03 
1588 1.022240e-01 1.800000e-02 
1588 6.416186e-02 1.460000e-01 
1588 2.573626e-02 3.880000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 0 
1692 1.766459e-01 0 
1692 1.397660e-01 2.000000e-03 
1692 1.022240e-01 2.200000e-02 
1692 6.416186e-02 1.180000e-01 
1692 2.573626e-02 4.080000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 0 
1794 1.397660e-01 0 
1794 1.022240e-01 2.200000e-02 
1794 6.416186e-02 9.400000e-02 
1794 2.573626e-02 3.680000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 0 
1896 1.397660e-01 2.000000e-03 
1896 1.022240e-01 1.200000e-02 
1896 6.416186e-02 1.080000e-01 
1896 2.573626e-02 4.280000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 0 
2000 1.766459e-01 0 
2000 1.397660e-01 0 
2000 1.022240e-01 1.000000e-02 
2000 6.416186e-02 6.400000e-02 
2000 2.573626e-02 3.780000e-01 



==> data/phasediag/cesnnpc-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 0 
0 3.577726e-01 0 
0 3.261071e-01 0 
0 2.933176e-01 0 
0 2.594515e-01 2.000000e-03 
0 2.245745e-01 4.000000e-03 
0 1.887700e-01 1.800000e-02 
0 1.521394e-01 3.600000e-02 
0 1.148031e-01 1.480000e-01 
0 7.689765e-02 3.420000e-01 
0 3.857500e-02 4.160000e-01 
0 0 4.580000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 0 
2.500000e-01 3.577726e-01 0 
2.500000e-01 3.261071e-01 0 
2.500000e-01 2.933176e-01 0 
2.500000e-01 2.594515e-01 6.000000e-03 
2.500000e-01 2.245745e-01 6.000000e-03 
2.500000e-01 1.887700e-01 2.400000e-02 
2.500000e-01 1.521394e-01 8.800000e-02 
2.500000e-01 1.148031e-01 1.800000e-01 
2.500000e-01 7.689765e-02 2.900000e-01 
2.500000e-01 3.857500e-02 4.480000e-01 
2.500000e-01 0 4.580000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 0 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 0 
5.000000e-01 4.176198e-01 0 
5.000000e-01 3.882828e-01 0 
5.000000e-01 3.577726e-01 0 
5.000000e-01 3.261071e-01 2.000000e-03 
5.000000e-01 2.933176e-01 2.000000e-03 
5.000000e-01 2.594515e-01 6.000000e-03 
5.000000e-01 2.245745e-01 2.400000e-02 
5.000000e-01 1.887700e-01 5.800000e-02 
5.000000e-01 1.521394e-01 9.800000e-02 
5.000000e-01 1.148031e-01 2.380000e-01 
5.000000e-01 7.689765e-02 3.680000e-01 
5.000000e-01 3.857500e-02 4.640000e-01 
5.000000e-01 0 4.580000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 0 
7.500000e-01 5.694556e-01 0 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 0 
7.500000e-01 4.986076e-01 0 
7.500000e-01 4.727708e-01 0 
7.500000e-01 4.457805e-01 0 
7.500000e-01 4.176198e-01 0 
7.500000e-01 3.882828e-01 0 
7.500000e-01 3.577726e-01 0 
7.500000e-01 3.261071e-01 4.000000e-03 
7.500000e-01 2.933176e-01 1.600000e-02 
7.500000e-01 2.594515e-01 2.800000e-02 
7.500000e-01 2.245745e-01 5.200000e-02 
7.500000e-01 1.887700e-01 1.120000e-01 
7.500000e-01 1.521394e-01 1.600000e-01 
7.500000e-01 1.148031e-01 2.920000e-01 
7.500000e-01 7.689765e-02 4.160000e-01 
7.500000e-01 3.857500e-02 4.420000e-01 
7.500000e-01 0 4.700000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 0 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 0 
1 7.005061e-01 0 
1 6.843774e-01 0 
1 6.674464e-01 0 
1 6.496776e-01 0 
1 6.310329e-01 0 
1 6.114740e-01 0 
1 5.909613e-01 0 
1 5.694556e-01 0 
1 5.469186e-01 0 
1 5.233138e-01 0 
1 4.986076e-01 6.000000e-03 
1 4.727708e-01 4.000000e-03 
1 4.457805e-01 4.000000e-03 
1 4.176198e-01 1.000000e-02 
1 3.882828e-01 1.000000e-02 
1 3.577726e-01 2.000000e-02 
1 3.261071e-01 2.400000e-02 
1 2.933176e-01 4.600000e-02 
1 2.594515e-01 6.400000e-02 
1 2.245745e-01 1.160000e-01 
1 1.887700e-01 1.640000e-01 
1 1.521394e-01 2.560000e-01 
1 1.148031e-01 3.640000e-01 
1 7.689765e-02 4.060000e-01 
1 3.857500e-02 4.400000e-01 
1 0 4.340000e-01 

1.250000e+00 8.616825e-01 0 
1.250000e+00 8.554323e-01 0 
1.250000e+00 8.484842e-01 0 
1.250000e+00 8.408709e-01 0 
1.250000e+00 8.326177e-01 0 
1.250000e+00 8.237427e-01 0 
1.250000e+00 8.142570e-01 2.000000e-03 
1.250000e+00 8.041653e-01 0 
1.250000e+00 7.934666e-01 0 
1.250000e+00 7.821546e-01 0 
1.250000e+00 7.702181e-01 0 
1.250000e+00 7.576420e-01 0 
1.250000e+00 7.444072e-01 0 
1.250000e+00 7.304908e-01 0 
1.250000e+00 7.158667e-01 0 
1.250000e+00 7.005061e-01 4.000000e-03 
1.250000e+00 6.843774e-01 2.000000e-03 
1.250000e+00 6.674464e-01 0 
1.250000e+00 6.496776e-01 0 
1.250000e+00 6.310329e-01 4.000000e-03 
1.250000e+00 6.114740e-01 2.000000e-03 
1.250000e+00 5.909613e-01 4.000000e-03 
1.250000e+00 5.694556e-01 2.000000e-03 
1.250000e+00 5.469186e-01 1.200000e-02 
1.250000e+00 5.233138e-01 6.000000e-03 
1.250000e+00 4.986076e-01 4.000000e-03 
1.250000e+00 4.727708e-01 1.400000e-02 
1.250000e+00 4.457805e-01 1.800000e-02 
1.250000e+00 4.176198e-01 1.600000e-02 
1.250000e+00 3.882828e-01 3.400000e-02 
1.250000e+00 3.577726e-01 5.800000e-02 
1.250000e+00 3.261071e-01 7.400000e-02 
1.250000e+00 2.933176e-01 1.120000e-01 
1.250000e+00 2.594515e-01 1.660000e-01 
1.250000e+00 2.245745e-01 2.300000e-01 
1.250000e+00 1.887700e-01 2.680000e-01 
1.250000e+00 1.521394e-01 3.200000e-01 
1.250000e+00 1.148031e-01 4.060000e-01 
1.250000e+00 7.689765e-02 4.160000e-01 
1.250000e+00 3.857500e-02 4.640000e-01 
1.250000e+00 0 4.440000e-01 

1.500000e+00 8.616825e-01 0 
1.500000e+00 8.554323e-01 0 
1.500000e+00 8.484842e-01 0 
1.500000e+00 8.408709e-01 2.000000e-03 
1.500000e+00 8.326177e-01 2.000000e-03 
1.500000e+00 8.237427e-01 2.000000e-03 
1.500000e+00 8.142570e-01 2.000000e-03 
1.500000e+00 8.041653e-01 2.000000e-03 
1.500000e+00 7.934666e-01 2.000000e-03 
1.500000e+00 7.821546e-01 0 
1.500000e+00 7.702181e-01 2.000000e-03 
1.500000e+00 7.576420e-01 2.000000e-03 
1.500000e+00 7.444072e-01 0 
1.500000e+00 7.304908e-01 6.000000e-03 
1.500000e+00 7.158667e-01 0 
1.500000e+00 7.005061e-01 6.000000e-03 
1.500000e+00 6.843774e-01 6.000000e-03 
1.500000e+00 6.674464e-01 8.000000e-03 
1.500000e+00 6.496776e-01 8.000000e-03 
1.500000e+00 6.310329e-01 1.400000e-02 
1.500000e+00 6.114740e-01 1.400000e-02 
1.500000e+00 5.909613e-01 1.600000e-02 
1.500000e+00 5.694556e-01 2.800000e-02 
1.500000e+00 5.469186e-01 2.400000e-02 
1.500000e+00 5.233138e-01 2.600000e-02 
1.500000e+00 4.986076e-01 3.600000e-02 
1.500000e+00 4.727708e-01 5.800000e-02 
1.500000e+00 4.457805e-01 5.400000e-02 
1.500000e+00 4.176198e-01 7.200000e-02 
1.500000e+00 3.882828e-01 8.800000e-02 
1.500000e+00 3.577726e-01 8.400000e-02 
1.500000e+00 3.261071e-01 1.220000e-01 
1.500000e+00 2.933176e-01 1.740000e-01 
1.500000e+00 2.594515e-01 2.100000e-01 
1.500000e+00 2.245745e-01 3.140000e-01 
1.500000e+00 1.887700e-01 3.040000e-01 
1.500000e+00 1.521394e-01 3.860000e-01 
1.500000e+00 1.148031e-01 4.020000e-01 
1.500000e+00 7.689765e-02 4.460000e-01 
1.500000e+00 3.857500e-02 4.380000e-01 
1.500000e+00 0 4.420000e-01 

1.750000e+00 8.616825e-01 0 
1.750000e+00 8.554323e-01 0 
1.750000e+00 8.484842e-01 8.000000e-03 
1.750000e+00 8.408709e-01 6.000000e-03 
1.750000e+00 8.326177e-01 2.000000e-03 
1.750000e+00 8.237427e-01 6.000000e-03 
1.750000e+00 8.142570e-01 8.000000e-03 
1.750000e+00 8.041653e-01 4.000000e-03 
1.750000e+00 7.934666e-01 4.000000e-03 
1.750000e+00 7.821546e-01 1.400000e-02 
1.750000e+00 7.702181e-01 1.400000e-02 
1.750000e+00 7.576420e-01 1.000000e-02 
1.750000e+00 7.444072e-01 2.200000e-02 
1.750000e+00 7.304908e-01 2.800000e-02 
1.750000e+00 7.158667e-01 6.000000e-03 
1.750000e+00 7.005061e-01 2.400000e-02 
1.750000e+00 6.843774e-01 2.800000e-02 
1.750000e+00 6.674464e-01 1.600000e-02 
1.750000e+00 6.496776e-01 3.400000e-02 
1.750000e+00 6.310329e-01 3.200000e-02 
1.750000e+00 6.114740e-01 3.200000e-02 
1.750000e+00 5.909613e-01 5.000000e-02 
1.750000e+00 5.694556e-01 4.200000e-02 
1.750000e+00 5.469186e-01 6.000000e-02 
1.750000e+00 5.233138e-01 6.000000e-02 
1.750000e+00 4.986076e-01 9.600000e-02 
1.750000e+00 4.727708e-01 8.000000e-02 
1.750000e+00 4.457805e-01 1.000000e-01 
1.750000e+00 4.176198e-01 1.100000e-01 
1.750000e+00 3.882828e-01 1.620000e-01 
1.750000e+00 3.577726e-01 1.780000e-01 
1.750000e+00 3.261071e-01 2.500000e-01 
1.750000e+00 2.933176e-01 2.780000e-01 
1.750000e+00 2.594515e-01 3.160000e-01 
1.750000e+00 2.245745e-01 3.600000e-01 
1.750000e+00 1.887700e-01 3.260000e-01 
1.750000e+00 1.521394e-01 4.160000e-01 
1.750000e+00 1.148031e-01 4.220000e-01 
1.750000e+00 7.689765e-02 4.280000e-01 
1.750000e+00 3.857500e-02 4.460000e-01 
1.750000e+00 0 4.520000e-01 

2 8.616825e-01 1.200000e-02 
2 8.554323e-01 1.200000e-02 
2 8.484842e-01 1.200000e-02 
2 8.408709e-01 2.000000e-02 
2 8.326177e-01 2.400000e-02 
2 8.237427e-01 2.200000e-02 
2 8.142570e-01 2.600000e-02 
2 8.041653e-01 1.600000e-02 
2 7.934666e-01 2.400000e-02 
2 7.821546e-01 2.800000e-02 
2 7.702181e-01 4.000000e-02 
2 7.576420e-01 1.800000e-02 
2 7.444072e-01 3.200000e-02 
2 7.304908e-01 3.800000e-02 
2 7.158667e-01 4.000000e-02 
2 7.005061e-01 4.000000e-02 
2 6.843774e-01 4.600000e-02 
2 6.674464e-01 5.800000e-02 
2 6.496776e-01 4.800000e-02 
2 6.310329e-01 8.400000e-02 
2 6.114740e-01 7.400000e-02 
2 5.909613e-01 6.200000e-02 
2 5.694556e-01 7.800000e-02 
2 5.469186e-01 1.040000e-01 
2 5.233138e-01 1.420000e-01 
2 4.986076e-01 1.320000e-01 
2 4.727708e-01 1.180000e-01 
2 4.457805e-01 1.900000e-01 
2 4.176198e-01 1.900000e-01 
2 3.882828e-01 1.980000e-01 
2 3.577726e-01 2.460000e-01 
2 3.261071e-01 3.240000e-01 
2 2.933176e-01 3.540000e-01 
2 2.594515e-01 4.080000e-01 
2 2.245745e-01 3.580000e-01 
2 1.887700e-01 3.980000e-01 
2 1.521394e-01 3.800000e-01 
2 1.148031e-01 4.420000e-01 
2 7.689765e-02 4.180000e-01 
2 3.857500e-02 4.480000e-01 
2 0 4.300000e-01 

2.250000e+00 8.616825e-01 4.600000e-02 
2.250000e+00 8.554323e-01 3.200000e-02 
2.250000e+00 8.484842e-01 4.000000e-02 
2.250000e+00 8.408709e-01 3.600000e-02 
2.250000e+00 8.326177e-01 5.600000e-02 
2.250000e+00 8.237427e-01 5.000000e-02 
2.250000e+00 8.142570e-01 5.600000e-02 
2.250000e+00 8.041653e-01 3.800000e-02 
2.250000e+00 7.934666e-01 4.600000e-02 
2.250000e+00 7.821546e-01 7.600000e-02 
2.250000e+00 7.702181e-01 8.600000e-02 
2.250000e+00 7.576420e-01 6.400000e-02 
2.250000e+00 7.444072e-01 8.800000e-02 
2.250000e+00 7.304908e-01 1.020000e-01 
2.250000e+00 7.158667e-01 8.800000e-02 
2.250000e+00 7.005061e-01 9.000000e-02 
2.250000e+00 6.843774e-01 9.800000e-02 
2.250000e+00 6.674464e-01 1.040000e-01 
2.250000e+00 6.496776e-01 1.160000e-01 
2.250000e+00 6.310329e-01 1.180000e-01 
2.250000e+00 6.114740e-01 1.540000e-01 
2.250000e+00 5.909613e-01 1.380000e-01 
2.250000e+00 5.694556e-01 1.660000e-01 
2.250000e+00 5.469186e-01 1.640000e-01 
2.250000e+00 5.233138e-01 2.360000e-01 
2.250000e+00 4.986076e-01 1.660000e-01 
2.250000e+00 4.727708e-01 2.440000e-01 
2.250000e+00 4.457805e-01 2.500000e-01 
2.250000e+00 4.176198e-01 2.540000e-01 
2.250000e+00 3.882828e-01 2.920000e-01 
2.250000e+00 3.577726e-01 3.120000e-01 
2.250000e+00 3.261071e-01 3.560000e-01 
2.250000e+00 2.933176e-01 3.380000e-01 
2.250000e+00 2.594515e-01 3.800000e-01 
2.250000e+00 2.245745e-01 3.640000e-01 
2.250000e+00 1.887700e-01 4.080000e-01 
2.250000e+00 1.521394e-01 4.360000e-01 
2.250000e+00 1.148031e-01 4.400000e-01 
2.250000e+00 7.689765e-02 4.540000e-01 
2.250000e+00 3.857500e-02 4.440000e-01 
2.250000e+00 0 4.540000e-01 

2.500000e+00 8.616825e-01 8.800000e-02 
2.500000e+00 8.554323e-01 5.800000e-02 
2.500000e+00 8.484842e-01 7.000000e-02 
2.500000e+00 8.408709e-01 8.600000e-02 
2.500000e+00 8.326177e-01 7.400000e-02 
2.500000e+00 8.237427e-01 7.600000e-02 
2.500000e+00 8.142570e-01 1.300000e-01 
2.500000e+00 8.041653e-01 8.400000e-02 
2.500000e+00 7.934666e-01 9.400000e-02 
2.500000e+00 7.821546e-01 1.000000e-01 
2.500000e+00 7.702181e-01 1.260000e-01 
2.500000e+00 7.576420e-01 1.420000e-01 
2.500000e+00 7.444072e-01 1.120000e-01 
2.500000e+00 7.304908e-01 1.180000e-01 
2.500000e+00 7.158667e-01 1.400000e-01 
2.500000e+00 7.005061e-01 1.320000e-01 
2.500000e+00 6.843774e-01 1.720000e-01 
2.500000e+00 6.674464e-01 1.880000e-01 
2.500000e+00 6.496776e-01 2.220000e-01 
2.500000e+00 6.310329e-01 1.820000e-01 
2.500000e+00 6.114740e-01 2.000000e-01 
2.500000e+00 5.909613e-01 2.160000e-01 
2.500000e+00 5.694556e-01 2.280000e-01 
2.500000e+00 5.469186e-01 2.100000e-01 
2.500000e+00 5.233138e-01 2.580000e-01 
2.500000e+00 4.986076e-01 2.440000e-01 
2.500000e+00 4.727708e-01 2.820000e-01 
2.500000e+00 4.457805e-01 2.900000e-01 
2.500000e+00 4.176198e-01 3.260000e-01 
2.500000e+00 3.882828e-01 3.500000e-01 
2.500000e+00 3.577726e-01 4.080000e-01 
2.500000e+00 3.261071e-01 3.660000e-01 
2.500000e+00 2.933176e-01 4.320000e-01 
2.500000e+00 2.594515e-01 4.140000e-01 
2.500000e+00 2.245745e-01 4.240000e-01 
2.500000e+00 1.887700e-01 3.940000e-01 
2.500000e+00 1.521394e-01 4.440000e-01 
2.500000e+00 1.148031e-01 4.560000e-01 
2.500000e+00 7.689765e-02 4.580000e-01 
2.500000e+00 3.857500e-02 4.320000e-01 
2.500000e+00 0 4.520000e-01 

2.750000e+00 8.616825e-01 1.240000e-01 
2.750000e+00 8.554323e-01 1.200000e-01 
2.750000e+00 8.484842e-01 1.040000e-01 
2.750000e+00 8.408709e-01 1.180000e-01 
2.750000e+00 8.326177e-01 1.260000e-01 
2.750000e+00 8.237427e-01 1.220000e-01 
2.750000e+00 8.142570e-01 1.340000e-01 
2.750000e+00 8.041653e-01 1.340000e-01 
2.750000e+00 7.934666e-01 1.140000e-01 
2.750000e+00 7.821546e-01 1.620000e-01 
2.750000e+00 7.702181e-01 1.720000e-01 
2.750000e+00 7.576420e-01 1.520000e-01 
2.750000e+00 7.444072e-01 1.740000e-01 
2.750000e+00 7.304908e-01 2.360000e-01 
2.750000e+00 7.158667e-01 2.260000e-01 
2.750000e+00 7.005061e-01 2.080000e-01 
2.750000e+00 6.843774e-01 1.980000e-01 
2.750000e+00 6.674464e-01 1.940000e-01 
2.750000e+00 6.496776e-01 2.820000e-01 
2.750000e+00 6.310329e-01 2.280000e-01 
2.750000e+00 6.114740e-01 3.020000e-01 
2.750000e+00 5.909613e-01 2.340000e-01 
2.750000e+00 5.694556e-01 2.760000e-01 
2.750000e+00 5.469186e-01 2.920000e-01 
2.750000e+00 5.233138e-01 3.000000e-01 
2.750000e+00 4.986076e-01 3.080000e-01 
2.750000e+00 4.727708e-01 3.040000e-01 
2.750000e+00 4.457805e-01 3.020000e-01 
2.750000e+00 4.176198e-01 3.580000e-01 
2.750000e+00 3.882828e-01 3.980000e-01 
2.750000e+00 3.577726e-01 3.620000e-01 
2.750000e+00 3.261071e-01 4.000000e-01 
2.750000e+00 2.933176e-01 3.960000e-01 
2.750000e+00 2.594515e-01 4.240000e-01 
2.750000e+00 2.245745e-01 4.420000e-01 
2.750000e+00 1.887700e-01 4.400000e-01 
2.750000e+00 1.521394e-01 4.000000e-01 
2.750000e+00 1.148031e-01 4.300000e-01 
2.750000e+00 7.689765e-02 4.440000e-01 
2.750000e+00 3.857500e-02 4.360000e-01 
2.750000e+00 0 4.300000e-01 

3 8.616825e-01 1.520000e-01 
3 8.554323e-01 1.620000e-01 
3 8.484842e-01 1.760000e-01 
3 8.408709e-01 2.160000e-01 
3 8.326177e-01 1.420000e-01 
3 8.237427e-01 1.540000e-01 
3 8.142570e-01 1.760000e-01 
3 8.041653e-01 2.560000e-01 
3 7.934666e-01 2.240000e-01 
3 7.821546e-01 2.160000e-01 
3 7.702181e-01 2.040000e-01 
3 7.576420e-01 1.960000e-01 
3 7.444072e-01 2.800000e-01 
3 7.304908e-01 2.840000e-01 
3 7.158667e-01 2.420000e-01 
3 7.005061e-01 2.520000e-01 
3 6.843774e-01 2.840000e-01 
3 6.674464e-01 3.060000e-01 
3 6.496776e-01 2.960000e-01 
3 6.310329e-01 3.020000e-01 
3 6.114740e-01 3.520000e-01 
3 5.909613e-01 2.940000e-01 
3 5.694556e-01 3.380000e-01 
3 5.469186e-01 3.320000e-01 
3 5.233138e-01 3.140000e-01 
3 4.986076e-01 3.380000e-01 
3 4.727708e-01 3.980000e-01 
3 4.457805e-01 3.440000e-01 
3 4.176198e-01 4.000000e-01 
3 3.882828e-01 4.320000e-01 
3 3.577726e-01 3.920000e-01 
3 3.261071e-01 4.040000e-01 
3 2.933176e-01 4.060000e-01 
3 2.594515e-01 4.080000e-01 
3 2.245745e-01 4.100000e-01 
3 1.887700e-01 4.260000e-01 
3 1.521394e-01 4.580000e-01 
3 1.148031e-01 4.260000e-01 
3 7.689765e-02 4.320000e-01 
3 3.857500e-02 4.620000e-01 
3 0 4.200000e-01 

3.250000e+00 8.616825e-01 2.100000e-01 
3.250000e+00 8.554323e-01 2.260000e-01 
3.250000e+00 8.484842e-01 1.920000e-01 
3.250000e+00 8.408709e-01 2.320000e-01 
3.250000e+00 8.326177e-01 2.200000e-01 
3.250000e+00 8.237427e-01 2.420000e-01 
3.250000e+00 8.142570e-01 2.180000e-01 
3.250000e+00 8.041653e-01 3.280000e-01 
3.250000e+00 7.934666e-01 3.240000e-01 
3.250000e+00 7.821546e-01 2.480000e-01 
3.250000e+00 7.702181e-01 3.000000e-01 
3.250000e+00 7.576420e-01 2.780000e-01 
3.250000e+00 7.444072e-01 3.100000e-01 
3.250000e+00 7.304908e-01 3.180000e-01 
3.250000e+00 7.158667e-01 2.900000e-01 
3.250000e+00 7.005061e-01 3.160000e-01 
3.250000e+00 6.843774e-01 3.660000e-01 
3.250000e+00 6.674464e-01 3.380000e-01 
3.250000e+00 6.496776e-01 3.760000e-01 
3.250000e+00 6.310329e-01 3.280000e-01 
3.250000e+00 6.114740e-01 2.980000e-01 
3.250000e+00 5.909613e-01 3.400000e-01 
3.250000e+00 5.694556e-01 4.280000e-01 
3.250000e+00 5.469186e-01 3.680000e-01 
3.250000e+00 5.233138e-01 3.840000e-01 
3.250000e+00 4.986076e-01 3.920000e-01 
3.250000e+00 4.727708e-01 3.960000e-01 
3.250000e+00 4.457805e-01 4.000000e-01 
3.250000e+00 4.176198e-01 4.420000e-01 
3.250000e+00 3.882828e-01 3.740000e-01 
3.250000e+00 3.577726e-01 3.780000e-01 
3.250000e+00 3.261071e-01 4.060000e-01 
3.250000e+00 2.933176e-01 4.140000e-01 
3.250000e+00 2.594515e-01 4.320000e-01 
3.250000e+00 2.245745e-01 4.480000e-01 
3.250000e+00 1.887700e-01 4.340000e-01 
3.250000e+00 1.521394e-01 4.320000e-01 
3.250000e+00 1.148031e-01 4.520000e-01 
3.250000e+00 7.689765e-02 4.420000e-01 
3.250000e+00 3.857500e-02 4.500000e-01 
3.250000e+00 0 4.480000e-01 

3.500000e+00 8.616825e-01 2.620000e-01 
3.500000e+00 8.554323e-01 2.540000e-01 
3.500000e+00 8.484842e-01 2.480000e-01 
3.500000e+00 8.408709e-01 2.800000e-01 
3.500000e+00 8.326177e-01 3.020000e-01 
3.500000e+00 8.237427e-01 2.960000e-01 
3.500000e+00 8.142570e-01 2.880000e-01 
3.500000e+00 8.041653e-01 3.300000e-01 
3.500000e+00 7.934666e-01 2.760000e-01 
3.500000e+00 7.821546e-01 3.200000e-01 
3.500000e+00 7.702181e-01 3.500000e-01 
3.500000e+00 7.576420e-01 3.460000e-01 
3.500000e+00 7.444072e-01 2.900000e-01 
3.500000e+00 7.304908e-01 3.620000e-01 
3.500000e+00 7.158667e-01 2.960000e-01 
3.500000e+00 7.005061e-01 3.780000e-01 
3.500000e+00 6.843774e-01 3.140000e-01 
3.500000e+00 6.674464e-01 3.320000e-01 
3.500000e+00 6.496776e-01 3.720000e-01 
3.500000e+00 6.310329e-01 3.740000e-01 
3.500000e+00 6.114740e-01 3.820000e-01 
3.500000e+00 5.909613e-01 3.760000e-01 
3.500000e+00 5.694556e-01 3.840000e-01 
3.500000e+00 5.469186e-01 3.740000e-01 
3.500000e+00 5.233138e-01 3.540000e-01 
3.500000e+00 4.986076e-01 3.940000e-01 
3.500000e+00 4.727708e-01 4.420000e-01 
3.500000e+00 4.457805e-01 3.780000e-01 
3.500000e+00 4.176198e-01 4.140000e-01 
3.500000e+00 3.882828e-01 4.380000e-01 
3.500000e+00 3.577726e-01 4.360000e-01 
3.500000e+00 3.261071e-01 4.320000e-01 
3.500000e+00 2.933176e-01 4.480000e-01 
3.500000e+00 2.594515e-01 4.360000e-01 
3.500000e+00 2.245745e-01 4.400000e-01 
3.500000e+00 1.887700e-01 4.480000e-01 
3.500000e+00 1.521394e-01 4.380000e-01 
3.500000e+00 1.148031e-01 4.440000e-01 
3.500000e+00 7.689765e-02 4.500000e-01 
3.500000e+00 3.857500e-02 4.680000e-01 
3.500000e+00 0 4.500000e-01 

3.750000e+00 8.616825e-01 2.640000e-01 
3.750000e+00 8.554323e-01 2.860000e-01 
3.750000e+00 8.484842e-01 3.600000e-01 
3.750000e+00 8.408709e-01 3.240000e-01 
3.750000e+00 8.326177e-01 3.280000e-01 
3.750000e+00 8.237427e-01 3.220000e-01 
3.750000e+00 8.142570e-01 3.660000e-01 
3.750000e+00 8.041653e-01 3.340000e-01 
3.750000e+00 7.934666e-01 3.400000e-01 
3.750000e+00 7.821546e-01 3.680000e-01 
3.750000e+00 7.702181e-01 3.780000e-01 
3.750000e+00 7.576420e-01 3.800000e-01 
3.750000e+00 7.444072e-01 3.460000e-01 
3.750000e+00 7.304908e-01 3.440000e-01 
3.750000e+00 7.158667e-01 3.400000e-01 
3.750000e+00 7.005061e-01 3.620000e-01 
3.750000e+00 6.843774e-01 3.340000e-01 
3.750000e+00 6.674464e-01 3.980000e-01 
3.750000e+00 6.496776e-01 3.840000e-01 
3.750000e+00 6.310329e-01 3.880000e-01 
3.750000e+00 6.114740e-01 3.760000e-01 
3.750000e+00 5.909613e-01 3.980000e-01 
3.750000e+00 5.694556e-01 4.080000e-01 
3.750000e+00 5.469186e-01 3.800000e-01 
3.750000e+00 5.233138e-01 4.260000e-01 
3.750000e+00 4.986076e-01 4.120000e-01 
3.750000e+00 4.727708e-01 4.180000e-01 
3.750000e+00 4.457805e-01 4.100000e-01 
3.750000e+00 4.176198e-01 4.260000e-01 
3.750000e+00 3.882828e-01 4.020000e-01 
3.750000e+00 3.577726e-01 4.160000e-01 
3.750000e+00 3.261071e-01 4.140000e-01 
3.750000e+00 2.933176e-01 4.360000e-01 
3.750000e+00 2.594515e-01 4.480000e-01 
3.750000e+00 2.245745e-01 3.880000e-01 
3.750000e+00 1.887700e-01 4.480000e-01 
3.750000e+00 1.521394e-01 4.520000e-01 
3.750000e+00 1.148031e-01 4.280000e-01 
3.750000e+00 7.689765e-02 4.500000e-01 
3.750000e+00 3.857500e-02 4.440000e-01 
3.750000e+00 0 4.320000e-01 

4 8.616825e-01 3.140000e-01 
4 8.554323e-01 3.460000e-01 
4 8.484842e-01 3.840000e-01 
4 8.408709e-01 3.520000e-01 
4 8.326177e-01 3.240000e-01 
4 8.237427e-01 3.500000e-01 
4 8.142570e-01 3.660000e-01 
4 8.041653e-01 3.900000e-01 
4 7.934666e-01 4.100000e-01 
4 7.821546e-01 4.000000e-01 
4 7.702181e-01 3.640000e-01 
4 7.576420e-01 3.580000e-01 
4 7.444072e-01 3.900000e-01 
4 7.304908e-01 4.120000e-01 
4 7.158667e-01 3.760000e-01 
4 7.005061e-01 4.100000e-01 
4 6.843774e-01 4.160000e-01 
4 6.674464e-01 3.740000e-01 
4 6.496776e-01 4.260000e-01 
4 6.310329e-01 3.840000e-01 
4 6.114740e-01 3.920000e-01 
4 5.909613e-01 4.040000e-01 
4 5.694556e-01 4.040000e-01 
4 5.469186e-01 4.160000e-01 
4 5.233138e-01 4.080000e-01 
4 4.986076e-01 4.400000e-01 
4 4.727708e-01 4.320000e-01 
4 4.457805e-01 4.460000e-01 
4 4.176198e-01 4.140000e-01 
4 3.882828e-01 4.420000e-01 
4 3.577726e-01 4.500000e-01 
4 3.261071e-01 4.440000e-01 
4 2.933176e-01 4.380000e-01 
4 2.594515e-01 4.280000e-01 
4 2.245745e-01 4.180000e-01 
4 1.887700e-01 4.180000e-01 
4 1.521394e-01 4.320000e-01 
4 1.148031e-01 4.600000e-01 
4 7.689765e-02 4.480000e-01 
4 3.857500e-02 4.560000e-01 
4 0 4.340000e-01 



==> data/phasediag/cesnnpc-obslenp.dat <==
50 1 3.600000e-01 
50 1.300000e+00 3.380000e-01 
50 1.600000e+00 3.900000e-01 
50 1.900000e+00 4.160000e-01 
50 2.200000e+00 4.100000e-01 
50 2.500000e+00 4.520000e-01 
50 2.800000e+00 4.240000e-01 
50 3.100000e+00 4.560000e-01 
50 3.400000e+00 4.220000e-01 
50 3.700000e+00 4.420000e-01 
50 4 4.520000e-01 
50 4.300000e+00 4.600000e-01 
50 4.600000e+00 4.560000e-01 
50 4.900000e+00 4.640000e-01 
50 5.200000e+00 4.360000e-01 
50 5.500000e+00 4.580000e-01 
50 5.800000e+00 4.740000e-01 
50 6.100000e+00 4.740000e-01 
50 6.400000e+00 4.420000e-01 
50 6.700000e+00 4.360000e-01 
50 7 4.200000e-01 

152 1 9.800000e-02 
152 1.300000e+00 2.480000e-01 
152 1.600000e+00 2.680000e-01 
152 1.900000e+00 3.200000e-01 
152 2.200000e+00 3.600000e-01 
152 2.500000e+00 4.060000e-01 
152 2.800000e+00 4.020000e-01 
152 3.100000e+00 4.040000e-01 
152 3.400000e+00 4.380000e-01 
152 3.700000e+00 4.120000e-01 
152 4 4.080000e-01 
152 4.300000e+00 4.200000e-01 
152 4.600000e+00 4.500000e-01 
152 4.900000e+00 4.040000e-01 
152 5.200000e+00 4.380000e-01 
152 5.500000e+00 4.440000e-01 
152 5.800000e+00 4.360000e-01 
152 6.100000e+00 4.300000e-01 
152 6.400000e+00 4.520000e-01 
152 6.700000e+00 4.360000e-01 
152 7 4.800000e-01 

254 1 5.000000e-02 
254 1.300000e+00 1.340000e-01 
254 1.600000e+00 1.920000e-01 
254 1.900000e+00 2.440000e-01 
254 2.200000e+00 2.800000e-01 
254 2.500000e+00 3.420000e-01 
254 2.800000e+00 3.360000e-01 
254 3.100000e+00 3.780000e-01 
254 3.400000e+00 3.940000e-01 
254 3.700000e+00 3.920000e-01 
254 4 3.940000e-01 
254 4.300000e+00 4.100000e-01 
254 4.600000e+00 3.940000e-01 
254 4.900000e+00 4.380000e-01 
254 5.200000e+00 4.100000e-01 
254 5.500000e+00 4.200000e-01 
254 5.800000e+00 4.240000e-01 
254 6.100000e+00 4.100000e-01 
254 6.400000e+00 4.220000e-01 
254 6.700000e+00 4.120000e-01 
254 7 4.180000e-01 

356 1 2.800000e-02 
356 1.300000e+00 6.000000e-02 
356 1.600000e+00 8.400000e-02 
356 1.900000e+00 1.480000e-01 
356 2.200000e+00 2.440000e-01 
356 2.500000e+00 3.260000e-01 
356 2.800000e+00 2.940000e-01 
356 3.100000e+00 3.460000e-01 
356 3.400000e+00 3.680000e-01 
356 3.700000e+00 3.600000e-01 
356 4 3.580000e-01 
356 4.300000e+00 3.900000e-01 
356 4.600000e+00 4.160000e-01 
356 4.900000e+00 4.060000e-01 
356 5.200000e+00 4.280000e-01 
356 5.500000e+00 4.100000e-01 
356 5.800000e+00 4.360000e-01 
356 6.100000e+00 4.200000e-01 
356 6.400000e+00 4.460000e-01 
356 6.700000e+00 4.240000e-01 
356 7 4.260000e-01 

460 1 4.000000e-03 
460 1.300000e+00 4.000000e-02 
460 1.600000e+00 9.000000e-02 
460 1.900000e+00 1.320000e-01 
460 2.200000e+00 1.440000e-01 
460 2.500000e+00 2.280000e-01 
460 2.800000e+00 2.680000e-01 
460 3.100000e+00 2.960000e-01 
460 3.400000e+00 3.300000e-01 
460 3.700000e+00 3.100000e-01 
460 4 3.640000e-01 
460 4.300000e+00 3.540000e-01 
460 4.600000e+00 3.780000e-01 
460 4.900000e+00 4.120000e-01 
460 5.200000e+00 4.040000e-01 
460 5.500000e+00 4.280000e-01 
460 5.800000e+00 4.220000e-01 
460 6.100000e+00 4.200000e-01 
460 6.400000e+00 4.340000e-01 
460 6.700000e+00 4.020000e-01 
460 7 4.040000e-01 

562 1 2.000000e-03 
562 1.300000e+00 2.600000e-02 
562 1.600000e+00 8.600000e-02 
562 1.900000e+00 8.600000e-02 
562 2.200000e+00 1.440000e-01 
562 2.500000e+00 1.720000e-01 
562 2.800000e+00 2.100000e-01 
562 3.100000e+00 2.680000e-01 
562 3.400000e+00 2.580000e-01 
562 3.700000e+00 3.360000e-01 
562 4 2.840000e-01 
562 4.300000e+00 3.580000e-01 
562 4.600000e+00 3.680000e-01 
562 4.900000e+00 3.640000e-01 
562 5.200000e+00 3.860000e-01 
562 5.500000e+00 3.920000e-01 
562 5.800000e+00 4.100000e-01 
562 6.100000e+00 3.960000e-01 
562 6.400000e+00 3.940000e-01 
562 6.700000e+00 4.380000e-01 
562 7 3.880000e-01 

664 1 6.000000e-03 
664 1.300000e+00 1.800000e-02 
664 1.600000e+00 4.000000e-02 
664 1.900000e+00 8.200000e-02 
664 2.200000e+00 1.100000e-01 
664 2.500000e+00 1.240000e-01 
664 2.800000e+00 2.400000e-01 
664 3.100000e+00 2.320000e-01 
664 3.400000e+00 2.580000e-01 
664 3.700000e+00 2.920000e-01 
664 4 2.920000e-01 
664 4.300000e+00 3.620000e-01 
664 4.600000e+00 3.640000e-01 
664 4.900000e+00 3.560000e-01 
664 5.200000e+00 3.320000e-01 
664 5.500000e+00 3.500000e-01 
664 5.800000e+00 3.580000e-01 
664 6.100000e+00 4.080000e-01 
664 6.400000e+00 3.980000e-01 
664 6.700000e+00 3.700000e-01 
664 7 3.920000e-01 

768 1 2.000000e-03 
768 1.300000e+00 6.000000e-03 
768 1.600000e+00 2.800000e-02 
768 1.900000e+00 7.200000e-02 
768 2.200000e+00 9.600000e-02 
768 2.500000e+00 1.540000e-01 
768 2.800000e+00 1.660000e-01 
768 3.100000e+00 2.320000e-01 
768 3.400000e+00 2.260000e-01 
768 3.700000e+00 2.260000e-01 
768 4 2.640000e-01 
768 4.300000e+00 3.100000e-01 
768 4.600000e+00 3.140000e-01 
768 4.900000e+00 3.440000e-01 
768 5.200000e+00 3.500000e-01 
768 5.500000e+00 3.580000e-01 
768 5.800000e+00 3.560000e-01 
768 6.100000e+00 3.340000e-01 
768 6.400000e+00 3.940000e-01 
768 6.700000e+00 3.500000e-01 
768 7 3.960000e-01 

870 1 0 
870 1.300000e+00 8.000000e-03 
870 1.600000e+00 3.800000e-02 
870 1.900000e+00 5.400000e-02 
870 2.200000e+00 5.600000e-02 
870 2.500000e+00 8.800000e-02 
870 2.800000e+00 1.400000e-01 
870 3.100000e+00 1.820000e-01 
870 3.400000e+00 1.900000e-01 
870 3.700000e+00 2.140000e-01 
870 4 2.180000e-01 
870 4.300000e+00 2.700000e-01 
870 4.600000e+00 2.700000e-01 
870 4.900000e+00 2.820000e-01 
870 5.200000e+00 3.120000e-01 
870 5.500000e+00 3.740000e-01 
870 5.800000e+00 3.720000e-01 
870 6.100000e+00 3.620000e-01 
870 6.400000e+00 3.860000e-01 
870 6.700000e+00 3.760000e-01 
870 7 3.780000e-01 

972 1 0 
972 1.300000e+00 6.000000e-03 
972 1.600000e+00 3.000000e-02 
972 1.900000e+00 5.000000e-02 
972 2.200000e+00 5.400000e-02 
972 2.500000e+00 1.160000e-01 
972 2.800000e+00 1.440000e-01 
972 3.100000e+00 1.540000e-01 
972 3.400000e+00 1.740000e-01 
972 3.700000e+00 2.160000e-01 
972 4 2.540000e-01 
972 4.300000e+00 2.720000e-01 
972 4.600000e+00 3.080000e-01 
972 4.900000e+00 3.140000e-01 
972 5.200000e+00 2.880000e-01 
972 5.500000e+00 3.340000e-01 
972 5.800000e+00 3.440000e-01 
972 6.100000e+00 3.560000e-01 
972 6.400000e+00 4.060000e-01 
972 6.700000e+00 3.300000e-01 
972 7 4.020000e-01 

1076 1 0 
1076 1.300000e+00 6.000000e-03 
1076 1.600000e+00 1.400000e-02 
1076 1.900000e+00 3.600000e-02 
1076 2.200000e+00 5.800000e-02 
1076 2.500000e+00 6.600000e-02 
1076 2.800000e+00 1.040000e-01 
1076 3.100000e+00 1.380000e-01 
1076 3.400000e+00 1.520000e-01 
1076 3.700000e+00 1.920000e-01 
1076 4 2.180000e-01 
1076 4.300000e+00 2.640000e-01 
1076 4.600000e+00 2.300000e-01 
1076 4.900000e+00 3.080000e-01 
1076 5.200000e+00 2.640000e-01 
1076 5.500000e+00 3.260000e-01 
1076 5.800000e+00 3.100000e-01 
1076 6.100000e+00 3.940000e-01 
1076 6.400000e+00 3.560000e-01 
1076 6.700000e+00 3.840000e-01 
1076 7 3.400000e-01 

1178 1 0 
1178 1.300000e+00 2.000000e-03 
1178 1.600000e+00 8.000000e-03 
1178 1.900000e+00 2.600000e-02 
1178 2.200000e+00 4.200000e-02 
1178 2.500000e+00 8.000000e-02 
1178 2.800000e+00 1.020000e-01 
1178 3.100000e+00 1.500000e-01 
1178 3.400000e+00 1.260000e-01 
1178 3.700000e+00 1.660000e-01 
1178 4 2.460000e-01 
1178 4.300000e+00 2.260000e-01 
1178 4.600000e+00 2.900000e-01 
1178 4.900000e+00 2.420000e-01 
1178 5.200000e+00 2.900000e-01 
1178 5.500000e+00 3.300000e-01 
1178 5.800000e+00 2.900000e-01 
1178 6.100000e+00 3.160000e-01 
1178 6.400000e+00 3.480000e-01 
1178 6.700000e+00 3.280000e-01 
1178 7 3.220000e-01 

1280 1 0 
1280 1.300000e+00 4.000000e-03 
1280 1.600000e+00 8.000000e-03 
1280 1.900000e+00 2.400000e-02 
1280 2.200000e+00 4.800000e-02 
1280 2.500000e+00 6.400000e-02 
1280 2.800000e+00 8.400000e-02 
1280 3.100000e+00 1.200000e-01 
1280 3.400000e+00 1.280000e-01 
1280 3.700000e+00 1.960000e-01 
1280 4 1.900000e-01 
1280 4.300000e+00 2.520000e-01 
1280 4.600000e+00 1.980000e-01 
1280 4.900000e+00 2.700000e-01 
1280 5.200000e+00 2.680000e-01 
1280 5.500000e+00 2.600000e-01 
1280 5.800000e+00 3.240000e-01 
1280 6.100000e+00 3.580000e-01 
1280 6.400000e+00 3.320000e-01 
1280 6.700000e+00 3.700000e-01 
1280 7 3.440000e-01 

1384 1 0 
1384 1.300000e+00 2.000000e-03 
1384 1.600000e+00 4.000000e-03 
1384 1.900000e+00 1.600000e-02 
1384 2.200000e+00 5.400000e-02 
1384 2.500000e+00 7.600000e-02 
1384 2.800000e+00 8.800000e-02 
1384 3.100000e+00 9.200000e-02 
1384 3.400000e+00 1.340000e-01 
1384 3.700000e+00 1.460000e-01 
1384 4 1.960000e-01 
1384 4.300000e+00 2.460000e-01 
1384 4.600000e+00 2.120000e-01 
1384 4.900000e+00 2.280000e-01 
1384 5.200000e+00 2.400000e-01 
1384 5.500000e+00 2.780000e-01 
1384 5.800000e+00 2.820000e-01 
1384 6.100000e+00 2.860000e-01 
1384 6.400000e+00 2.900000e-01 
1384 6.700000e+00 3.100000e-01 
1384 7 3.580000e-01 

1486 1 0 
1486 1.300000e+00 0 
1486 1.600000e+00 4.000000e-03 
1486 1.900000e+00 8.000000e-03 
1486 2.200000e+00 2.000000e-02 
1486 2.500000e+00 6.000000e-02 
1486 2.800000e+00 5.400000e-02 
1486 3.100000e+00 8.400000e-02 
1486 3.400000e+00 1.100000e-01 
1486 3.700000e+00 1.600000e-01 
1486 4 1.780000e-01 
1486 4.300000e+00 1.860000e-01 
1486 4.600000e+00 1.940000e-01 
1486 4.900000e+00 2.600000e-01 
1486 5.200000e+00 2.780000e-01 
1486 5.500000e+00 2.760000e-01 
1486 5.800000e+00 2.420000e-01 
1486 6.100000e+00 2.380000e-01 
1486 6.400000e+00 3.280000e-01 
1486 6.700000e+00 3.160000e-01 
1486 7 3.760000e-01 

1588 1 0 
1588 1.300000e+00 0 
1588 1.600000e+00 0 
1588 1.900000e+00 6.000000e-03 
1588 2.200000e+00 1.200000e-02 
1588 2.500000e+00 3.600000e-02 
1588 2.800000e+00 5.800000e-02 
1588 3.100000e+00 8.600000e-02 
1588 3.400000e+00 1.060000e-01 
1588 3.700000e+00 1.180000e-01 
1588 4 1.920000e-01 
1588 4.300000e+00 2.000000e-01 
1588 4.600000e+00 1.760000e-01 
1588 4.900000e+00 1.800000e-01 
1588 5.200000e+00 2.480000e-01 
1588 5.500000e+00 2.440000e-01 
1588 5.800000e+00 2.520000e-01 
1588 6.100000e+00 2.880000e-01 
1588 6.400000e+00 2.720000e-01 
1588 6.700000e+00 3.100000e-01 
1588 7 3.580000e-01 

1692 1 0 
1692 1.300000e+00 2.000000e-03 
1692 1.600000e+00 4.000000e-03 
1692 1.900000e+00 1.000000e-02 
1692 2.200000e+00 2.600000e-02 
1692 2.500000e+00 3.200000e-02 
1692 2.800000e+00 6.200000e-02 
1692 3.100000e+00 5.400000e-02 
1692 3.400000e+00 9.600000e-02 
1692 3.700000e+00 1.020000e-01 
1692 4 1.680000e-01 
1692 4.300000e+00 1.640000e-01 
1692 4.600000e+00 2.060000e-01 
1692 4.900000e+00 1.840000e-01 
1692 5.200000e+00 2.540000e-01 
1692 5.500000e+00 2.860000e-01 
1692 5.800000e+00 2.560000e-01 
1692 6.100000e+00 2.480000e-01 
1692 6.400000e+00 2.680000e-01 
1692 6.700000e+00 2.980000e-01 
1692 7 3.340000e-01 

1794 1 0 
1794 1.300000e+00 0 
1794 1.600000e+00 0 
1794 1.900000e+00 8.000000e-03 
1794 2.200000e+00 2.000000e-02 
1794 2.500000e+00 3.000000e-02 
1794 2.800000e+00 5.600000e-02 
1794 3.100000e+00 8.200000e-02 
1794 3.400000e+00 7.600000e-02 
1794 3.700000e+00 1.200000e-01 
1794 4 1.340000e-01 
1794 4.300000e+00 1.520000e-01 
1794 4.600000e+00 1.300000e-01 
1794 4.900000e+00 1.560000e-01 
1794 5.200000e+00 2.200000e-01 
1794 5.500000e+00 2.380000e-01 
1794 5.800000e+00 3.000000e-01 
1794 6.100000e+00 2.220000e-01 
1794 6.400000e+00 3.100000e-01 
1794 6.700000e+00 2.880000e-01 
1794 7 2.940000e-01 

1896 1 0 
1896 1.300000e+00 0 
1896 1.600000e+00 0 
1896 1.900000e+00 8.000000e-03 
1896 2.200000e+00 8.000000e-03 
1896 2.500000e+00 3.400000e-02 
1896 2.800000e+00 5.000000e-02 
1896 3.100000e+00 8.400000e-02 
1896 3.400000e+00 9.200000e-02 
1896 3.700000e+00 1.160000e-01 
1896 4 1.520000e-01 
1896 4.300000e+00 1.200000e-01 
1896 4.600000e+00 1.700000e-01 
1896 4.900000e+00 2.020000e-01 
1896 5.200000e+00 1.980000e-01 
1896 5.500000e+00 2.320000e-01 
1896 5.800000e+00 2.400000e-01 
1896 6.100000e+00 2.540000e-01 
1896 6.400000e+00 2.680000e-01 
1896 6.700000e+00 3.220000e-01 
1896 7 2.760000e-01 

2000 1 0 
2000 1.300000e+00 0 
2000 1.600000e+00 4.000000e-03 
2000 1.900000e+00 0 
2000 2.200000e+00 1.000000e-02 
2000 2.500000e+00 3.000000e-02 
2000 2.800000e+00 3.600000e-02 
2000 3.100000e+00 5.800000e-02 
2000 3.400000e+00 7.600000e-02 
2000 3.700000e+00 8.800000e-02 
2000 4 1.320000e-01 
2000 4.300000e+00 1.520000e-01 
2000 4.600000e+00 1.560000e-01 
2000 4.900000e+00 1.740000e-01 
2000 5.200000e+00 2.020000e-01 
2000 5.500000e+00 1.980000e-01 
2000 5.800000e+00 2.700000e-01 
2000 6.100000e+00 2.600000e-01 
2000 6.400000e+00 2.520000e-01 
2000 6.700000e+00 2.560000e-01 
2000 7 2.740000e-01 



==> data/phasediag/cesnnpc-obslensigman.dat <==
50 0 2.760000e-01 
50 2.500000e-01 2.780000e-01 
50 5.000000e-01 2.840000e-01 
50 7.500000e-01 3.700000e-01 
50 1 3.880000e-01 
50 1.250000e+00 3.980000e-01 
50 1.500000e+00 4.140000e-01 
50 1.750000e+00 4.340000e-01 
50 2 4.260000e-01 
50 2.250000e+00 4.400000e-01 
50 2.500000e+00 4.280000e-01 
50 2.750000e+00 4.440000e-01 
50 3 4.640000e-01 
50 3.250000e+00 4.500000e-01 
50 3.500000e+00 4.500000e-01 
50 3.750000e+00 4.480000e-01 
50 4 4.520000e-01 

152 0 5.600000e-02 
152 2.500000e-01 1.000000e-01 
152 5.000000e-01 1.440000e-01 
152 7.500000e-01 1.840000e-01 
152 1 2.360000e-01 
152 1.250000e+00 3.460000e-01 
152 1.500000e+00 3.720000e-01 
152 1.750000e+00 3.800000e-01 
152 2 3.940000e-01 
152 2.250000e+00 4.360000e-01 
152 2.500000e+00 4.560000e-01 
152 2.750000e+00 4.260000e-01 
152 3 4.560000e-01 
152 3.250000e+00 4.340000e-01 
152 3.500000e+00 4.320000e-01 
152 3.750000e+00 4.360000e-01 
152 4 4.480000e-01 

254 0 2.400000e-02 
254 2.500000e-01 3.200000e-02 
254 5.000000e-01 5.400000e-02 
254 7.500000e-01 1.140000e-01 
254 1 1.980000e-01 
254 1.250000e+00 2.160000e-01 
254 1.500000e+00 3.240000e-01 
254 1.750000e+00 3.740000e-01 
254 2 4.040000e-01 
254 2.250000e+00 4.220000e-01 
254 2.500000e+00 4.100000e-01 
254 2.750000e+00 4.240000e-01 
254 3 4.320000e-01 
254 3.250000e+00 4.440000e-01 
254 3.500000e+00 4.220000e-01 
254 3.750000e+00 4.400000e-01 
254 4 4.240000e-01 

356 0 0 
356 2.500000e-01 1.200000e-02 
356 5.000000e-01 3.200000e-02 
356 7.500000e-01 5.200000e-02 
356 1 1.180000e-01 
356 1.250000e+00 2.160000e-01 
356 1.500000e+00 2.640000e-01 
356 1.750000e+00 3.320000e-01 
356 2 3.740000e-01 
356 2.250000e+00 3.860000e-01 
356 2.500000e+00 4.140000e-01 
356 2.750000e+00 4.260000e-01 
356 3 4.280000e-01 
356 3.250000e+00 4.380000e-01 
356 3.500000e+00 4.260000e-01 
356 3.750000e+00 4.060000e-01 
356 4 4.320000e-01 

460 0 4.000000e-03 
460 2.500000e-01 6.000000e-03 
460 5.000000e-01 2.600000e-02 
460 7.500000e-01 3.600000e-02 
460 1 8.600000e-02 
460 1.250000e+00 1.920000e-01 
460 1.500000e+00 2.360000e-01 
460 1.750000e+00 2.640000e-01 
460 2 3.900000e-01 
460 2.250000e+00 3.720000e-01 
460 2.500000e+00 3.900000e-01 
460 2.750000e+00 4.100000e-01 
460 3 4.100000e-01 
460 3.250000e+00 4.300000e-01 
460 3.500000e+00 4.240000e-01 
460 3.750000e+00 4.300000e-01 
460 4 4.160000e-01 

562 0 0 
562 2.500000e-01 0 
562 5.000000e-01 8.000000e-03 
562 7.500000e-01 2.800000e-02 
562 1 5.000000e-02 
562 1.250000e+00 1.520000e-01 
562 1.500000e+00 1.860000e-01 
562 1.750000e+00 2.120000e-01 
562 2 3.200000e-01 
562 2.250000e+00 3.800000e-01 
562 2.500000e+00 3.640000e-01 
562 2.750000e+00 4.100000e-01 
562 3 3.980000e-01 
562 3.250000e+00 4.340000e-01 
562 3.500000e+00 4.060000e-01 
562 3.750000e+00 4.360000e-01 
562 4 4.520000e-01 

664 0 0 
664 2.500000e-01 0 
664 5.000000e-01 8.000000e-03 
664 7.500000e-01 1.200000e-02 
664 1 5.200000e-02 
664 1.250000e+00 7.400000e-02 
664 1.500000e+00 1.620000e-01 
664 1.750000e+00 2.500000e-01 
664 2 3.380000e-01 
664 2.250000e+00 3.520000e-01 
664 2.500000e+00 3.980000e-01 
664 2.750000e+00 3.920000e-01 
664 3 4.100000e-01 
664 3.250000e+00 4.100000e-01 
664 3.500000e+00 4.620000e-01 
664 3.750000e+00 4.160000e-01 
664 4 4.420000e-01 

768 0 0 
768 2.500000e-01 0 
768 5.000000e-01 2.000000e-03 
768 7.500000e-01 8.000000e-03 
768 1 3.000000e-02 
768 1.250000e+00 1.200000e-01 
768 1.500000e+00 1.600000e-01 
768 1.750000e+00 2.140000e-01 
768 2 2.300000e-01 
768 2.250000e+00 3.160000e-01 
768 2.500000e+00 3.400000e-01 
768 2.750000e+00 4.360000e-01 
768 3 3.780000e-01 
768 3.250000e+00 4.060000e-01 
768 3.500000e+00 4.240000e-01 
768 3.750000e+00 4.380000e-01 
768 4 4.340000e-01 

870 0 0 
870 2.500000e-01 0 
870 5.000000e-01 2.000000e-03 
870 7.500000e-01 8.000000e-03 
870 1 2.200000e-02 
870 1.250000e+00 7.200000e-02 
870 1.500000e+00 1.100000e-01 
870 1.750000e+00 1.780000e-01 
870 2 3.420000e-01 
870 2.250000e+00 3.380000e-01 
870 2.500000e+00 3.160000e-01 
870 2.750000e+00 4.580000e-01 
870 3 3.860000e-01 
870 3.250000e+00 4.220000e-01 
870 3.500000e+00 4.140000e-01 
870 3.750000e+00 4.240000e-01 
870 4 4.600000e-01 

972 0 0 
972 2.500000e-01 0 
972 5.000000e-01 0 
972 7.500000e-01 2.000000e-03 
972 1 2.000000e-02 
972 1.250000e+00 4.600000e-02 
972 1.500000e+00 8.800000e-02 
972 1.750000e+00 1.600000e-01 
972 2 2.400000e-01 
972 2.250000e+00 3.160000e-01 
972 2.500000e+00 3.360000e-01 
972 2.750000e+00 3.740000e-01 
972 3 3.940000e-01 
972 3.250000e+00 3.960000e-01 
972 3.500000e+00 3.900000e-01 
972 3.750000e+00 4.440000e-01 
972 4 4.260000e-01 

1076 0 0 
1076 2.500000e-01 0 
1076 5.000000e-01 0 
1076 7.500000e-01 1.200000e-02 
1076 1 1.600000e-02 
1076 1.250000e+00 4.400000e-02 
1076 1.500000e+00 1.000000e-01 
1076 1.750000e+00 1.900000e-01 
1076 2 1.980000e-01 
1076 2.250000e+00 3.600000e-01 
1076 2.500000e+00 3.520000e-01 
1076 2.750000e+00 3.160000e-01 
1076 3 4.120000e-01 
1076 3.250000e+00 4.020000e-01 
1076 3.500000e+00 4.240000e-01 
1076 3.750000e+00 4.320000e-01 
1076 4 4.420000e-01 

1178 0 0 
1178 2.500000e-01 0 
1178 5.000000e-01 0 
1178 7.500000e-01 4.000000e-03 
1178 1 1.200000e-02 
1178 1.250000e+00 4.200000e-02 
1178 1.500000e+00 7.000000e-02 
1178 1.750000e+00 1.420000e-01 
1178 2 1.820000e-01 
1178 2.250000e+00 2.900000e-01 
1178 2.500000e+00 3.100000e-01 
1178 2.750000e+00 3.120000e-01 
1178 3 4.040000e-01 
1178 3.250000e+00 4.240000e-01 
1178 3.500000e+00 4.060000e-01 
1178 3.750000e+00 4.480000e-01 
1178 4 4.540000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 0 
1280 7.500000e-01 0 
1280 1 1.000000e-02 
1280 1.250000e+00 3.000000e-02 
1280 1.500000e+00 5.800000e-02 
1280 1.750000e+00 1.600000e-01 
1280 2 2.000000e-01 
1280 2.250000e+00 2.140000e-01 
1280 2.500000e+00 3.200000e-01 
1280 2.750000e+00 3.440000e-01 
1280 3 3.880000e-01 
1280 3.250000e+00 3.680000e-01 
1280 3.500000e+00 3.520000e-01 
1280 3.750000e+00 4.180000e-01 
1280 4 4.180000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 0 
1384 7.500000e-01 2.000000e-03 
1384 1 6.000000e-03 
1384 1.250000e+00 4.400000e-02 
1384 1.500000e+00 6.600000e-02 
1384 1.750000e+00 1.320000e-01 
1384 2 1.640000e-01 
1384 2.250000e+00 2.580000e-01 
1384 2.500000e+00 3.320000e-01 
1384 2.750000e+00 3.140000e-01 
1384 3 3.360000e-01 
1384 3.250000e+00 4.020000e-01 
1384 3.500000e+00 4.140000e-01 
1384 3.750000e+00 4.240000e-01 
1384 4 4.100000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 0 
1486 7.500000e-01 2.000000e-03 
1486 1 2.000000e-03 
1486 1.250000e+00 3.000000e-02 
1486 1.500000e+00 4.200000e-02 
1486 1.750000e+00 8.600000e-02 
1486 2 1.740000e-01 
1486 2.250000e+00 2.460000e-01 
1486 2.500000e+00 2.480000e-01 
1486 2.750000e+00 3.300000e-01 
1486 3 3.440000e-01 
1486 3.250000e+00 3.780000e-01 
1486 3.500000e+00 4.160000e-01 
1486 3.750000e+00 4.240000e-01 
1486 4 4.220000e-01 

1588 0 0 
1588 2.500000e-01 0 
1588 5.000000e-01 0 
1588 7.500000e-01 0 
1588 1 2.000000e-03 
1588 1.250000e+00 1.400000e-02 
1588 1.500000e+00 2.800000e-02 
1588 1.750000e+00 9.400000e-02 
1588 2 1.720000e-01 
1588 2.250000e+00 2.100000e-01 
1588 2.500000e+00 2.540000e-01 
1588 2.750000e+00 2.940000e-01 
1588 3 3.560000e-01 
1588 3.250000e+00 4.320000e-01 
1588 3.500000e+00 3.840000e-01 
1588 3.750000e+00 3.880000e-01 
1588 4 4.120000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 0 
1692 1 6.000000e-03 
1692 1.250000e+00 1.200000e-02 
1692 1.500000e+00 4.600000e-02 
1692 1.750000e+00 9.200000e-02 
1692 2 1.100000e-01 
1692 2.250000e+00 2.320000e-01 
1692 2.500000e+00 2.980000e-01 
1692 2.750000e+00 3.360000e-01 
1692 3 3.740000e-01 
1692 3.250000e+00 3.840000e-01 
1692 3.500000e+00 4.140000e-01 
1692 3.750000e+00 3.940000e-01 
1692 4 4.240000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 0 
1794 7.500000e-01 0 
1794 1 2.000000e-03 
1794 1.250000e+00 6.000000e-03 
1794 1.500000e+00 3.400000e-02 
1794 1.750000e+00 6.600000e-02 
1794 2 1.160000e-01 
1794 2.250000e+00 2.040000e-01 
1794 2.500000e+00 2.820000e-01 
1794 2.750000e+00 2.940000e-01 
1794 3 3.160000e-01 
1794 3.250000e+00 4.060000e-01 
1794 3.500000e+00 3.980000e-01 
1794 3.750000e+00 3.640000e-01 
1794 4 4.440000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 0 
1896 1 0 
1896 1.250000e+00 1.400000e-02 
1896 1.500000e+00 3.800000e-02 
1896 1.750000e+00 6.800000e-02 
1896 2 1.240000e-01 
1896 2.250000e+00 2.020000e-01 
1896 2.500000e+00 2.180000e-01 
1896 2.750000e+00 3.520000e-01 
1896 3 3.460000e-01 
1896 3.250000e+00 4.000000e-01 
1896 3.500000e+00 3.740000e-01 
1896 3.750000e+00 4.320000e-01 
1896 4 4.000000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 0 
2000 1 2.000000e-03 
2000 1.250000e+00 4.000000e-03 
2000 1.500000e+00 3.400000e-02 
2000 1.750000e+00 7.800000e-02 
2000 2 1.280000e-01 
2000 2.250000e+00 1.880000e-01 
2000 2.500000e+00 2.720000e-01 
2000 2.750000e+00 3.360000e-01 
2000 3 3.080000e-01 
2000 3.250000e+00 3.540000e-01 
2000 3.500000e+00 3.320000e-01 
2000 3.750000e+00 4.100000e-01 
2000 4 4.200000e-01 



==> data/phasediag/cesnnpcl2-distobslen.dat <==
50 7.256960e-01 2.000000e-03 
50 7.108299e-01 4.000000e-03 
50 6.952168e-01 0 
50 6.788246e-01 2.000000e-03 
50 6.616184e-01 8.000000e-03 
50 6.435619e-01 4.000000e-03 
50 6.246168e-01 1.000000e-02 
50 6.047444e-01 1.000000e-02 
50 5.839048e-01 6.000000e-03 
50 5.620597e-01 8.000000e-03 
50 5.391707e-01 1.600000e-02 
50 5.152022e-01 1.600000e-02 
50 4.901220e-01 3.600000e-02 
50 4.639033e-01 7.200000e-02 
50 4.365241e-01 8.000000e-02 
50 4.079717e-01 1.060000e-01 
50 3.782422e-01 1.080000e-01 
50 3.473448e-01 1.680000e-01 
50 3.153002e-01 1.840000e-01 
50 2.821454e-01 2.240000e-01 
50 2.479345e-01 3.080000e-01 
50 2.127382e-01 3.080000e-01 
50 1.766459e-01 3.560000e-01 
50 1.397660e-01 3.880000e-01 
50 1.022240e-01 4.040000e-01 
50 6.416186e-02 4.220000e-01 
50 2.573626e-02 4.420000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 0 
152 6.435619e-01 0 
152 6.246168e-01 0 
152 6.047444e-01 0 
152 5.839048e-01 0 
152 5.620597e-01 0 
152 5.391707e-01 0 
152 5.152022e-01 0 
152 4.901220e-01 4.000000e-03 
152 4.639033e-01 0 
152 4.365241e-01 2.000000e-03 
152 4.079717e-01 8.000000e-03 
152 3.782422e-01 1.400000e-02 
152 3.473448e-01 1.400000e-02 
152 3.153002e-01 3.600000e-02 
152 2.821454e-01 4.000000e-02 
152 2.479345e-01 9.200000e-02 
152 2.127382e-01 1.520000e-01 
152 1.766459e-01 2.360000e-01 
152 1.397660e-01 3.660000e-01 
152 1.022240e-01 3.640000e-01 
152 6.416186e-02 4.180000e-01 
152 2.573626e-02 4.320000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 0 
254 4.639033e-01 0 
254 4.365241e-01 0 
254 4.079717e-01 0 
254 3.782422e-01 4.000000e-03 
254 3.473448e-01 4.000000e-03 
254 3.153002e-01 4.000000e-03 
254 2.821454e-01 1.400000e-02 
254 2.479345e-01 3.400000e-02 
254 2.127382e-01 3.800000e-02 
254 1.766459e-01 1.440000e-01 
254 1.397660e-01 1.960000e-01 
254 1.022240e-01 3.460000e-01 
254 6.416186e-02 4.020000e-01 
254 2.573626e-02 4.540000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 0 
356 3.782422e-01 0 
356 3.473448e-01 0 
356 3.153002e-01 0 
356 2.821454e-01 6.000000e-03 
356 2.479345e-01 1.800000e-02 
356 2.127382e-01 4.400000e-02 
356 1.766459e-01 6.400000e-02 
356 1.397660e-01 1.700000e-01 
356 1.022240e-01 3.040000e-01 
356 6.416186e-02 3.780000e-01 
356 2.573626e-02 4.520000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 0 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 0 
460 3.153002e-01 0 
460 2.821454e-01 4.000000e-03 
460 2.479345e-01 6.000000e-03 
460 2.127382e-01 2.200000e-02 
460 1.766459e-01 2.800000e-02 
460 1.397660e-01 9.000000e-02 
460 1.022240e-01 1.980000e-01 
460 6.416186e-02 3.940000e-01 
460 2.573626e-02 4.420000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 2.000000e-03 
562 2.821454e-01 0 
562 2.479345e-01 0 
562 2.127382e-01 1.400000e-02 
562 1.766459e-01 2.200000e-02 
562 1.397660e-01 8.800000e-02 
562 1.022240e-01 2.200000e-01 
562 6.416186e-02 3.800000e-01 
562 2.573626e-02 4.180000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 0 
664 2.821454e-01 0 
664 2.479345e-01 2.000000e-03 
664 2.127382e-01 4.000000e-03 
664 1.766459e-01 8.000000e-03 
664 1.397660e-01 5.000000e-02 
664 1.022240e-01 1.700000e-01 
664 6.416186e-02 3.920000e-01 
664 2.573626e-02 4.420000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 0 
768 2.127382e-01 2.000000e-03 
768 1.766459e-01 8.000000e-03 
768 1.397660e-01 4.000000e-02 
768 1.022240e-01 1.360000e-01 
768 6.416186e-02 2.940000e-01 
768 2.573626e-02 4.420000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 0 
870 2.479345e-01 0 
870 2.127382e-01 0 
870 1.766459e-01 8.000000e-03 
870 1.397660e-01 1.600000e-02 
870 1.022240e-01 1.240000e-01 
870 6.416186e-02 3.080000e-01 
870 2.573626e-02 4.140000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 0 
972 2.127382e-01 0 
972 1.766459e-01 2.000000e-03 
972 1.397660e-01 1.800000e-02 
972 1.022240e-01 9.600000e-02 
972 6.416186e-02 2.680000e-01 
972 2.573626e-02 4.400000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 0 
1076 2.479345e-01 0 
1076 2.127382e-01 0 
1076 1.766459e-01 4.000000e-03 
1076 1.397660e-01 1.400000e-02 
1076 1.022240e-01 8.200000e-02 
1076 6.416186e-02 2.960000e-01 
1076 2.573626e-02 4.380000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 2.000000e-03 
1178 1.766459e-01 4.000000e-03 
1178 1.397660e-01 1.200000e-02 
1178 1.022240e-01 5.400000e-02 
1178 6.416186e-02 2.560000e-01 
1178 2.573626e-02 4.300000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 4.000000e-03 
1280 1.397660e-01 1.000000e-02 
1280 1.022240e-01 4.200000e-02 
1280 6.416186e-02 2.420000e-01 
1280 2.573626e-02 4.480000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 2.000000e-03 
1384 1.766459e-01 0 
1384 1.397660e-01 4.000000e-03 
1384 1.022240e-01 6.200000e-02 
1384 6.416186e-02 2.240000e-01 
1384 2.573626e-02 4.000000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 0 
1486 1.766459e-01 0 
1486 1.397660e-01 4.000000e-03 
1486 1.022240e-01 5.400000e-02 
1486 6.416186e-02 1.940000e-01 
1486 2.573626e-02 4.340000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 0 
1588 1.766459e-01 0 
1588 1.397660e-01 4.000000e-03 
1588 1.022240e-01 3.800000e-02 
1588 6.416186e-02 1.840000e-01 
1588 2.573626e-02 3.900000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 0 
1692 1.766459e-01 0 
1692 1.397660e-01 4.000000e-03 
1692 1.022240e-01 3.400000e-02 
1692 6.416186e-02 1.600000e-01 
1692 2.573626e-02 4.080000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 0 
1794 1.397660e-01 2.000000e-03 
1794 1.022240e-01 3.600000e-02 
1794 6.416186e-02 1.100000e-01 
1794 2.573626e-02 4.080000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 0 
1896 1.397660e-01 2.000000e-03 
1896 1.022240e-01 2.200000e-02 
1896 6.416186e-02 1.260000e-01 
1896 2.573626e-02 4.280000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 0 
2000 1.766459e-01 0 
2000 1.397660e-01 0 
2000 1.022240e-01 1.400000e-02 
2000 6.416186e-02 1.280000e-01 
2000 2.573626e-02 4.080000e-01 



==> data/phasediag/cesnnpcl2-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 0 
0 3.577726e-01 0 
0 3.261071e-01 0 
0 2.933176e-01 4.000000e-03 
0 2.594515e-01 6.000000e-03 
0 2.245745e-01 8.000000e-03 
0 1.887700e-01 2.800000e-02 
0 1.521394e-01 7.400000e-02 
0 1.148031e-01 2.000000e-01 
0 7.689765e-02 3.940000e-01 
0 3.857500e-02 4.420000e-01 
0 0 4.540000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 0 
2.500000e-01 3.577726e-01 0 
2.500000e-01 3.261071e-01 2.000000e-03 
2.500000e-01 2.933176e-01 2.000000e-03 
2.500000e-01 2.594515e-01 1.000000e-02 
2.500000e-01 2.245745e-01 1.400000e-02 
2.500000e-01 1.887700e-01 4.800000e-02 
2.500000e-01 1.521394e-01 1.400000e-01 
2.500000e-01 1.148031e-01 2.440000e-01 
2.500000e-01 7.689765e-02 3.360000e-01 
2.500000e-01 3.857500e-02 4.600000e-01 
2.500000e-01 0 4.540000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 0 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 0 
5.000000e-01 4.176198e-01 0 
5.000000e-01 3.882828e-01 0 
5.000000e-01 3.577726e-01 0 
5.000000e-01 3.261071e-01 8.000000e-03 
5.000000e-01 2.933176e-01 1.000000e-02 
5.000000e-01 2.594515e-01 8.000000e-03 
5.000000e-01 2.245745e-01 2.800000e-02 
5.000000e-01 1.887700e-01 5.600000e-02 
5.000000e-01 1.521394e-01 1.440000e-01 
5.000000e-01 1.148031e-01 2.960000e-01 
5.000000e-01 7.689765e-02 3.720000e-01 
5.000000e-01 3.857500e-02 4.680000e-01 
5.000000e-01 0 4.300000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 0 
7.500000e-01 5.694556e-01 0 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 0 
7.500000e-01 4.986076e-01 0 
7.500000e-01 4.727708e-01 0 
7.500000e-01 4.457805e-01 0 
7.500000e-01 4.176198e-01 0 
7.500000e-01 3.882828e-01 2.000000e-03 
7.500000e-01 3.577726e-01 4.000000e-03 
7.500000e-01 3.261071e-01 1.000000e-02 
7.500000e-01 2.933176e-01 1.800000e-02 
7.500000e-01 2.594515e-01 3.200000e-02 
7.500000e-01 2.245745e-01 6.000000e-02 
7.500000e-01 1.887700e-01 1.380000e-01 
7.500000e-01 1.521394e-01 2.380000e-01 
7.500000e-01 1.148031e-01 3.420000e-01 
7.500000e-01 7.689765e-02 4.220000e-01 
7.500000e-01 3.857500e-02 4.280000e-01 
7.500000e-01 0 4.760000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 0 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 0 
1 7.005061e-01 0 
1 6.843774e-01 0 
1 6.674464e-01 0 
1 6.496776e-01 0 
1 6.310329e-01 0 
1 6.114740e-01 2.000000e-03 
1 5.909613e-01 0 
1 5.694556e-01 0 
1 5.469186e-01 0 
1 5.233138e-01 2.000000e-03 
1 4.986076e-01 2.000000e-03 
1 4.727708e-01 4.000000e-03 
1 4.457805e-01 6.000000e-03 
1 4.176198e-01 6.000000e-03 
1 3.882828e-01 8.000000e-03 
1 3.577726e-01 2.800000e-02 
1 3.261071e-01 3.000000e-02 
1 2.933176e-01 5.400000e-02 
1 2.594515e-01 6.600000e-02 
1 2.245745e-01 1.400000e-01 
1 1.887700e-01 2.160000e-01 
1 1.521394e-01 3.040000e-01 
1 1.148031e-01 3.820000e-01 
1 7.689765e-02 3.780000e-01 
1 3.857500e-02 4.460000e-01 
1 0 4.480000e-01 

1.250000e+00 8.616825e-01 0 
1.250000e+00 8.554323e-01 0 
1.250000e+00 8.484842e-01 0 
1.250000e+00 8.408709e-01 0 
1.250000e+00 8.326177e-01 0 
1.250000e+00 8.237427e-01 0 
1.250000e+00 8.142570e-01 0 
1.250000e+00 8.041653e-01 0 
1.250000e+00 7.934666e-01 0 
1.250000e+00 7.821546e-01 0 
1.250000e+00 7.702181e-01 0 
1.250000e+00 7.576420e-01 0 
1.250000e+00 7.444072e-01 0 
1.250000e+00 7.304908e-01 2.000000e-03 
1.250000e+00 7.158667e-01 0 
1.250000e+00 7.005061e-01 4.000000e-03 
1.250000e+00 6.843774e-01 0 
1.250000e+00 6.674464e-01 2.000000e-03 
1.250000e+00 6.496776e-01 0 
1.250000e+00 6.310329e-01 0 
1.250000e+00 6.114740e-01 2.000000e-03 
1.250000e+00 5.909613e-01 2.000000e-03 
1.250000e+00 5.694556e-01 0 
1.250000e+00 5.469186e-01 1.200000e-02 
1.250000e+00 5.233138e-01 1.200000e-02 
1.250000e+00 4.986076e-01 6.000000e-03 
1.250000e+00 4.727708e-01 2.200000e-02 
1.250000e+00 4.457805e-01 2.000000e-02 
1.250000e+00 4.176198e-01 1.400000e-02 
1.250000e+00 3.882828e-01 3.400000e-02 
1.250000e+00 3.577726e-01 4.400000e-02 
1.250000e+00 3.261071e-01 6.800000e-02 
1.250000e+00 2.933176e-01 1.100000e-01 
1.250000e+00 2.594515e-01 1.660000e-01 
1.250000e+00 2.245745e-01 2.560000e-01 
1.250000e+00 1.887700e-01 2.640000e-01 
1.250000e+00 1.521394e-01 2.860000e-01 
1.250000e+00 1.148031e-01 4.040000e-01 
1.250000e+00 7.689765e-02 4.080000e-01 
1.250000e+00 3.857500e-02 4.680000e-01 
1.250000e+00 0 4.600000e-01 

1.500000e+00 8.616825e-01 0 
1.500000e+00 8.554323e-01 4.000000e-03 
1.500000e+00 8.484842e-01 0 
1.500000e+00 8.408709e-01 0 
1.500000e+00 8.326177e-01 0 
1.500000e+00 8.237427e-01 2.000000e-03 
1.500000e+00 8.142570e-01 2.000000e-03 
1.500000e+00 8.041653e-01 0 
1.500000e+00 7.934666e-01 2.000000e-03 
1.500000e+00 7.821546e-01 2.000000e-03 
1.500000e+00 7.702181e-01 0 
1.500000e+00 7.576420e-01 4.000000e-03 
1.500000e+00 7.444072e-01 0 
1.500000e+00 7.304908e-01 8.000000e-03 
1.500000e+00 7.158667e-01 0 
1.500000e+00 7.005061e-01 1.000000e-02 
1.500000e+00 6.843774e-01 4.000000e-03 
1.500000e+00 6.674464e-01 8.000000e-03 
1.500000e+00 6.496776e-01 1.000000e-02 
1.500000e+00 6.310329e-01 4.000000e-03 
1.500000e+00 6.114740e-01 1.000000e-02 
1.500000e+00 5.909613e-01 1.800000e-02 
1.500000e+00 5.694556e-01 3.000000e-02 
1.500000e+00 5.469186e-01 3.000000e-02 
1.500000e+00 5.233138e-01 3.200000e-02 
1.500000e+00 4.986076e-01 4.600000e-02 
1.500000e+00 4.727708e-01 6.600000e-02 
1.500000e+00 4.457805e-01 5.800000e-02 
1.500000e+00 4.176198e-01 6.000000e-02 
1.500000e+00 3.882828e-01 8.600000e-02 
1.500000e+00 3.577726e-01 8.800000e-02 
1.500000e+00 3.261071e-01 1.280000e-01 
1.500000e+00 2.933176e-01 1.720000e-01 
1.500000e+00 2.594515e-01 2.020000e-01 
1.500000e+00 2.245745e-01 3.100000e-01 
1.500000e+00 1.887700e-01 3.160000e-01 
1.500000e+00 1.521394e-01 3.940000e-01 
1.500000e+00 1.148031e-01 4.180000e-01 
1.500000e+00 7.689765e-02 4.500000e-01 
1.500000e+00 3.857500e-02 4.400000e-01 
1.500000e+00 0 4.600000e-01 

1.750000e+00 8.616825e-01 4.000000e-03 
1.750000e+00 8.554323e-01 0 
1.750000e+00 8.484842e-01 4.000000e-03 
1.750000e+00 8.408709e-01 8.000000e-03 
1.750000e+00 8.326177e-01 2.000000e-03 
1.750000e+00 8.237427e-01 4.000000e-03 
1.750000e+00 8.142570e-01 4.000000e-03 
1.750000e+00 8.041653e-01 4.000000e-03 
1.750000e+00 7.934666e-01 2.000000e-03 
1.750000e+00 7.821546e-01 1.400000e-02 
1.750000e+00 7.702181e-01 1.400000e-02 
1.750000e+00 7.576420e-01 1.000000e-02 
1.750000e+00 7.444072e-01 2.200000e-02 
1.750000e+00 7.304908e-01 1.600000e-02 
1.750000e+00 7.158667e-01 2.000000e-03 
1.750000e+00 7.005061e-01 2.400000e-02 
1.750000e+00 6.843774e-01 2.600000e-02 
1.750000e+00 6.674464e-01 1.400000e-02 
1.750000e+00 6.496776e-01 2.400000e-02 
1.750000e+00 6.310329e-01 2.200000e-02 
1.750000e+00 6.114740e-01 3.000000e-02 
1.750000e+00 5.909613e-01 4.200000e-02 
1.750000e+00 5.694556e-01 4.200000e-02 
1.750000e+00 5.469186e-01 6.200000e-02 
1.750000e+00 5.233138e-01 6.000000e-02 
1.750000e+00 4.986076e-01 9.600000e-02 
1.750000e+00 4.727708e-01 8.200000e-02 
1.750000e+00 4.457805e-01 1.020000e-01 
1.750000e+00 4.176198e-01 1.160000e-01 
1.750000e+00 3.882828e-01 1.720000e-01 
1.750000e+00 3.577726e-01 1.820000e-01 
1.750000e+00 3.261071e-01 2.260000e-01 
1.750000e+00 2.933176e-01 2.600000e-01 
1.750000e+00 2.594515e-01 2.900000e-01 
1.750000e+00 2.245745e-01 3.200000e-01 
1.750000e+00 1.887700e-01 3.220000e-01 
1.750000e+00 1.521394e-01 3.960000e-01 
1.750000e+00 1.148031e-01 4.200000e-01 
1.750000e+00 7.689765e-02 4.420000e-01 
1.750000e+00 3.857500e-02 4.280000e-01 
1.750000e+00 0 4.580000e-01 

2 8.616825e-01 1.200000e-02 
2 8.554323e-01 1.000000e-02 
2 8.484842e-01 8.000000e-03 
2 8.408709e-01 1.200000e-02 
2 8.326177e-01 2.400000e-02 
2 8.237427e-01 2.000000e-02 
2 8.142570e-01 3.000000e-02 
2 8.041653e-01 1.400000e-02 
2 7.934666e-01 2.200000e-02 
2 7.821546e-01 2.600000e-02 
2 7.702181e-01 3.600000e-02 
2 7.576420e-01 2.000000e-02 
2 7.444072e-01 2.800000e-02 
2 7.304908e-01 4.000000e-02 
2 7.158667e-01 4.400000e-02 
2 7.005061e-01 4.600000e-02 
2 6.843774e-01 5.200000e-02 
2 6.674464e-01 5.200000e-02 
2 6.496776e-01 5.200000e-02 
2 6.310329e-01 7.600000e-02 
2 6.114740e-01 8.000000e-02 
2 5.909613e-01 5.800000e-02 
2 5.694556e-01 6.400000e-02 
2 5.469186e-01 1.020000e-01 
2 5.233138e-01 1.500000e-01 
2 4.986076e-01 1.300000e-01 
2 4.727708e-01 1.180000e-01 
2 4.457805e-01 1.740000e-01 
2 4.176198e-01 1.820000e-01 
2 3.882828e-01 1.880000e-01 
2 3.577726e-01 2.220000e-01 
2 3.261071e-01 2.880000e-01 
2 2.933176e-01 3.220000e-01 
2 2.594515e-01 4.180000e-01 
2 2.245745e-01 3.760000e-01 
2 1.887700e-01 4.060000e-01 
2 1.521394e-01 4.000000e-01 
2 1.148031e-01 4.380000e-01 
2 7.689765e-02 4.420000e-01 
2 3.857500e-02 4.380000e-01 
2 0 4.340000e-01 

2.250000e+00 8.616825e-01 4.600000e-02 
2.250000e+00 8.554323e-01 2.800000e-02 
2.250000e+00 8.484842e-01 3.600000e-02 
2.250000e+00 8.408709e-01 3.600000e-02 
2.250000e+00 8.326177e-01 5.000000e-02 
2.250000e+00 8.237427e-01 5.000000e-02 
2.250000e+00 8.142570e-01 5.000000e-02 
2.250000e+00 8.041653e-01 3.000000e-02 
2.250000e+00 7.934666e-01 5.200000e-02 
2.250000e+00 7.821546e-01 6.200000e-02 
2.250000e+00 7.702181e-01 8.800000e-02 
2.250000e+00 7.576420e-01 6.400000e-02 
2.250000e+00 7.444072e-01 6.800000e-02 
2.250000e+00 7.304908e-01 1.140000e-01 
2.250000e+00 7.158667e-01 9.000000e-02 
2.250000e+00 7.005061e-01 9.400000e-02 
2.250000e+00 6.843774e-01 1.000000e-01 
2.250000e+00 6.674464e-01 1.020000e-01 
2.250000e+00 6.496776e-01 1.180000e-01 
2.250000e+00 6.310329e-01 1.160000e-01 
2.250000e+00 6.114740e-01 1.340000e-01 
2.250000e+00 5.909613e-01 1.400000e-01 
2.250000e+00 5.694556e-01 1.600000e-01 
2.250000e+00 5.469186e-01 1.640000e-01 
2.250000e+00 5.233138e-01 2.080000e-01 
2.250000e+00 4.986076e-01 1.540000e-01 
2.250000e+00 4.727708e-01 2.140000e-01 
2.250000e+00 4.457805e-01 2.460000e-01 
2.250000e+00 4.176198e-01 2.280000e-01 
2.250000e+00 3.882828e-01 2.880000e-01 
2.250000e+00 3.577726e-01 3.220000e-01 
2.250000e+00 3.261071e-01 3.400000e-01 
2.250000e+00 2.933176e-01 3.460000e-01 
2.250000e+00 2.594515e-01 3.780000e-01 
2.250000e+00 2.245745e-01 4.000000e-01 
2.250000e+00 1.887700e-01 4.020000e-01 
2.250000e+00 1.521394e-01 4.440000e-01 
2.250000e+00 1.148031e-01 4.260000e-01 
2.250000e+00 7.689765e-02 4.560000e-01 
2.250000e+00 3.857500e-02 4.500000e-01 
2.250000e+00 0 4.560000e-01 

2.500000e+00 8.616825e-01 7.600000e-02 
2.500000e+00 8.554323e-01 7.000000e-02 
2.500000e+00 8.484842e-01 8.200000e-02 
2.500000e+00 8.408709e-01 7.600000e-02 
2.500000e+00 8.326177e-01 7.200000e-02 
2.500000e+00 8.237427e-01 7.200000e-02 
2.500000e+00 8.142570e-01 1.160000e-01 
2.500000e+00 8.041653e-01 8.800000e-02 
2.500000e+00 7.934666e-01 8.800000e-02 
2.500000e+00 7.821546e-01 9.000000e-02 
2.500000e+00 7.702181e-01 1.100000e-01 
2.500000e+00 7.576420e-01 1.180000e-01 
2.500000e+00 7.444072e-01 1.000000e-01 
2.500000e+00 7.304908e-01 1.200000e-01 
2.500000e+00 7.158667e-01 1.340000e-01 
2.500000e+00 7.005061e-01 1.180000e-01 
2.500000e+00 6.843774e-01 1.660000e-01 
2.500000e+00 6.674464e-01 2.000000e-01 
2.500000e+00 6.496776e-01 2.180000e-01 
2.500000e+00 6.310329e-01 1.520000e-01 
2.500000e+00 6.114740e-01 1.960000e-01 
2.500000e+00 5.909613e-01 2.140000e-01 
2.500000e+00 5.694556e-01 2.540000e-01 
2.500000e+00 5.469186e-01 2.160000e-01 
2.500000e+00 5.233138e-01 2.580000e-01 
2.500000e+00 4.986076e-01 2.480000e-01 
2.500000e+00 4.727708e-01 3.060000e-01 
2.500000e+00 4.457805e-01 3.160000e-01 
2.500000e+00 4.176198e-01 3.120000e-01 
2.500000e+00 3.882828e-01 3.380000e-01 
2.500000e+00 3.577726e-01 3.760000e-01 
2.500000e+00 3.261071e-01 3.740000e-01 
2.500000e+00 2.933176e-01 4.020000e-01 
2.500000e+00 2.594515e-01 4.000000e-01 
2.500000e+00 2.245745e-01 4.200000e-01 
2.500000e+00 1.887700e-01 4.260000e-01 
2.500000e+00 1.521394e-01 4.580000e-01 
2.500000e+00 1.148031e-01 4.520000e-01 
2.500000e+00 7.689765e-02 4.520000e-01 
2.500000e+00 3.857500e-02 4.340000e-01 
2.500000e+00 0 4.360000e-01 

2.750000e+00 8.616825e-01 1.180000e-01 
2.750000e+00 8.554323e-01 1.080000e-01 
2.750000e+00 8.484842e-01 9.600000e-02 
2.750000e+00 8.408709e-01 1.200000e-01 
2.750000e+00 8.326177e-01 1.300000e-01 
2.750000e+00 8.237427e-01 1.120000e-01 
2.750000e+00 8.142570e-01 1.160000e-01 
2.750000e+00 8.041653e-01 9.200000e-02 
2.750000e+00 7.934666e-01 1.060000e-01 
2.750000e+00 7.821546e-01 1.540000e-01 
2.750000e+00 7.702181e-01 1.640000e-01 
2.750000e+00 7.576420e-01 1.400000e-01 
2.750000e+00 7.444072e-01 1.620000e-01 
2.750000e+00 7.304908e-01 2.160000e-01 
2.750000e+00 7.158667e-01 2.220000e-01 
2.750000e+00 7.005061e-01 2.160000e-01 
2.750000e+00 6.843774e-01 1.840000e-01 
2.750000e+00 6.674464e-01 1.900000e-01 
2.750000e+00 6.496776e-01 2.340000e-01 
2.750000e+00 6.310329e-01 2.020000e-01 
2.750000e+00 6.114740e-01 2.920000e-01 
2.750000e+00 5.909613e-01 2.380000e-01 
2.750000e+00 5.694556e-01 2.620000e-01 
2.750000e+00 5.469186e-01 2.780000e-01 
2.750000e+00 5.233138e-01 3.180000e-01 
2.750000e+00 4.986076e-01 3.200000e-01 
2.750000e+00 4.727708e-01 3.220000e-01 
2.750000e+00 4.457805e-01 3.080000e-01 
2.750000e+00 4.176198e-01 3.680000e-01 
2.750000e+00 3.882828e-01 3.980000e-01 
2.750000e+00 3.577726e-01 3.640000e-01 
2.750000e+00 3.261071e-01 3.900000e-01 
2.750000e+00 2.933176e-01 3.600000e-01 
2.750000e+00 2.594515e-01 4.160000e-01 
2.750000e+00 2.245745e-01 4.260000e-01 
2.750000e+00 1.887700e-01 4.400000e-01 
2.750000e+00 1.521394e-01 4.440000e-01 
2.750000e+00 1.148031e-01 4.240000e-01 
2.750000e+00 7.689765e-02 4.320000e-01 
2.750000e+00 3.857500e-02 4.260000e-01 
2.750000e+00 0 4.320000e-01 

3 8.616825e-01 1.420000e-01 
3 8.554323e-01 1.780000e-01 
3 8.484842e-01 1.820000e-01 
3 8.408709e-01 2.060000e-01 
3 8.326177e-01 1.400000e-01 
3 8.237427e-01 1.700000e-01 
3 8.142570e-01 1.760000e-01 
3 8.041653e-01 2.060000e-01 
3 7.934666e-01 2.040000e-01 
3 7.821546e-01 2.160000e-01 
3 7.702181e-01 2.100000e-01 
3 7.576420e-01 1.960000e-01 
3 7.444072e-01 2.800000e-01 
3 7.304908e-01 2.540000e-01 
3 7.158667e-01 2.620000e-01 
3 7.005061e-01 2.360000e-01 
3 6.843774e-01 2.460000e-01 
3 6.674464e-01 2.860000e-01 
3 6.496776e-01 3.260000e-01 
3 6.310329e-01 2.620000e-01 
3 6.114740e-01 3.340000e-01 
3 5.909613e-01 2.740000e-01 
3 5.694556e-01 3.080000e-01 
3 5.469186e-01 3.380000e-01 
3 5.233138e-01 3.120000e-01 
3 4.986076e-01 3.460000e-01 
3 4.727708e-01 3.720000e-01 
3 4.457805e-01 3.620000e-01 
3 4.176198e-01 3.780000e-01 
3 3.882828e-01 4.240000e-01 
3 3.577726e-01 3.860000e-01 
3 3.261071e-01 3.980000e-01 
3 2.933176e-01 4.140000e-01 
3 2.594515e-01 4.120000e-01 
3 2.245745e-01 4.160000e-01 
3 1.887700e-01 4.460000e-01 
3 1.521394e-01 4.500000e-01 
3 1.148031e-01 4.180000e-01 
3 7.689765e-02 4.100000e-01 
3 3.857500e-02 4.620000e-01 
3 0 4.160000e-01 

3.250000e+00 8.616825e-01 1.980000e-01 
3.250000e+00 8.554323e-01 2.060000e-01 
3.250000e+00 8.484842e-01 1.640000e-01 
3.250000e+00 8.408709e-01 2.200000e-01 
3.250000e+00 8.326177e-01 1.980000e-01 
3.250000e+00 8.237427e-01 2.660000e-01 
3.250000e+00 8.142570e-01 2.140000e-01 
3.250000e+00 8.041653e-01 3.180000e-01 
3.250000e+00 7.934666e-01 3.160000e-01 
3.250000e+00 7.821546e-01 2.380000e-01 
3.250000e+00 7.702181e-01 2.780000e-01 
3.250000e+00 7.576420e-01 2.740000e-01 
3.250000e+00 7.444072e-01 3.060000e-01 
3.250000e+00 7.304908e-01 2.820000e-01 
3.250000e+00 7.158667e-01 2.780000e-01 
3.250000e+00 7.005061e-01 2.960000e-01 
3.250000e+00 6.843774e-01 3.420000e-01 
3.250000e+00 6.674464e-01 3.240000e-01 
3.250000e+00 6.496776e-01 3.780000e-01 
3.250000e+00 6.310329e-01 3.440000e-01 
3.250000e+00 6.114740e-01 3.060000e-01 
3.250000e+00 5.909613e-01 3.360000e-01 
3.250000e+00 5.694556e-01 3.700000e-01 
3.250000e+00 5.469186e-01 3.760000e-01 
3.250000e+00 5.233138e-01 4.020000e-01 
3.250000e+00 4.986076e-01 3.540000e-01 
3.250000e+00 4.727708e-01 3.580000e-01 
3.250000e+00 4.457805e-01 3.980000e-01 
3.250000e+00 4.176198e-01 4.300000e-01 
3.250000e+00 3.882828e-01 3.920000e-01 
3.250000e+00 3.577726e-01 3.820000e-01 
3.250000e+00 3.261071e-01 4.400000e-01 
3.250000e+00 2.933176e-01 4.140000e-01 
3.250000e+00 2.594515e-01 4.320000e-01 
3.250000e+00 2.245745e-01 4.160000e-01 
3.250000e+00 1.887700e-01 4.180000e-01 
3.250000e+00 1.521394e-01 4.360000e-01 
3.250000e+00 1.148031e-01 4.640000e-01 
3.250000e+00 7.689765e-02 4.420000e-01 
3.250000e+00 3.857500e-02 4.400000e-01 
3.250000e+00 0 4.560000e-01 

3.500000e+00 8.616825e-01 2.080000e-01 
3.500000e+00 8.554323e-01 2.600000e-01 
3.500000e+00 8.484842e-01 2.560000e-01 
3.500000e+00 8.408709e-01 2.480000e-01 
3.500000e+00 8.326177e-01 2.600000e-01 
3.500000e+00 8.237427e-01 3.120000e-01 
3.500000e+00 8.142570e-01 2.840000e-01 
3.500000e+00 8.041653e-01 3.020000e-01 
3.500000e+00 7.934666e-01 2.800000e-01 
3.500000e+00 7.821546e-01 3.080000e-01 
3.500000e+00 7.702181e-01 3.240000e-01 
3.500000e+00 7.576420e-01 3.240000e-01 
3.500000e+00 7.444072e-01 3.100000e-01 
3.500000e+00 7.304908e-01 3.480000e-01 
3.500000e+00 7.158667e-01 3.080000e-01 
3.500000e+00 7.005061e-01 3.260000e-01 
3.500000e+00 6.843774e-01 3.320000e-01 
3.500000e+00 6.674464e-01 3.140000e-01 
3.500000e+00 6.496776e-01 3.740000e-01 
3.500000e+00 6.310329e-01 3.540000e-01 
3.500000e+00 6.114740e-01 3.840000e-01 
3.500000e+00 5.909613e-01 3.680000e-01 
3.500000e+00 5.694556e-01 3.680000e-01 
3.500000e+00 5.469186e-01 3.460000e-01 
3.500000e+00 5.233138e-01 3.540000e-01 
3.500000e+00 4.986076e-01 3.860000e-01 
3.500000e+00 4.727708e-01 4.380000e-01 
3.500000e+00 4.457805e-01 3.700000e-01 
3.500000e+00 4.176198e-01 4.220000e-01 
3.500000e+00 3.882828e-01 4.340000e-01 
3.500000e+00 3.577726e-01 4.240000e-01 
3.500000e+00 3.261071e-01 4.120000e-01 
3.500000e+00 2.933176e-01 4.380000e-01 
3.500000e+00 2.594515e-01 4.180000e-01 
3.500000e+00 2.245745e-01 4.340000e-01 
3.500000e+00 1.887700e-01 4.400000e-01 
3.500000e+00 1.521394e-01 4.520000e-01 
3.500000e+00 1.148031e-01 4.260000e-01 
3.500000e+00 7.689765e-02 4.580000e-01 
3.500000e+00 3.857500e-02 4.660000e-01 
3.500000e+00 0 4.500000e-01 

3.750000e+00 8.616825e-01 2.320000e-01 
3.750000e+00 8.554323e-01 2.860000e-01 
3.750000e+00 8.484842e-01 3.020000e-01 
3.750000e+00 8.408709e-01 3.140000e-01 
3.750000e+00 8.326177e-01 3.160000e-01 
3.750000e+00 8.237427e-01 2.820000e-01 
3.750000e+00 8.142570e-01 3.120000e-01 
3.750000e+00 8.041653e-01 3.040000e-01 
3.750000e+00 7.934666e-01 3.680000e-01 
3.750000e+00 7.821546e-01 3.700000e-01 
3.750000e+00 7.702181e-01 3.700000e-01 
3.750000e+00 7.576420e-01 3.600000e-01 
3.750000e+00 7.444072e-01 3.540000e-01 
3.750000e+00 7.304908e-01 3.460000e-01 
3.750000e+00 7.158667e-01 3.240000e-01 
3.750000e+00 7.005061e-01 3.480000e-01 
3.750000e+00 6.843774e-01 3.540000e-01 
3.750000e+00 6.674464e-01 3.880000e-01 
3.750000e+00 6.496776e-01 3.980000e-01 
3.750000e+00 6.310329e-01 3.860000e-01 
3.750000e+00 6.114740e-01 3.640000e-01 
3.750000e+00 5.909613e-01 3.680000e-01 
3.750000e+00 5.694556e-01 4.080000e-01 
3.750000e+00 5.469186e-01 3.820000e-01 
3.750000e+00 5.233138e-01 4.200000e-01 
3.750000e+00 4.986076e-01 4.100000e-01 
3.750000e+00 4.727708e-01 4.460000e-01 
3.750000e+00 4.457805e-01 4.320000e-01 
3.750000e+00 4.176198e-01 4.160000e-01 
3.750000e+00 3.882828e-01 4.020000e-01 
3.750000e+00 3.577726e-01 4.180000e-01 
3.750000e+00 3.261071e-01 4.180000e-01 
3.750000e+00 2.933176e-01 4.460000e-01 
3.750000e+00 2.594515e-01 4.480000e-01 
3.750000e+00 2.245745e-01 4.260000e-01 
3.750000e+00 1.887700e-01 4.380000e-01 
3.750000e+00 1.521394e-01 4.360000e-01 
3.750000e+00 1.148031e-01 4.200000e-01 
3.750000e+00 7.689765e-02 4.460000e-01 
3.750000e+00 3.857500e-02 4.440000e-01 
3.750000e+00 0 4.520000e-01 

4 8.616825e-01 3.040000e-01 
4 8.554323e-01 3.180000e-01 
4 8.484842e-01 3.340000e-01 
4 8.408709e-01 3.220000e-01 
4 8.326177e-01 3.340000e-01 
4 8.237427e-01 3.120000e-01 
4 8.142570e-01 4.020000e-01 
4 8.041653e-01 3.740000e-01 
4 7.934666e-01 3.800000e-01 
4 7.821546e-01 3.660000e-01 
4 7.702181e-01 3.540000e-01 
4 7.576420e-01 3.740000e-01 
4 7.444072e-01 3.980000e-01 
4 7.304908e-01 3.940000e-01 
4 7.158667e-01 3.660000e-01 
4 7.005061e-01 4.140000e-01 
4 6.843774e-01 4.020000e-01 
4 6.674464e-01 3.700000e-01 
4 6.496776e-01 3.980000e-01 
4 6.310329e-01 4.140000e-01 
4 6.114740e-01 3.900000e-01 
4 5.909613e-01 3.880000e-01 
4 5.694556e-01 4.260000e-01 
4 5.469186e-01 4.040000e-01 
4 5.233138e-01 4.060000e-01 
4 4.986076e-01 4.460000e-01 
4 4.727708e-01 3.900000e-01 
4 4.457805e-01 4.280000e-01 
4 4.176198e-01 4.380000e-01 
4 3.882828e-01 4.420000e-01 
4 3.577726e-01 4.540000e-01 
4 3.261071e-01 4.340000e-01 
4 2.933176e-01 4.560000e-01 
4 2.594515e-01 4.340000e-01 
4 2.245745e-01 4.300000e-01 
4 1.887700e-01 4.240000e-01 
4 1.521394e-01 4.540000e-01 
4 1.148031e-01 4.380000e-01 
4 7.689765e-02 4.660000e-01 
4 3.857500e-02 4.780000e-01 
4 0 4.440000e-01 



==> data/phasediag/cesnnpcl2-obslenp.dat <==
50 1 3.980000e-01 
50 1.300000e+00 3.780000e-01 
50 1.600000e+00 3.740000e-01 
50 1.900000e+00 4.080000e-01 
50 2.200000e+00 3.900000e-01 
50 2.500000e+00 4.100000e-01 
50 2.800000e+00 4.320000e-01 
50 3.100000e+00 4.700000e-01 
50 3.400000e+00 4.060000e-01 
50 3.700000e+00 4.400000e-01 
50 4 4.640000e-01 
50 4.300000e+00 4.520000e-01 
50 4.600000e+00 4.580000e-01 
50 4.900000e+00 4.620000e-01 
50 5.200000e+00 4.460000e-01 
50 5.500000e+00 4.580000e-01 
50 5.800000e+00 4.700000e-01 
50 6.100000e+00 4.520000e-01 
50 6.400000e+00 4.540000e-01 
50 6.700000e+00 4.320000e-01 
50 7 4.280000e-01 

152 1 1.440000e-01 
152 1.300000e+00 2.660000e-01 
152 1.600000e+00 2.860000e-01 
152 1.900000e+00 3.160000e-01 
152 2.200000e+00 3.640000e-01 
152 2.500000e+00 4.100000e-01 
152 2.800000e+00 4.140000e-01 
152 3.100000e+00 4.060000e-01 
152 3.400000e+00 4.040000e-01 
152 3.700000e+00 4.240000e-01 
152 4 4.020000e-01 
152 4.300000e+00 4.160000e-01 
152 4.600000e+00 4.460000e-01 
152 4.900000e+00 3.940000e-01 
152 5.200000e+00 4.460000e-01 
152 5.500000e+00 4.520000e-01 
152 5.800000e+00 4.120000e-01 
152 6.100000e+00 4.580000e-01 
152 6.400000e+00 4.460000e-01 
152 6.700000e+00 4.240000e-01 
152 7 4.640000e-01 

254 1 6.800000e-02 
254 1.300000e+00 1.540000e-01 
254 1.600000e+00 2.120000e-01 
254 1.900000e+00 2.840000e-01 
254 2.200000e+00 2.720000e-01 
254 2.500000e+00 3.480000e-01 
254 2.800000e+00 3.660000e-01 
254 3.100000e+00 3.780000e-01 
254 3.400000e+00 3.660000e-01 
254 3.700000e+00 4.120000e-01 
254 4 4.060000e-01 
254 4.300000e+00 3.900000e-01 
254 4.600000e+00 4.220000e-01 
254 4.900000e+00 4.440000e-01 
254 5.200000e+00 4.240000e-01 
254 5.500000e+00 4.180000e-01 
254 5.800000e+00 4.160000e-01 
254 6.100000e+00 4.220000e-01 
254 6.400000e+00 3.960000e-01 
254 6.700000e+00 3.920000e-01 
254 7 4.260000e-01 

356 1 3.000000e-02 
356 1.300000e+00 8.200000e-02 
356 1.600000e+00 1.100000e-01 
356 1.900000e+00 1.720000e-01 
356 2.200000e+00 2.600000e-01 
356 2.500000e+00 3.260000e-01 
356 2.800000e+00 2.980000e-01 
356 3.100000e+00 3.300000e-01 
356 3.400000e+00 3.700000e-01 
356 3.700000e+00 3.780000e-01 
356 4 3.640000e-01 
356 4.300000e+00 4.020000e-01 
356 4.600000e+00 4.360000e-01 
356 4.900000e+00 4.280000e-01 
356 5.200000e+00 4.360000e-01 
356 5.500000e+00 4.360000e-01 
356 5.800000e+00 4.100000e-01 
356 6.100000e+00 4.140000e-01 
356 6.400000e+00 4.340000e-01 
356 6.700000e+00 4.300000e-01 
356 7 4.280000e-01 

460 1 2.200000e-02 
460 1.300000e+00 6.200000e-02 
460 1.600000e+00 9.400000e-02 
460 1.900000e+00 1.420000e-01 
460 2.200000e+00 1.360000e-01 
460 2.500000e+00 2.540000e-01 
460 2.800000e+00 2.780000e-01 
460 3.100000e+00 3.200000e-01 
460 3.400000e+00 3.100000e-01 
460 3.700000e+00 3.200000e-01 
460 4 3.640000e-01 
460 4.300000e+00 3.460000e-01 
460 4.600000e+00 3.940000e-01 
460 4.900000e+00 4.080000e-01 
460 5.200000e+00 4.060000e-01 
460 5.500000e+00 4.520000e-01 
460 5.800000e+00 4.080000e-01 
460 6.100000e+00 4.100000e-01 
460 6.400000e+00 4.400000e-01 
460 6.700000e+00 3.980000e-01 
460 7 4.060000e-01 

562 1 4.000000e-03 
562 1.300000e+00 4.200000e-02 
562 1.600000e+00 1.060000e-01 
562 1.900000e+00 1.000000e-01 
562 2.200000e+00 1.480000e-01 
562 2.500000e+00 1.820000e-01 
562 2.800000e+00 2.320000e-01 
562 3.100000e+00 2.740000e-01 
562 3.400000e+00 3.040000e-01 
562 3.700000e+00 3.440000e-01 
562 4 2.880000e-01 
562 4.300000e+00 3.640000e-01 
562 4.600000e+00 3.520000e-01 
562 4.900000e+00 3.720000e-01 
562 5.200000e+00 4.060000e-01 
562 5.500000e+00 4.040000e-01 
562 5.800000e+00 4.100000e-01 
562 6.100000e+00 4.020000e-01 
562 6.400000e+00 4.060000e-01 
562 6.700000e+00 4.340000e-01 
562 7 4.060000e-01 

664 1 8.000000e-03 
664 1.300000e+00 3.000000e-02 
664 1.600000e+00 4.400000e-02 
664 1.900000e+00 7.200000e-02 
664 2.200000e+00 1.200000e-01 
664 2.500000e+00 1.380000e-01 
664 2.800000e+00 2.200000e-01 
664 3.100000e+00 2.260000e-01 
664 3.400000e+00 2.800000e-01 
664 3.700000e+00 2.900000e-01 
664 4 2.640000e-01 
664 4.300000e+00 3.460000e-01 
664 4.600000e+00 3.680000e-01 
664 4.900000e+00 3.760000e-01 
664 5.200000e+00 3.620000e-01 
664 5.500000e+00 3.720000e-01 
664 5.800000e+00 3.520000e-01 
664 6.100000e+00 3.840000e-01 
664 6.400000e+00 4.100000e-01 
664 6.700000e+00 3.700000e-01 
664 7 3.820000e-01 

768 1 8.000000e-03 
768 1.300000e+00 2.200000e-02 
768 1.600000e+00 3.000000e-02 
768 1.900000e+00 9.400000e-02 
768 2.200000e+00 1.120000e-01 
768 2.500000e+00 1.400000e-01 
768 2.800000e+00 1.740000e-01 
768 3.100000e+00 2.420000e-01 
768 3.400000e+00 2.540000e-01 
768 3.700000e+00 2.100000e-01 
768 4 2.740000e-01 
768 4.300000e+00 3.100000e-01 
768 4.600000e+00 3.520000e-01 
768 4.900000e+00 3.300000e-01 
768 5.200000e+00 3.760000e-01 
768 5.500000e+00 3.340000e-01 
768 5.800000e+00 3.680000e-01 
768 6.100000e+00 3.680000e-01 
768 6.400000e+00 4.240000e-01 
768 6.700000e+00 3.740000e-01 
768 7 3.840000e-01 

870 1 4.000000e-03 
870 1.300000e+00 1.600000e-02 
870 1.600000e+00 4.400000e-02 
870 1.900000e+00 5.200000e-02 
870 2.200000e+00 5.800000e-02 
870 2.500000e+00 1.040000e-01 
870 2.800000e+00 1.420000e-01 
870 3.100000e+00 2.060000e-01 
870 3.400000e+00 1.900000e-01 
870 3.700000e+00 2.440000e-01 
870 4 2.080000e-01 
870 4.300000e+00 2.400000e-01 
870 4.600000e+00 3.120000e-01 
870 4.900000e+00 3.220000e-01 
870 5.200000e+00 3.360000e-01 
870 5.500000e+00 3.620000e-01 
870 5.800000e+00 3.800000e-01 
870 6.100000e+00 3.560000e-01 
870 6.400000e+00 3.860000e-01 
870 6.700000e+00 3.860000e-01 
870 7 3.860000e-01 

972 1 0 
972 1.300000e+00 8.000000e-03 
972 1.600000e+00 2.200000e-02 
972 1.900000e+00 5.400000e-02 
972 2.200000e+00 6.400000e-02 
972 2.500000e+00 1.120000e-01 
972 2.800000e+00 1.420000e-01 
972 3.100000e+00 1.620000e-01 
972 3.400000e+00 1.740000e-01 
972 3.700000e+00 2.440000e-01 
972 4 2.760000e-01 
972 4.300000e+00 3.060000e-01 
972 4.600000e+00 2.840000e-01 
972 4.900000e+00 3.120000e-01 
972 5.200000e+00 3.040000e-01 
972 5.500000e+00 3.440000e-01 
972 5.800000e+00 3.440000e-01 
972 6.100000e+00 3.580000e-01 
972 6.400000e+00 4.040000e-01 
972 6.700000e+00 3.640000e-01 
972 7 4.320000e-01 

1076 1 0 
1076 1.300000e+00 6.000000e-03 
1076 1.600000e+00 1.600000e-02 
1076 1.900000e+00 4.000000e-02 
1076 2.200000e+00 6.400000e-02 
1076 2.500000e+00 7.000000e-02 
1076 2.800000e+00 8.200000e-02 
1076 3.100000e+00 1.320000e-01 
1076 3.400000e+00 1.660000e-01 
1076 3.700000e+00 1.980000e-01 
1076 4 1.960000e-01 
1076 4.300000e+00 2.560000e-01 
1076 4.600000e+00 2.100000e-01 
1076 4.900000e+00 3.140000e-01 
1076 5.200000e+00 2.700000e-01 
1076 5.500000e+00 3.280000e-01 
1076 5.800000e+00 3.200000e-01 
1076 6.100000e+00 3.860000e-01 
1076 6.400000e+00 3.860000e-01 
1076 6.700000e+00 3.840000e-01 
1076 7 3.240000e-01 

1178 1 0 
1178 1.300000e+00 2.000000e-03 
1178 1.600000e+00 1.400000e-02 
1178 1.900000e+00 2.600000e-02 
1178 2.200000e+00 5.200000e-02 
1178 2.500000e+00 6.400000e-02 
1178 2.800000e+00 9.600000e-02 
1178 3.100000e+00 1.440000e-01 
1178 3.400000e+00 1.220000e-01 
1178 3.700000e+00 1.700000e-01 
1178 4 2.440000e-01 
1178 4.300000e+00 2.320000e-01 
1178 4.600000e+00 2.940000e-01 
1178 4.900000e+00 2.260000e-01 
1178 5.200000e+00 2.880000e-01 
1178 5.500000e+00 3.280000e-01 
1178 5.800000e+00 3.300000e-01 
1178 6.100000e+00 3.260000e-01 
1178 6.400000e+00 3.460000e-01 
1178 6.700000e+00 3.500000e-01 
1178 7 3.700000e-01 

1280 1 0 
1280 1.300000e+00 4.000000e-03 
1280 1.600000e+00 1.200000e-02 
1280 1.900000e+00 2.600000e-02 
1280 2.200000e+00 5.200000e-02 
1280 2.500000e+00 6.600000e-02 
1280 2.800000e+00 9.000000e-02 
1280 3.100000e+00 1.320000e-01 
1280 3.400000e+00 1.340000e-01 
1280 3.700000e+00 2.080000e-01 
1280 4 2.000000e-01 
1280 4.300000e+00 2.480000e-01 
1280 4.600000e+00 1.980000e-01 
1280 4.900000e+00 2.420000e-01 
1280 5.200000e+00 2.780000e-01 
1280 5.500000e+00 2.800000e-01 
1280 5.800000e+00 3.040000e-01 
1280 6.100000e+00 3.500000e-01 
1280 6.400000e+00 3.540000e-01 
1280 6.700000e+00 3.520000e-01 
1280 7 3.740000e-01 

1384 1 0 
1384 1.300000e+00 2.000000e-03 
1384 1.600000e+00 8.000000e-03 
1384 1.900000e+00 2.200000e-02 
1384 2.200000e+00 5.600000e-02 
1384 2.500000e+00 6.400000e-02 
1384 2.800000e+00 7.600000e-02 
1384 3.100000e+00 9.000000e-02 
1384 3.400000e+00 1.280000e-01 
1384 3.700000e+00 1.320000e-01 
1384 4 1.960000e-01 
1384 4.300000e+00 2.520000e-01 
1384 4.600000e+00 2.060000e-01 
1384 4.900000e+00 2.200000e-01 
1384 5.200000e+00 2.580000e-01 
1384 5.500000e+00 2.880000e-01 
1384 5.800000e+00 2.800000e-01 
1384 6.100000e+00 2.780000e-01 
1384 6.400000e+00 3.120000e-01 
1384 6.700000e+00 3.260000e-01 
1384 7 3.700000e-01 

1486 1 0 
1486 1.300000e+00 2.000000e-03 
1486 1.600000e+00 6.000000e-03 
1486 1.900000e+00 1.000000e-02 
1486 2.200000e+00 2.600000e-02 
1486 2.500000e+00 6.600000e-02 
1486 2.800000e+00 6.600000e-02 
1486 3.100000e+00 9.000000e-02 
1486 3.400000e+00 1.180000e-01 
1486 3.700000e+00 1.520000e-01 
1486 4 1.800000e-01 
1486 4.300000e+00 1.760000e-01 
1486 4.600000e+00 2.020000e-01 
1486 4.900000e+00 2.500000e-01 
1486 5.200000e+00 3.020000e-01 
1486 5.500000e+00 3.060000e-01 
1486 5.800000e+00 2.440000e-01 
1486 6.100000e+00 2.400000e-01 
1486 6.400000e+00 2.860000e-01 
1486 6.700000e+00 3.520000e-01 
1486 7 3.560000e-01 

1588 1 0 
1588 1.300000e+00 2.000000e-03 
1588 1.600000e+00 0 
1588 1.900000e+00 6.000000e-03 
1588 2.200000e+00 1.600000e-02 
1588 2.500000e+00 4.400000e-02 
1588 2.800000e+00 5.400000e-02 
1588 3.100000e+00 7.000000e-02 
1588 3.400000e+00 9.200000e-02 
1588 3.700000e+00 1.220000e-01 
1588 4 1.940000e-01 
1588 4.300000e+00 1.980000e-01 
1588 4.600000e+00 1.980000e-01 
1588 4.900000e+00 1.980000e-01 
1588 5.200000e+00 2.560000e-01 
1588 5.500000e+00 2.500000e-01 
1588 5.800000e+00 2.680000e-01 
1588 6.100000e+00 3.020000e-01 
1588 6.400000e+00 2.660000e-01 
1588 6.700000e+00 3.060000e-01 
1588 7 3.640000e-01 

1692 1 0 
1692 1.300000e+00 2.000000e-03 
1692 1.600000e+00 6.000000e-03 
1692 1.900000e+00 1.200000e-02 
1692 2.200000e+00 2.600000e-02 
1692 2.500000e+00 4.200000e-02 
1692 2.800000e+00 4.800000e-02 
1692 3.100000e+00 6.200000e-02 
1692 3.400000e+00 1.020000e-01 
1692 3.700000e+00 1.220000e-01 
1692 4 1.640000e-01 
1692 4.300000e+00 1.600000e-01 
1692 4.600000e+00 1.800000e-01 
1692 4.900000e+00 1.800000e-01 
1692 5.200000e+00 2.620000e-01 
1692 5.500000e+00 3.220000e-01 
1692 5.800000e+00 2.620000e-01 
1692 6.100000e+00 2.440000e-01 
1692 6.400000e+00 2.780000e-01 
1692 6.700000e+00 2.880000e-01 
1692 7 3.400000e-01 

1794 1 0 
1794 1.300000e+00 2.000000e-03 
1794 1.600000e+00 0 
1794 1.900000e+00 1.400000e-02 
1794 2.200000e+00 2.200000e-02 
1794 2.500000e+00 3.000000e-02 
1794 2.800000e+00 5.000000e-02 
1794 3.100000e+00 6.800000e-02 
1794 3.400000e+00 8.400000e-02 
1794 3.700000e+00 1.200000e-01 
1794 4 1.220000e-01 
1794 4.300000e+00 1.620000e-01 
1794 4.600000e+00 1.360000e-01 
1794 4.900000e+00 1.720000e-01 
1794 5.200000e+00 2.240000e-01 
1794 5.500000e+00 2.300000e-01 
1794 5.800000e+00 2.860000e-01 
1794 6.100000e+00 2.280000e-01 
1794 6.400000e+00 3.240000e-01 
1794 6.700000e+00 2.960000e-01 
1794 7 3.300000e-01 

1896 1 0 
1896 1.300000e+00 0 
1896 1.600000e+00 0 
1896 1.900000e+00 8.000000e-03 
1896 2.200000e+00 1.200000e-02 
1896 2.500000e+00 4.200000e-02 
1896 2.800000e+00 4.200000e-02 
1896 3.100000e+00 9.200000e-02 
1896 3.400000e+00 9.400000e-02 
1896 3.700000e+00 1.240000e-01 
1896 4 1.580000e-01 
1896 4.300000e+00 1.000000e-01 
1896 4.600000e+00 1.820000e-01 
1896 4.900000e+00 2.160000e-01 
1896 5.200000e+00 2.020000e-01 
1896 5.500000e+00 1.960000e-01 
1896 5.800000e+00 2.280000e-01 
1896 6.100000e+00 2.840000e-01 
1896 6.400000e+00 2.580000e-01 
1896 6.700000e+00 3.040000e-01 
1896 7 2.800000e-01 

2000 1 0 
2000 1.300000e+00 0 
2000 1.600000e+00 6.000000e-03 
2000 1.900000e+00 2.000000e-03 
2000 2.200000e+00 1.600000e-02 
2000 2.500000e+00 2.800000e-02 
2000 2.800000e+00 4.000000e-02 
2000 3.100000e+00 5.800000e-02 
2000 3.400000e+00 7.600000e-02 
2000 3.700000e+00 9.000000e-02 
2000 4 1.360000e-01 
2000 4.300000e+00 1.320000e-01 
2000 4.600000e+00 1.600000e-01 
2000 4.900000e+00 1.900000e-01 
2000 5.200000e+00 2.080000e-01 
2000 5.500000e+00 2.020000e-01 
2000 5.800000e+00 2.720000e-01 
2000 6.100000e+00 2.420000e-01 
2000 6.400000e+00 3.040000e-01 
2000 6.700000e+00 2.920000e-01 
2000 7 3.080000e-01 



==> data/phasediag/cesnnpcl2-obslensigman.dat <==
50 0 3.400000e-01 
50 2.500000e-01 3.080000e-01 
50 5.000000e-01 3.300000e-01 
50 7.500000e-01 3.880000e-01 
50 1 4.080000e-01 
50 1.250000e+00 4.180000e-01 
50 1.500000e+00 4.180000e-01 
50 1.750000e+00 4.300000e-01 
50 2 4.500000e-01 
50 2.250000e+00 4.220000e-01 
50 2.500000e+00 4.340000e-01 
50 2.750000e+00 4.520000e-01 
50 3 4.600000e-01 
50 3.250000e+00 4.480000e-01 
50 3.500000e+00 4.560000e-01 
50 3.750000e+00 4.500000e-01 
50 4 4.180000e-01 

152 0 1.040000e-01 
152 2.500000e-01 1.600000e-01 
152 5.000000e-01 1.720000e-01 
152 7.500000e-01 2.360000e-01 
152 1 2.620000e-01 
152 1.250000e+00 3.220000e-01 
152 1.500000e+00 3.840000e-01 
152 1.750000e+00 3.780000e-01 
152 2 3.780000e-01 
152 2.250000e+00 4.120000e-01 
152 2.500000e+00 4.480000e-01 
152 2.750000e+00 4.200000e-01 
152 3 4.560000e-01 
152 3.250000e+00 4.200000e-01 
152 3.500000e+00 4.300000e-01 
152 3.750000e+00 4.240000e-01 
152 4 4.400000e-01 

254 0 4.600000e-02 
254 2.500000e-01 7.800000e-02 
254 5.000000e-01 8.800000e-02 
254 7.500000e-01 1.460000e-01 
254 1 1.840000e-01 
254 1.250000e+00 2.600000e-01 
254 1.500000e+00 3.460000e-01 
254 1.750000e+00 3.640000e-01 
254 2 4.100000e-01 
254 2.250000e+00 4.160000e-01 
254 2.500000e+00 4.140000e-01 
254 2.750000e+00 4.280000e-01 
254 3 4.280000e-01 
254 3.250000e+00 4.320000e-01 
254 3.500000e+00 4.220000e-01 
254 3.750000e+00 4.260000e-01 
254 4 4.280000e-01 

356 0 1.000000e-02 
356 2.500000e-01 2.600000e-02 
356 5.000000e-01 4.600000e-02 
356 7.500000e-01 8.400000e-02 
356 1 1.200000e-01 
356 1.250000e+00 2.320000e-01 
356 1.500000e+00 2.620000e-01 
356 1.750000e+00 3.320000e-01 
356 2 3.460000e-01 
356 2.250000e+00 3.900000e-01 
356 2.500000e+00 4.080000e-01 
356 2.750000e+00 4.300000e-01 
356 3 4.240000e-01 
356 3.250000e+00 4.340000e-01 
356 3.500000e+00 4.260000e-01 
356 3.750000e+00 4.180000e-01 
356 4 4.540000e-01 

460 0 1.600000e-02 
460 2.500000e-01 1.600000e-02 
460 5.000000e-01 3.200000e-02 
460 7.500000e-01 4.200000e-02 
460 1 8.400000e-02 
460 1.250000e+00 1.960000e-01 
460 1.500000e+00 2.440000e-01 
460 1.750000e+00 2.560000e-01 
460 2 3.700000e-01 
460 2.250000e+00 3.900000e-01 
460 2.500000e+00 3.920000e-01 
460 2.750000e+00 4.180000e-01 
460 3 3.900000e-01 
460 3.250000e+00 4.320000e-01 
460 3.500000e+00 4.460000e-01 
460 3.750000e+00 4.400000e-01 
460 4 4.100000e-01 

562 0 0 
562 2.500000e-01 2.000000e-03 
562 5.000000e-01 6.000000e-03 
562 7.500000e-01 2.600000e-02 
562 1 5.800000e-02 
562 1.250000e+00 1.480000e-01 
562 1.500000e+00 2.120000e-01 
562 1.750000e+00 2.280000e-01 
562 2 3.000000e-01 
562 2.250000e+00 4.200000e-01 
562 2.500000e+00 3.420000e-01 
562 2.750000e+00 4.080000e-01 
562 3 3.720000e-01 
562 3.250000e+00 4.360000e-01 
562 3.500000e+00 4.280000e-01 
562 3.750000e+00 4.320000e-01 
562 4 4.280000e-01 

664 0 0 
664 2.500000e-01 2.000000e-03 
664 5.000000e-01 1.600000e-02 
664 7.500000e-01 2.000000e-02 
664 1 5.200000e-02 
664 1.250000e+00 8.400000e-02 
664 1.500000e+00 1.720000e-01 
664 1.750000e+00 2.480000e-01 
664 2 3.540000e-01 
664 2.250000e+00 3.320000e-01 
664 2.500000e+00 4.120000e-01 
664 2.750000e+00 4.120000e-01 
664 3 3.920000e-01 
664 3.250000e+00 4.060000e-01 
664 3.500000e+00 4.260000e-01 
664 3.750000e+00 4.100000e-01 
664 4 4.240000e-01 

768 0 2.000000e-03 
768 2.500000e-01 2.000000e-03 
768 5.000000e-01 6.000000e-03 
768 7.500000e-01 1.000000e-02 
768 1 3.400000e-02 
768 1.250000e+00 1.020000e-01 
768 1.500000e+00 1.420000e-01 
768 1.750000e+00 2.160000e-01 
768 2 2.480000e-01 
768 2.250000e+00 2.880000e-01 
768 2.500000e+00 3.540000e-01 
768 2.750000e+00 4.340000e-01 
768 3 3.780000e-01 
768 3.250000e+00 3.960000e-01 
768 3.500000e+00 3.800000e-01 
768 3.750000e+00 4.360000e-01 
768 4 4.040000e-01 

870 0 0 
870 2.500000e-01 2.000000e-03 
870 5.000000e-01 4.000000e-03 
870 7.500000e-01 1.000000e-02 
870 1 3.600000e-02 
870 1.250000e+00 6.000000e-02 
870 1.500000e+00 1.080000e-01 
870 1.750000e+00 1.600000e-01 
870 2 3.160000e-01 
870 2.250000e+00 3.320000e-01 
870 2.500000e+00 3.260000e-01 
870 2.750000e+00 4.180000e-01 
870 3 4.020000e-01 
870 3.250000e+00 3.980000e-01 
870 3.500000e+00 4.060000e-01 
870 3.750000e+00 4.200000e-01 
870 4 4.400000e-01 

972 0 0 
972 2.500000e-01 0 
972 5.000000e-01 0 
972 7.500000e-01 4.000000e-03 
972 1 2.000000e-02 
972 1.250000e+00 4.600000e-02 
972 1.500000e+00 9.200000e-02 
972 1.750000e+00 1.520000e-01 
972 2 2.000000e-01 
972 2.250000e+00 2.780000e-01 
972 2.500000e+00 3.140000e-01 
972 2.750000e+00 3.600000e-01 
972 3 3.920000e-01 
972 3.250000e+00 3.780000e-01 
972 3.500000e+00 4.120000e-01 
972 3.750000e+00 4.380000e-01 
972 4 4.380000e-01 

1076 0 0 
1076 2.500000e-01 0 
1076 5.000000e-01 0 
1076 7.500000e-01 8.000000e-03 
1076 1 2.000000e-02 
1076 1.250000e+00 5.200000e-02 
1076 1.500000e+00 9.000000e-02 
1076 1.750000e+00 1.960000e-01 
1076 2 1.980000e-01 
1076 2.250000e+00 3.320000e-01 
1076 2.500000e+00 3.500000e-01 
1076 2.750000e+00 3.140000e-01 
1076 3 4.040000e-01 
1076 3.250000e+00 3.900000e-01 
1076 3.500000e+00 3.900000e-01 
1076 3.750000e+00 4.300000e-01 
1076 4 4.160000e-01 

1178 0 0 
1178 2.500000e-01 0 
1178 5.000000e-01 2.000000e-03 
1178 7.500000e-01 8.000000e-03 
1178 1 1.800000e-02 
1178 1.250000e+00 4.400000e-02 
1178 1.500000e+00 7.400000e-02 
1178 1.750000e+00 1.460000e-01 
1178 2 1.880000e-01 
1178 2.250000e+00 2.560000e-01 
1178 2.500000e+00 3.320000e-01 
1178 2.750000e+00 3.100000e-01 
1178 3 4.160000e-01 
1178 3.250000e+00 4.200000e-01 
1178 3.500000e+00 4.380000e-01 
1178 3.750000e+00 4.520000e-01 
1178 4 4.380000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 0 
1280 7.500000e-01 2.000000e-03 
1280 1 1.400000e-02 
1280 1.250000e+00 4.200000e-02 
1280 1.500000e+00 5.800000e-02 
1280 1.750000e+00 1.500000e-01 
1280 2 1.980000e-01 
1280 2.250000e+00 2.100000e-01 
1280 2.500000e+00 3.100000e-01 
1280 2.750000e+00 3.720000e-01 
1280 3 3.880000e-01 
1280 3.250000e+00 4.080000e-01 
1280 3.500000e+00 3.540000e-01 
1280 3.750000e+00 4.080000e-01 
1280 4 4.020000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 0 
1384 7.500000e-01 0 
1384 1 1.200000e-02 
1384 1.250000e+00 4.400000e-02 
1384 1.500000e+00 6.000000e-02 
1384 1.750000e+00 1.280000e-01 
1384 2 1.600000e-01 
1384 2.250000e+00 2.440000e-01 
1384 2.500000e+00 3.020000e-01 
1384 2.750000e+00 2.980000e-01 
1384 3 3.500000e-01 
1384 3.250000e+00 3.860000e-01 
1384 3.500000e+00 4.080000e-01 
1384 3.750000e+00 4.140000e-01 
1384 4 4.160000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 0 
1486 7.500000e-01 0 
1486 1 4.000000e-03 
1486 1.250000e+00 3.000000e-02 
1486 1.500000e+00 5.000000e-02 
1486 1.750000e+00 7.400000e-02 
1486 2 1.820000e-01 
1486 2.250000e+00 2.540000e-01 
1486 2.500000e+00 2.180000e-01 
1486 2.750000e+00 3.320000e-01 
1486 3 3.800000e-01 
1486 3.250000e+00 3.920000e-01 
1486 3.500000e+00 3.920000e-01 
1486 3.750000e+00 3.900000e-01 
1486 4 4.260000e-01 

1588 0 0 
1588 2.500000e-01 0 
1588 5.000000e-01 0 
1588 7.500000e-01 0 
1588 1 2.000000e-03 
1588 1.250000e+00 1.600000e-02 
1588 1.500000e+00 2.600000e-02 
1588 1.750000e+00 9.200000e-02 
1588 2 1.460000e-01 
1588 2.250000e+00 1.920000e-01 
1588 2.500000e+00 2.300000e-01 
1588 2.750000e+00 3.120000e-01 
1588 3 3.320000e-01 
1588 3.250000e+00 4.160000e-01 
1588 3.500000e+00 3.880000e-01 
1588 3.750000e+00 4.080000e-01 
1588 4 4.020000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 0 
1692 1 4.000000e-03 
1692 1.250000e+00 1.400000e-02 
1692 1.500000e+00 5.600000e-02 
1692 1.750000e+00 9.800000e-02 
1692 2 1.000000e-01 
1692 2.250000e+00 2.100000e-01 
1692 2.500000e+00 2.620000e-01 
1692 2.750000e+00 3.040000e-01 
1692 3 3.480000e-01 
1692 3.250000e+00 3.960000e-01 
1692 3.500000e+00 3.900000e-01 
1692 3.750000e+00 3.860000e-01 
1692 4 4.220000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 0 
1794 7.500000e-01 0 
1794 1 4.000000e-03 
1794 1.250000e+00 8.000000e-03 
1794 1.500000e+00 2.800000e-02 
1794 1.750000e+00 7.000000e-02 
1794 2 1.040000e-01 
1794 2.250000e+00 1.820000e-01 
1794 2.500000e+00 3.000000e-01 
1794 2.750000e+00 3.000000e-01 
1794 3 3.160000e-01 
1794 3.250000e+00 3.680000e-01 
1794 3.500000e+00 4.000000e-01 
1794 3.750000e+00 3.620000e-01 
1794 4 4.200000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 0 
1896 1 2.000000e-03 
1896 1.250000e+00 8.000000e-03 
1896 1.500000e+00 3.200000e-02 
1896 1.750000e+00 6.800000e-02 
1896 2 1.240000e-01 
1896 2.250000e+00 2.060000e-01 
1896 2.500000e+00 2.040000e-01 
1896 2.750000e+00 3.220000e-01 
1896 3 3.640000e-01 
1896 3.250000e+00 3.800000e-01 
1896 3.500000e+00 3.840000e-01 
1896 3.750000e+00 4.460000e-01 
1896 4 4.220000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 0 
2000 1 2.000000e-03 
2000 1.250000e+00 2.000000e-03 
2000 1.500000e+00 3.200000e-02 
2000 1.750000e+00 7.600000e-02 
2000 2 1.240000e-01 
2000 2.250000e+00 2.140000e-01 
2000 2.500000e+00 2.420000e-01 
2000 2.750000e+00 3.260000e-01 
2000 3 3.200000e-01 
2000 3.250000e+00 3.340000e-01 
2000 3.500000e+00 3.380000e-01 
2000 3.750000e+00 3.820000e-01 
2000 4 3.760000e-01 



==> data/phasediag/cesnnpclinf-distobslen.dat <==
50 7.256960e-01 6.600000e-02 
50 7.108299e-01 6.600000e-02 
50 6.952168e-01 8.800000e-02 
50 6.788246e-01 1.700000e-01 
50 6.616184e-01 1.380000e-01 
50 6.435619e-01 5.400000e-02 
50 6.246168e-01 1.120000e-01 
50 6.047444e-01 1.880000e-01 
50 5.839048e-01 2.140000e-01 
50 5.620597e-01 1.140000e-01 
50 5.391707e-01 1.220000e-01 
50 5.152022e-01 2.020000e-01 
50 4.901220e-01 2.420000e-01 
50 4.639033e-01 2.740000e-01 
50 4.365241e-01 3.760000e-01 
50 4.079717e-01 3.360000e-01 
50 3.782422e-01 3.240000e-01 
50 3.473448e-01 3.440000e-01 
50 3.153002e-01 3.800000e-01 
50 2.821454e-01 3.960000e-01 
50 2.479345e-01 4.400000e-01 
50 2.127382e-01 4.060000e-01 
50 1.766459e-01 4.360000e-01 
50 1.397660e-01 4.220000e-01 
50 1.022240e-01 4.540000e-01 
50 6.416186e-02 4.600000e-01 
50 2.573626e-02 4.540000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 8.000000e-03 
152 6.435619e-01 0 
152 6.246168e-01 0 
152 6.047444e-01 2.000000e-03 
152 5.839048e-01 0 
152 5.620597e-01 6.000000e-03 
152 5.391707e-01 4.000000e-03 
152 5.152022e-01 2.000000e-03 
152 4.901220e-01 1.400000e-02 
152 4.639033e-01 1.000000e-02 
152 4.365241e-01 1.400000e-02 
152 4.079717e-01 3.200000e-02 
152 3.782422e-01 5.000000e-02 
152 3.473448e-01 9.800000e-02 
152 3.153002e-01 1.480000e-01 
152 2.821454e-01 2.180000e-01 
152 2.479345e-01 2.540000e-01 
152 2.127382e-01 2.680000e-01 
152 1.766459e-01 3.760000e-01 
152 1.397660e-01 4.060000e-01 
152 1.022240e-01 4.020000e-01 
152 6.416186e-02 4.300000e-01 
152 2.573626e-02 4.420000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 0 
254 4.639033e-01 2.000000e-03 
254 4.365241e-01 8.000000e-03 
254 4.079717e-01 6.000000e-03 
254 3.782422e-01 1.800000e-02 
254 3.473448e-01 3.000000e-02 
254 3.153002e-01 2.600000e-02 
254 2.821454e-01 6.600000e-02 
254 2.479345e-01 1.020000e-01 
254 2.127382e-01 1.300000e-01 
254 1.766459e-01 2.620000e-01 
254 1.397660e-01 3.000000e-01 
254 1.022240e-01 4.080000e-01 
254 6.416186e-02 4.360000e-01 
254 2.573626e-02 4.520000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 2.000000e-03 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 2.000000e-03 
356 3.782422e-01 0 
356 3.473448e-01 1.000000e-02 
356 3.153002e-01 2.200000e-02 
356 2.821454e-01 2.400000e-02 
356 2.479345e-01 6.800000e-02 
356 2.127382e-01 1.200000e-01 
356 1.766459e-01 1.360000e-01 
356 1.397660e-01 2.520000e-01 
356 1.022240e-01 3.540000e-01 
356 6.416186e-02 4.020000e-01 
356 2.573626e-02 4.700000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 4.000000e-03 
460 4.079717e-01 0 
460 3.782422e-01 2.000000e-03 
460 3.473448e-01 6.000000e-03 
460 3.153002e-01 1.200000e-02 
460 2.821454e-01 1.800000e-02 
460 2.479345e-01 4.200000e-02 
460 2.127382e-01 7.000000e-02 
460 1.766459e-01 9.000000e-02 
460 1.397660e-01 2.480000e-01 
460 1.022240e-01 3.460000e-01 
460 6.416186e-02 4.140000e-01 
460 2.573626e-02 4.300000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 4.000000e-03 
562 2.821454e-01 6.000000e-03 
562 2.479345e-01 1.600000e-02 
562 2.127382e-01 5.800000e-02 
562 1.766459e-01 9.800000e-02 
562 1.397660e-01 1.920000e-01 
562 1.022240e-01 2.840000e-01 
562 6.416186e-02 3.960000e-01 
562 2.573626e-02 4.260000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 2.000000e-03 
664 2.821454e-01 6.000000e-03 
664 2.479345e-01 1.400000e-02 
664 2.127382e-01 2.400000e-02 
664 1.766459e-01 6.600000e-02 
664 1.397660e-01 1.380000e-01 
664 1.022240e-01 2.960000e-01 
664 6.416186e-02 3.900000e-01 
664 2.573626e-02 4.480000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 4.000000e-03 
768 2.127382e-01 6.000000e-03 
768 1.766459e-01 4.200000e-02 
768 1.397660e-01 1.140000e-01 
768 1.022240e-01 2.340000e-01 
768 6.416186e-02 3.240000e-01 
768 2.573626e-02 4.500000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 2.000000e-03 
870 2.479345e-01 4.000000e-03 
870 2.127382e-01 8.000000e-03 
870 1.766459e-01 4.000000e-02 
870 1.397660e-01 9.200000e-02 
870 1.022240e-01 2.140000e-01 
870 6.416186e-02 3.500000e-01 
870 2.573626e-02 4.200000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 6.000000e-03 
972 2.127382e-01 1.400000e-02 
972 1.766459e-01 4.200000e-02 
972 1.397660e-01 6.400000e-02 
972 1.022240e-01 1.800000e-01 
972 6.416186e-02 3.060000e-01 
972 2.573626e-02 4.760000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 2.000000e-03 
1076 2.479345e-01 2.000000e-03 
1076 2.127382e-01 1.400000e-02 
1076 1.766459e-01 3.600000e-02 
1076 1.397660e-01 5.000000e-02 
1076 1.022240e-01 1.780000e-01 
1076 6.416186e-02 3.480000e-01 
1076 2.573626e-02 4.440000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 6.000000e-03 
1178 1.766459e-01 1.600000e-02 
1178 1.397660e-01 5.800000e-02 
1178 1.022240e-01 1.640000e-01 
1178 6.416186e-02 3.220000e-01 
1178 2.573626e-02 4.300000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 2.000000e-02 
1280 1.397660e-01 5.800000e-02 
1280 1.022240e-01 1.300000e-01 
1280 6.416186e-02 3.520000e-01 
1280 2.573626e-02 4.540000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 2.000000e-03 
1384 2.127382e-01 2.000000e-03 
1384 1.766459e-01 8.000000e-03 
1384 1.397660e-01 4.200000e-02 
1384 1.022240e-01 1.740000e-01 
1384 6.416186e-02 3.100000e-01 
1384 2.573626e-02 4.260000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 4.000000e-03 
1486 1.766459e-01 4.000000e-03 
1486 1.397660e-01 3.000000e-02 
1486 1.022240e-01 1.220000e-01 
1486 6.416186e-02 2.960000e-01 
1486 2.573626e-02 4.440000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 4.000000e-03 
1588 1.766459e-01 1.400000e-02 
1588 1.397660e-01 1.800000e-02 
1588 1.022240e-01 1.280000e-01 
1588 6.416186e-02 3.000000e-01 
1588 2.573626e-02 4.260000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 2.000000e-03 
1692 1.766459e-01 6.000000e-03 
1692 1.397660e-01 2.400000e-02 
1692 1.022240e-01 1.080000e-01 
1692 6.416186e-02 2.520000e-01 
1692 2.573626e-02 4.340000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 2.000000e-03 
1794 1.766459e-01 0 
1794 1.397660e-01 2.000000e-02 
1794 1.022240e-01 5.800000e-02 
1794 6.416186e-02 2.740000e-01 
1794 2.573626e-02 4.440000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 8.000000e-03 
1896 1.397660e-01 1.800000e-02 
1896 1.022240e-01 8.200000e-02 
1896 6.416186e-02 2.640000e-01 
1896 2.573626e-02 4.320000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 2.000000e-03 
2000 1.766459e-01 8.000000e-03 
2000 1.397660e-01 3.000000e-02 
2000 1.022240e-01 5.600000e-02 
2000 6.416186e-02 2.980000e-01 
2000 2.573626e-02 4.360000e-01 



==> data/phasediag/cesnnpclinf-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 6.000000e-03 
0 3.577726e-01 6.000000e-03 
0 3.261071e-01 1.600000e-02 
0 2.933176e-01 3.400000e-02 
0 2.594515e-01 3.600000e-02 
0 2.245745e-01 7.600000e-02 
0 1.887700e-01 1.020000e-01 
0 1.521394e-01 1.400000e-01 
0 1.148031e-01 3.320000e-01 
0 7.689765e-02 4.200000e-01 
0 3.857500e-02 4.380000e-01 
0 0 4.520000e-01 

2.500000e-01 8.616825e-01 2.000000e-03 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 2.000000e-03 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 2.000000e-03 
2.500000e-01 3.577726e-01 2.000000e-03 
2.500000e-01 3.261071e-01 2.000000e-02 
2.500000e-01 2.933176e-01 2.000000e-02 
2.500000e-01 2.594515e-01 4.200000e-02 
2.500000e-01 2.245745e-01 5.600000e-02 
2.500000e-01 1.887700e-01 1.240000e-01 
2.500000e-01 1.521394e-01 2.480000e-01 
2.500000e-01 1.148031e-01 3.620000e-01 
2.500000e-01 7.689765e-02 3.960000e-01 
2.500000e-01 3.857500e-02 4.400000e-01 
2.500000e-01 0 4.540000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 2.000000e-03 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 2.000000e-03 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 2.000000e-03 
5.000000e-01 4.176198e-01 0 
5.000000e-01 3.882828e-01 6.000000e-03 
5.000000e-01 3.577726e-01 6.000000e-03 
5.000000e-01 3.261071e-01 1.600000e-02 
5.000000e-01 2.933176e-01 3.400000e-02 
5.000000e-01 2.594515e-01 5.800000e-02 
5.000000e-01 2.245745e-01 1.140000e-01 
5.000000e-01 1.887700e-01 1.440000e-01 
5.000000e-01 1.521394e-01 2.740000e-01 
5.000000e-01 1.148031e-01 3.300000e-01 
5.000000e-01 7.689765e-02 3.940000e-01 
5.000000e-01 3.857500e-02 4.460000e-01 
5.000000e-01 0 4.320000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 2.000000e-03 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 0 
7.500000e-01 5.694556e-01 0 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 2.000000e-03 
7.500000e-01 4.986076e-01 0 
7.500000e-01 4.727708e-01 6.000000e-03 
7.500000e-01 4.457805e-01 4.000000e-03 
7.500000e-01 4.176198e-01 1.200000e-02 
7.500000e-01 3.882828e-01 1.600000e-02 
7.500000e-01 3.577726e-01 2.000000e-02 
7.500000e-01 3.261071e-01 4.200000e-02 
7.500000e-01 2.933176e-01 3.600000e-02 
7.500000e-01 2.594515e-01 1.400000e-01 
7.500000e-01 2.245745e-01 1.200000e-01 
7.500000e-01 1.887700e-01 2.680000e-01 
7.500000e-01 1.521394e-01 3.120000e-01 
7.500000e-01 1.148031e-01 3.880000e-01 
7.500000e-01 7.689765e-02 4.260000e-01 
7.500000e-01 3.857500e-02 4.180000e-01 
7.500000e-01 0 4.680000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 2.000000e-03 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 2.000000e-03 
1 7.005061e-01 0 
1 6.843774e-01 0 
1 6.674464e-01 2.000000e-03 
1 6.496776e-01 0 
1 6.310329e-01 4.000000e-03 
1 6.114740e-01 2.000000e-03 
1 5.909613e-01 0 
1 5.694556e-01 2.000000e-03 
1 5.469186e-01 0 
1 5.233138e-01 4.000000e-03 
1 4.986076e-01 1.000000e-02 
1 4.727708e-01 1.600000e-02 
1 4.457805e-01 1.800000e-02 
1 4.176198e-01 3.200000e-02 
1 3.882828e-01 3.800000e-02 
1 3.577726e-01 6.200000e-02 
1 3.261071e-01 7.400000e-02 
1 2.933176e-01 8.400000e-02 
1 2.594515e-01 1.860000e-01 
1 2.245745e-01 2.960000e-01 
1 1.887700e-01 3.200000e-01 
1 1.521394e-01 3.840000e-01 
1 1.148031e-01 4.200000e-01 
1 7.689765e-02 4.420000e-01 
1 3.857500e-02 4.500000e-01 
1 0 4.460000e-01 

1.250000e+00 8.616825e-01 4.000000e-03 
1.250000e+00 8.554323e-01 2.000000e-03 
1.250000e+00 8.484842e-01 4.200000e-02 
1.250000e+00 8.408709e-01 0 
1.250000e+00 8.326177e-01 2.000000e-03 
1.250000e+00 8.237427e-01 0 
1.250000e+00 8.142570e-01 0 
1.250000e+00 8.041653e-01 0 
1.250000e+00 7.934666e-01 0 
1.250000e+00 7.821546e-01 6.000000e-03 
1.250000e+00 7.702181e-01 4.000000e-03 
1.250000e+00 7.576420e-01 0 
1.250000e+00 7.444072e-01 0 
1.250000e+00 7.304908e-01 2.000000e-03 
1.250000e+00 7.158667e-01 4.000000e-03 
1.250000e+00 7.005061e-01 4.000000e-03 
1.250000e+00 6.843774e-01 2.000000e-03 
1.250000e+00 6.674464e-01 6.000000e-03 
1.250000e+00 6.496776e-01 2.000000e-03 
1.250000e+00 6.310329e-01 6.000000e-03 
1.250000e+00 6.114740e-01 4.000000e-03 
1.250000e+00 5.909613e-01 1.200000e-02 
1.250000e+00 5.694556e-01 8.000000e-03 
1.250000e+00 5.469186e-01 2.000000e-02 
1.250000e+00 5.233138e-01 2.600000e-02 
1.250000e+00 4.986076e-01 4.800000e-02 
1.250000e+00 4.727708e-01 3.800000e-02 
1.250000e+00 4.457805e-01 4.800000e-02 
1.250000e+00 4.176198e-01 4.400000e-02 
1.250000e+00 3.882828e-01 9.800000e-02 
1.250000e+00 3.577726e-01 1.580000e-01 
1.250000e+00 3.261071e-01 1.860000e-01 
1.250000e+00 2.933176e-01 2.020000e-01 
1.250000e+00 2.594515e-01 3.340000e-01 
1.250000e+00 2.245745e-01 3.780000e-01 
1.250000e+00 1.887700e-01 3.740000e-01 
1.250000e+00 1.521394e-01 3.920000e-01 
1.250000e+00 1.148031e-01 4.460000e-01 
1.250000e+00 7.689765e-02 4.400000e-01 
1.250000e+00 3.857500e-02 4.560000e-01 
1.250000e+00 0 4.780000e-01 

1.500000e+00 8.616825e-01 4.000000e-03 
1.500000e+00 8.554323e-01 5.600000e-02 
1.500000e+00 8.484842e-01 4.000000e-03 
1.500000e+00 8.408709e-01 1.000000e-02 
1.500000e+00 8.326177e-01 6.000000e-03 
1.500000e+00 8.237427e-01 8.000000e-03 
1.500000e+00 8.142570e-01 8.000000e-03 
1.500000e+00 8.041653e-01 6.000000e-03 
1.500000e+00 7.934666e-01 4.000000e-03 
1.500000e+00 7.821546e-01 6.000000e-03 
1.500000e+00 7.702181e-01 4.000000e-03 
1.500000e+00 7.576420e-01 1.400000e-02 
1.500000e+00 7.444072e-01 1.200000e-02 
1.500000e+00 7.304908e-01 1.000000e-02 
1.500000e+00 7.158667e-01 1.000000e-02 
1.500000e+00 7.005061e-01 1.600000e-02 
1.500000e+00 6.843774e-01 2.000000e-02 
1.500000e+00 6.674464e-01 1.800000e-02 
1.500000e+00 6.496776e-01 2.200000e-02 
1.500000e+00 6.310329e-01 2.000000e-02 
1.500000e+00 6.114740e-01 4.600000e-02 
1.500000e+00 5.909613e-01 5.600000e-02 
1.500000e+00 5.694556e-01 8.000000e-02 
1.500000e+00 5.469186e-01 6.000000e-02 
1.500000e+00 5.233138e-01 5.000000e-02 
1.500000e+00 4.986076e-01 7.400000e-02 
1.500000e+00 4.727708e-01 1.100000e-01 
1.500000e+00 4.457805e-01 1.600000e-01 
1.500000e+00 4.176198e-01 1.840000e-01 
1.500000e+00 3.882828e-01 2.040000e-01 
1.500000e+00 3.577726e-01 1.700000e-01 
1.500000e+00 3.261071e-01 2.120000e-01 
1.500000e+00 2.933176e-01 2.480000e-01 
1.500000e+00 2.594515e-01 3.040000e-01 
1.500000e+00 2.245745e-01 3.600000e-01 
1.500000e+00 1.887700e-01 3.720000e-01 
1.500000e+00 1.521394e-01 4.340000e-01 
1.500000e+00 1.148031e-01 4.420000e-01 
1.500000e+00 7.689765e-02 4.400000e-01 
1.500000e+00 3.857500e-02 4.560000e-01 
1.500000e+00 0 4.480000e-01 

1.750000e+00 8.616825e-01 6.200000e-02 
1.750000e+00 8.554323e-01 2.000000e-02 
1.750000e+00 8.484842e-01 2.400000e-02 
1.750000e+00 8.408709e-01 2.200000e-02 
1.750000e+00 8.326177e-01 1.400000e-02 
1.750000e+00 8.237427e-01 1.000000e-02 
1.750000e+00 8.142570e-01 6.200000e-02 
1.750000e+00 8.041653e-01 1.200000e-02 
1.750000e+00 7.934666e-01 1.100000e-01 
1.750000e+00 7.821546e-01 7.200000e-02 
1.750000e+00 7.702181e-01 3.200000e-02 
1.750000e+00 7.576420e-01 7.000000e-02 
1.750000e+00 7.444072e-01 1.100000e-01 
1.750000e+00 7.304908e-01 7.000000e-02 
1.750000e+00 7.158667e-01 3.400000e-02 
1.750000e+00 7.005061e-01 9.200000e-02 
1.750000e+00 6.843774e-01 8.600000e-02 
1.750000e+00 6.674464e-01 3.600000e-02 
1.750000e+00 6.496776e-01 7.200000e-02 
1.750000e+00 6.310329e-01 1.120000e-01 
1.750000e+00 6.114740e-01 1.520000e-01 
1.750000e+00 5.909613e-01 8.400000e-02 
1.750000e+00 5.694556e-01 1.400000e-01 
1.750000e+00 5.469186e-01 1.800000e-01 
1.750000e+00 5.233138e-01 1.100000e-01 
1.750000e+00 4.986076e-01 2.340000e-01 
1.750000e+00 4.727708e-01 1.720000e-01 
1.750000e+00 4.457805e-01 2.600000e-01 
1.750000e+00 4.176198e-01 2.060000e-01 
1.750000e+00 3.882828e-01 2.680000e-01 
1.750000e+00 3.577726e-01 3.220000e-01 
1.750000e+00 3.261071e-01 3.200000e-01 
1.750000e+00 2.933176e-01 3.720000e-01 
1.750000e+00 2.594515e-01 3.640000e-01 
1.750000e+00 2.245745e-01 4.140000e-01 
1.750000e+00 1.887700e-01 4.500000e-01 
1.750000e+00 1.521394e-01 4.240000e-01 
1.750000e+00 1.148031e-01 4.580000e-01 
1.750000e+00 7.689765e-02 4.500000e-01 
1.750000e+00 3.857500e-02 4.420000e-01 
1.750000e+00 0 4.680000e-01 

2 8.616825e-01 1.980000e-01 
2 8.554323e-01 1.060000e-01 
2 8.484842e-01 1.020000e-01 
2 8.408709e-01 4.800000e-02 
2 8.326177e-01 7.200000e-02 
2 8.237427e-01 1.140000e-01 
2 8.142570e-01 1.140000e-01 
2 8.041653e-01 7.200000e-02 
2 7.934666e-01 1.480000e-01 
2 7.821546e-01 1.720000e-01 
2 7.702181e-01 1.780000e-01 
2 7.576420e-01 9.800000e-02 
2 7.444072e-01 1.420000e-01 
2 7.304908e-01 1.140000e-01 
2 7.158667e-01 1.540000e-01 
2 7.005061e-01 1.240000e-01 
2 6.843774e-01 1.580000e-01 
2 6.674464e-01 1.800000e-01 
2 6.496776e-01 2.020000e-01 
2 6.310329e-01 1.780000e-01 
2 6.114740e-01 2.540000e-01 
2 5.909613e-01 2.280000e-01 
2 5.694556e-01 2.320000e-01 
2 5.469186e-01 2.560000e-01 
2 5.233138e-01 3.100000e-01 
2 4.986076e-01 3.480000e-01 
2 4.727708e-01 2.860000e-01 
2 4.457805e-01 3.560000e-01 
2 4.176198e-01 3.700000e-01 
2 3.882828e-01 3.680000e-01 
2 3.577726e-01 3.840000e-01 
2 3.261071e-01 4.020000e-01 
2 2.933176e-01 4.140000e-01 
2 2.594515e-01 4.580000e-01 
2 2.245745e-01 4.340000e-01 
2 1.887700e-01 4.160000e-01 
2 1.521394e-01 4.560000e-01 
2 1.148031e-01 4.360000e-01 
2 7.689765e-02 4.620000e-01 
2 3.857500e-02 4.360000e-01 
2 0 4.540000e-01 

2.250000e+00 8.616825e-01 1.040000e-01 
2.250000e+00 8.554323e-01 2.180000e-01 
2.250000e+00 8.484842e-01 1.740000e-01 
2.250000e+00 8.408709e-01 1.460000e-01 
2.250000e+00 8.326177e-01 1.880000e-01 
2.250000e+00 8.237427e-01 1.840000e-01 
2.250000e+00 8.142570e-01 2.240000e-01 
2.250000e+00 8.041653e-01 1.640000e-01 
2.250000e+00 7.934666e-01 2.000000e-01 
2.250000e+00 7.821546e-01 2.520000e-01 
2.250000e+00 7.702181e-01 2.220000e-01 
2.250000e+00 7.576420e-01 2.300000e-01 
2.250000e+00 7.444072e-01 3.340000e-01 
2.250000e+00 7.304908e-01 2.960000e-01 
2.250000e+00 7.158667e-01 3.140000e-01 
2.250000e+00 7.005061e-01 2.520000e-01 
2.250000e+00 6.843774e-01 2.640000e-01 
2.250000e+00 6.674464e-01 3.020000e-01 
2.250000e+00 6.496776e-01 2.500000e-01 
2.250000e+00 6.310329e-01 2.920000e-01 
2.250000e+00 6.114740e-01 3.320000e-01 
2.250000e+00 5.909613e-01 2.760000e-01 
2.250000e+00 5.694556e-01 3.460000e-01 
2.250000e+00 5.469186e-01 3.660000e-01 
2.250000e+00 5.233138e-01 3.820000e-01 
2.250000e+00 4.986076e-01 3.640000e-01 
2.250000e+00 4.727708e-01 4.040000e-01 
2.250000e+00 4.457805e-01 3.540000e-01 
2.250000e+00 4.176198e-01 3.640000e-01 
2.250000e+00 3.882828e-01 4.360000e-01 
2.250000e+00 3.577726e-01 4.020000e-01 
2.250000e+00 3.261071e-01 4.140000e-01 
2.250000e+00 2.933176e-01 4.500000e-01 
2.250000e+00 2.594515e-01 4.500000e-01 
2.250000e+00 2.245745e-01 4.320000e-01 
2.250000e+00 1.887700e-01 4.540000e-01 
2.250000e+00 1.521394e-01 4.360000e-01 
2.250000e+00 1.148031e-01 4.660000e-01 
2.250000e+00 7.689765e-02 4.480000e-01 
2.250000e+00 3.857500e-02 4.540000e-01 
2.250000e+00 0 4.580000e-01 

2.500000e+00 8.616825e-01 3.100000e-01 
2.500000e+00 8.554323e-01 2.400000e-01 
2.500000e+00 8.484842e-01 2.940000e-01 
2.500000e+00 8.408709e-01 2.720000e-01 
2.500000e+00 8.326177e-01 2.440000e-01 
2.500000e+00 8.237427e-01 2.880000e-01 
2.500000e+00 8.142570e-01 3.340000e-01 
2.500000e+00 8.041653e-01 3.380000e-01 
2.500000e+00 7.934666e-01 3.080000e-01 
2.500000e+00 7.821546e-01 2.740000e-01 
2.500000e+00 7.702181e-01 3.500000e-01 
2.500000e+00 7.576420e-01 3.140000e-01 
2.500000e+00 7.444072e-01 3.780000e-01 
2.500000e+00 7.304908e-01 3.140000e-01 
2.500000e+00 7.158667e-01 3.340000e-01 
2.500000e+00 7.005061e-01 3.540000e-01 
2.500000e+00 6.843774e-01 3.620000e-01 
2.500000e+00 6.674464e-01 3.540000e-01 
2.500000e+00 6.496776e-01 3.240000e-01 
2.500000e+00 6.310329e-01 3.440000e-01 
2.500000e+00 6.114740e-01 3.820000e-01 
2.500000e+00 5.909613e-01 3.880000e-01 
2.500000e+00 5.694556e-01 4.140000e-01 
2.500000e+00 5.469186e-01 4.180000e-01 
2.500000e+00 5.233138e-01 4.200000e-01 
2.500000e+00 4.986076e-01 4.180000e-01 
2.500000e+00 4.727708e-01 4.400000e-01 
2.500000e+00 4.457805e-01 4.340000e-01 
2.500000e+00 4.176198e-01 4.080000e-01 
2.500000e+00 3.882828e-01 4.260000e-01 
2.500000e+00 3.577726e-01 4.520000e-01 
2.500000e+00 3.261071e-01 4.380000e-01 
2.500000e+00 2.933176e-01 4.560000e-01 
2.500000e+00 2.594515e-01 4.580000e-01 
2.500000e+00 2.245745e-01 4.260000e-01 
2.500000e+00 1.887700e-01 4.420000e-01 
2.500000e+00 1.521394e-01 4.640000e-01 
2.500000e+00 1.148031e-01 4.540000e-01 
2.500000e+00 7.689765e-02 4.400000e-01 
2.500000e+00 3.857500e-02 4.380000e-01 
2.500000e+00 0 4.560000e-01 

2.750000e+00 8.616825e-01 2.800000e-01 
2.750000e+00 8.554323e-01 2.780000e-01 
2.750000e+00 8.484842e-01 3.480000e-01 
2.750000e+00 8.408709e-01 3.340000e-01 
2.750000e+00 8.326177e-01 3.780000e-01 
2.750000e+00 8.237427e-01 3.480000e-01 
2.750000e+00 8.142570e-01 3.420000e-01 
2.750000e+00 8.041653e-01 3.960000e-01 
2.750000e+00 7.934666e-01 3.560000e-01 
2.750000e+00 7.821546e-01 3.880000e-01 
2.750000e+00 7.702181e-01 3.720000e-01 
2.750000e+00 7.576420e-01 3.560000e-01 
2.750000e+00 7.444072e-01 3.700000e-01 
2.750000e+00 7.304908e-01 3.820000e-01 
2.750000e+00 7.158667e-01 4.280000e-01 
2.750000e+00 7.005061e-01 3.820000e-01 
2.750000e+00 6.843774e-01 4.120000e-01 
2.750000e+00 6.674464e-01 3.780000e-01 
2.750000e+00 6.496776e-01 3.840000e-01 
2.750000e+00 6.310329e-01 4.360000e-01 
2.750000e+00 6.114740e-01 4.120000e-01 
2.750000e+00 5.909613e-01 4.340000e-01 
2.750000e+00 5.694556e-01 4.280000e-01 
2.750000e+00 5.469186e-01 4.420000e-01 
2.750000e+00 5.233138e-01 4.440000e-01 
2.750000e+00 4.986076e-01 4.460000e-01 
2.750000e+00 4.727708e-01 4.480000e-01 
2.750000e+00 4.457805e-01 4.040000e-01 
2.750000e+00 4.176198e-01 4.040000e-01 
2.750000e+00 3.882828e-01 4.460000e-01 
2.750000e+00 3.577726e-01 4.360000e-01 
2.750000e+00 3.261071e-01 4.580000e-01 
2.750000e+00 2.933176e-01 4.320000e-01 
2.750000e+00 2.594515e-01 4.520000e-01 
2.750000e+00 2.245745e-01 4.440000e-01 
2.750000e+00 1.887700e-01 4.380000e-01 
2.750000e+00 1.521394e-01 4.520000e-01 
2.750000e+00 1.148031e-01 4.700000e-01 
2.750000e+00 7.689765e-02 4.580000e-01 
2.750000e+00 3.857500e-02 4.400000e-01 
2.750000e+00 0 4.520000e-01 

3 8.616825e-01 3.540000e-01 
3 8.554323e-01 3.760000e-01 
3 8.484842e-01 3.380000e-01 
3 8.408709e-01 4.220000e-01 
3 8.326177e-01 3.900000e-01 
3 8.237427e-01 4.100000e-01 
3 8.142570e-01 3.660000e-01 
3 8.041653e-01 3.980000e-01 
3 7.934666e-01 3.800000e-01 
3 7.821546e-01 4.060000e-01 
3 7.702181e-01 4.040000e-01 
3 7.576420e-01 3.900000e-01 
3 7.444072e-01 3.920000e-01 
3 7.304908e-01 4.500000e-01 
3 7.158667e-01 4.280000e-01 
3 7.005061e-01 4.380000e-01 
3 6.843774e-01 4.140000e-01 
3 6.674464e-01 4.480000e-01 
3 6.496776e-01 3.960000e-01 
3 6.310329e-01 4.120000e-01 
3 6.114740e-01 4.400000e-01 
3 5.909613e-01 4.300000e-01 
3 5.694556e-01 4.300000e-01 
3 5.469186e-01 4.260000e-01 
3 5.233138e-01 4.420000e-01 
3 4.986076e-01 4.400000e-01 
3 4.727708e-01 4.240000e-01 
3 4.457805e-01 4.560000e-01 
3 4.176198e-01 4.380000e-01 
3 3.882828e-01 4.660000e-01 
3 3.577726e-01 4.600000e-01 
3 3.261071e-01 4.480000e-01 
3 2.933176e-01 4.480000e-01 
3 2.594515e-01 4.460000e-01 
3 2.245745e-01 4.540000e-01 
3 1.887700e-01 4.460000e-01 
3 1.521394e-01 4.300000e-01 
3 1.148031e-01 4.440000e-01 
3 7.689765e-02 4.660000e-01 
3 3.857500e-02 4.600000e-01 
3 0 4.400000e-01 

3.250000e+00 8.616825e-01 3.960000e-01 
3.250000e+00 8.554323e-01 4.180000e-01 
3.250000e+00 8.484842e-01 3.800000e-01 
3.250000e+00 8.408709e-01 4.200000e-01 
3.250000e+00 8.326177e-01 4.280000e-01 
3.250000e+00 8.237427e-01 4.460000e-01 
3.250000e+00 8.142570e-01 4.380000e-01 
3.250000e+00 8.041653e-01 4.360000e-01 
3.250000e+00 7.934666e-01 4.480000e-01 
3.250000e+00 7.821546e-01 3.900000e-01 
3.250000e+00 7.702181e-01 4.060000e-01 
3.250000e+00 7.576420e-01 4.300000e-01 
3.250000e+00 7.444072e-01 4.360000e-01 
3.250000e+00 7.304908e-01 4.060000e-01 
3.250000e+00 7.158667e-01 4.420000e-01 
3.250000e+00 7.005061e-01 4.240000e-01 
3.250000e+00 6.843774e-01 4.520000e-01 
3.250000e+00 6.674464e-01 4.500000e-01 
3.250000e+00 6.496776e-01 4.320000e-01 
3.250000e+00 6.310329e-01 4.500000e-01 
3.250000e+00 6.114740e-01 4.260000e-01 
3.250000e+00 5.909613e-01 4.180000e-01 
3.250000e+00 5.694556e-01 4.600000e-01 
3.250000e+00 5.469186e-01 4.180000e-01 
3.250000e+00 5.233138e-01 4.580000e-01 
3.250000e+00 4.986076e-01 4.460000e-01 
3.250000e+00 4.727708e-01 4.560000e-01 
3.250000e+00 4.457805e-01 4.620000e-01 
3.250000e+00 4.176198e-01 4.320000e-01 
3.250000e+00 3.882828e-01 4.340000e-01 
3.250000e+00 3.577726e-01 4.440000e-01 
3.250000e+00 3.261071e-01 4.540000e-01 
3.250000e+00 2.933176e-01 4.380000e-01 
3.250000e+00 2.594515e-01 4.540000e-01 
3.250000e+00 2.245745e-01 4.500000e-01 
3.250000e+00 1.887700e-01 4.600000e-01 
3.250000e+00 1.521394e-01 4.660000e-01 
3.250000e+00 1.148031e-01 4.580000e-01 
3.250000e+00 7.689765e-02 4.540000e-01 
3.250000e+00 3.857500e-02 4.700000e-01 
3.250000e+00 0 4.540000e-01 

3.500000e+00 8.616825e-01 3.980000e-01 
3.500000e+00 8.554323e-01 4.500000e-01 
3.500000e+00 8.484842e-01 4.160000e-01 
3.500000e+00 8.408709e-01 4.440000e-01 
3.500000e+00 8.326177e-01 4.680000e-01 
3.500000e+00 8.237427e-01 3.860000e-01 
3.500000e+00 8.142570e-01 4.420000e-01 
3.500000e+00 8.041653e-01 4.100000e-01 
3.500000e+00 7.934666e-01 4.080000e-01 
3.500000e+00 7.821546e-01 4.040000e-01 
3.500000e+00 7.702181e-01 4.420000e-01 
3.500000e+00 7.576420e-01 4.500000e-01 
3.500000e+00 7.444072e-01 4.280000e-01 
3.500000e+00 7.304908e-01 4.340000e-01 
3.500000e+00 7.158667e-01 4.400000e-01 
3.500000e+00 7.005061e-01 4.360000e-01 
3.500000e+00 6.843774e-01 4.420000e-01 
3.500000e+00 6.674464e-01 4.300000e-01 
3.500000e+00 6.496776e-01 4.480000e-01 
3.500000e+00 6.310329e-01 4.280000e-01 
3.500000e+00 6.114740e-01 4.560000e-01 
3.500000e+00 5.909613e-01 4.660000e-01 
3.500000e+00 5.694556e-01 4.460000e-01 
3.500000e+00 5.469186e-01 4.320000e-01 
3.500000e+00 5.233138e-01 4.360000e-01 
3.500000e+00 4.986076e-01 4.260000e-01 
3.500000e+00 4.727708e-01 4.520000e-01 
3.500000e+00 4.457805e-01 4.700000e-01 
3.500000e+00 4.176198e-01 4.460000e-01 
3.500000e+00 3.882828e-01 4.480000e-01 
3.500000e+00 3.577726e-01 4.420000e-01 
3.500000e+00 3.261071e-01 4.580000e-01 
3.500000e+00 2.933176e-01 4.460000e-01 
3.500000e+00 2.594515e-01 4.440000e-01 
3.500000e+00 2.245745e-01 4.740000e-01 
3.500000e+00 1.887700e-01 4.580000e-01 
3.500000e+00 1.521394e-01 4.340000e-01 
3.500000e+00 1.148031e-01 4.500000e-01 
3.500000e+00 7.689765e-02 4.480000e-01 
3.500000e+00 3.857500e-02 4.580000e-01 
3.500000e+00 0 4.460000e-01 

3.750000e+00 8.616825e-01 4.540000e-01 
3.750000e+00 8.554323e-01 3.820000e-01 
3.750000e+00 8.484842e-01 4.220000e-01 
3.750000e+00 8.408709e-01 4.260000e-01 
3.750000e+00 8.326177e-01 4.140000e-01 
3.750000e+00 8.237427e-01 4.240000e-01 
3.750000e+00 8.142570e-01 4.340000e-01 
3.750000e+00 8.041653e-01 4.340000e-01 
3.750000e+00 7.934666e-01 4.420000e-01 
3.750000e+00 7.821546e-01 4.320000e-01 
3.750000e+00 7.702181e-01 4.680000e-01 
3.750000e+00 7.576420e-01 4.520000e-01 
3.750000e+00 7.444072e-01 4.360000e-01 
3.750000e+00 7.304908e-01 4.440000e-01 
3.750000e+00 7.158667e-01 4.320000e-01 
3.750000e+00 7.005061e-01 4.620000e-01 
3.750000e+00 6.843774e-01 4.480000e-01 
3.750000e+00 6.674464e-01 4.480000e-01 
3.750000e+00 6.496776e-01 4.340000e-01 
3.750000e+00 6.310329e-01 4.640000e-01 
3.750000e+00 6.114740e-01 4.400000e-01 
3.750000e+00 5.909613e-01 4.660000e-01 
3.750000e+00 5.694556e-01 4.460000e-01 
3.750000e+00 5.469186e-01 4.200000e-01 
3.750000e+00 5.233138e-01 4.520000e-01 
3.750000e+00 4.986076e-01 4.760000e-01 
3.750000e+00 4.727708e-01 4.620000e-01 
3.750000e+00 4.457805e-01 4.460000e-01 
3.750000e+00 4.176198e-01 4.620000e-01 
3.750000e+00 3.882828e-01 4.680000e-01 
3.750000e+00 3.577726e-01 4.440000e-01 
3.750000e+00 3.261071e-01 4.600000e-01 
3.750000e+00 2.933176e-01 4.400000e-01 
3.750000e+00 2.594515e-01 4.720000e-01 
3.750000e+00 2.245745e-01 4.180000e-01 
3.750000e+00 1.887700e-01 4.620000e-01 
3.750000e+00 1.521394e-01 4.600000e-01 
3.750000e+00 1.148031e-01 4.540000e-01 
3.750000e+00 7.689765e-02 4.520000e-01 
3.750000e+00 3.857500e-02 4.660000e-01 
3.750000e+00 0 4.660000e-01 

4 8.616825e-01 4.500000e-01 
4 8.554323e-01 4.160000e-01 
4 8.484842e-01 4.400000e-01 
4 8.408709e-01 4.280000e-01 
4 8.326177e-01 4.460000e-01 
4 8.237427e-01 4.120000e-01 
4 8.142570e-01 4.520000e-01 
4 8.041653e-01 4.440000e-01 
4 7.934666e-01 4.660000e-01 
4 7.821546e-01 4.220000e-01 
4 7.702181e-01 4.440000e-01 
4 7.576420e-01 4.140000e-01 
4 7.444072e-01 4.260000e-01 
4 7.304908e-01 4.440000e-01 
4 7.158667e-01 4.560000e-01 
4 7.005061e-01 4.620000e-01 
4 6.843774e-01 4.560000e-01 
4 6.674464e-01 4.360000e-01 
4 6.496776e-01 4.400000e-01 
4 6.310329e-01 4.640000e-01 
4 6.114740e-01 4.540000e-01 
4 5.909613e-01 4.620000e-01 
4 5.694556e-01 4.360000e-01 
4 5.469186e-01 4.620000e-01 
4 5.233138e-01 4.500000e-01 
4 4.986076e-01 4.580000e-01 
4 4.727708e-01 4.640000e-01 
4 4.457805e-01 4.560000e-01 
4 4.176198e-01 4.780000e-01 
4 3.882828e-01 4.540000e-01 
4 3.577726e-01 4.500000e-01 
4 3.261071e-01 4.680000e-01 
4 2.933176e-01 4.620000e-01 
4 2.594515e-01 4.720000e-01 
4 2.245745e-01 4.440000e-01 
4 1.887700e-01 4.580000e-01 
4 1.521394e-01 4.380000e-01 
4 1.148031e-01 4.580000e-01 
4 7.689765e-02 4.660000e-01 
4 3.857500e-02 4.620000e-01 
4 0 4.680000e-01 



==> data/phasediag/cesnnpclinf-obslenp.dat <==
50 1 4.340000e-01 
50 1.300000e+00 4.480000e-01 
50 1.600000e+00 4.560000e-01 
50 1.900000e+00 4.340000e-01 
50 2.200000e+00 4.560000e-01 
50 2.500000e+00 4.500000e-01 
50 2.800000e+00 4.660000e-01 
50 3.100000e+00 4.660000e-01 
50 3.400000e+00 4.240000e-01 
50 3.700000e+00 4.400000e-01 
50 4 4.460000e-01 
50 4.300000e+00 4.720000e-01 
50 4.600000e+00 4.500000e-01 
50 4.900000e+00 4.520000e-01 
50 5.200000e+00 4.260000e-01 
50 5.500000e+00 4.680000e-01 
50 5.800000e+00 4.580000e-01 
50 6.100000e+00 4.440000e-01 
50 6.400000e+00 4.640000e-01 
50 6.700000e+00 4.640000e-01 
50 7 4.260000e-01 

152 1 2.820000e-01 
152 1.300000e+00 3.860000e-01 
152 1.600000e+00 3.920000e-01 
152 1.900000e+00 3.980000e-01 
152 2.200000e+00 4.320000e-01 
152 2.500000e+00 4.440000e-01 
152 2.800000e+00 4.240000e-01 
152 3.100000e+00 4.360000e-01 
152 3.400000e+00 4.160000e-01 
152 3.700000e+00 4.560000e-01 
152 4 4.200000e-01 
152 4.300000e+00 4.480000e-01 
152 4.600000e+00 4.580000e-01 
152 4.900000e+00 4.340000e-01 
152 5.200000e+00 4.320000e-01 
152 5.500000e+00 4.620000e-01 
152 5.800000e+00 4.460000e-01 
152 6.100000e+00 4.380000e-01 
152 6.400000e+00 4.560000e-01 
152 6.700000e+00 4.500000e-01 
152 7 4.360000e-01 

254 1 1.780000e-01 
254 1.300000e+00 2.620000e-01 
254 1.600000e+00 3.700000e-01 
254 1.900000e+00 4.080000e-01 
254 2.200000e+00 3.820000e-01 
254 2.500000e+00 4.000000e-01 
254 2.800000e+00 4.300000e-01 
254 3.100000e+00 4.080000e-01 
254 3.400000e+00 4.440000e-01 
254 3.700000e+00 4.100000e-01 
254 4 4.440000e-01 
254 4.300000e+00 4.260000e-01 
254 4.600000e+00 4.340000e-01 
254 4.900000e+00 4.400000e-01 
254 5.200000e+00 4.580000e-01 
254 5.500000e+00 4.440000e-01 
254 5.800000e+00 4.440000e-01 
254 6.100000e+00 4.400000e-01 
254 6.400000e+00 4.240000e-01 
254 6.700000e+00 4.580000e-01 
254 7 4.400000e-01 

356 1 1.180000e-01 
356 1.300000e+00 1.380000e-01 
356 1.600000e+00 2.900000e-01 
356 1.900000e+00 3.280000e-01 
356 2.200000e+00 3.320000e-01 
356 2.500000e+00 3.780000e-01 
356 2.800000e+00 4.000000e-01 
356 3.100000e+00 3.320000e-01 
356 3.400000e+00 4.460000e-01 
356 3.700000e+00 4.500000e-01 
356 4 4.160000e-01 
356 4.300000e+00 4.460000e-01 
356 4.600000e+00 4.440000e-01 
356 4.900000e+00 4.460000e-01 
356 5.200000e+00 4.160000e-01 
356 5.500000e+00 4.440000e-01 
356 5.800000e+00 4.580000e-01 
356 6.100000e+00 4.740000e-01 
356 6.400000e+00 4.640000e-01 
356 6.700000e+00 4.620000e-01 
356 7 4.480000e-01 

460 1 7.000000e-02 
460 1.300000e+00 1.060000e-01 
460 1.600000e+00 1.660000e-01 
460 1.900000e+00 2.420000e-01 
460 2.200000e+00 2.600000e-01 
460 2.500000e+00 3.260000e-01 
460 2.800000e+00 3.540000e-01 
460 3.100000e+00 3.820000e-01 
460 3.400000e+00 3.600000e-01 
460 3.700000e+00 3.700000e-01 
460 4 3.960000e-01 
460 4.300000e+00 4.200000e-01 
460 4.600000e+00 4.160000e-01 
460 4.900000e+00 4.240000e-01 
460 5.200000e+00 4.320000e-01 
460 5.500000e+00 4.580000e-01 
460 5.800000e+00 4.360000e-01 
460 6.100000e+00 4.640000e-01 
460 6.400000e+00 4.480000e-01 
460 6.700000e+00 4.480000e-01 
460 7 4.640000e-01 

562 1 2.600000e-02 
562 1.300000e+00 1.000000e-01 
562 1.600000e+00 1.640000e-01 
562 1.900000e+00 2.140000e-01 
562 2.200000e+00 2.540000e-01 
562 2.500000e+00 2.580000e-01 
562 2.800000e+00 3.140000e-01 
562 3.100000e+00 3.540000e-01 
562 3.400000e+00 4.040000e-01 
562 3.700000e+00 3.660000e-01 
562 4 3.900000e-01 
562 4.300000e+00 4.140000e-01 
562 4.600000e+00 4.040000e-01 
562 4.900000e+00 4.320000e-01 
562 5.200000e+00 4.220000e-01 
562 5.500000e+00 4.560000e-01 
562 5.800000e+00 4.320000e-01 
562 6.100000e+00 4.640000e-01 
562 6.400000e+00 4.440000e-01 
562 6.700000e+00 4.460000e-01 
562 7 4.680000e-01 

664 1 3.600000e-02 
664 1.300000e+00 6.400000e-02 
664 1.600000e+00 9.600000e-02 
664 1.900000e+00 1.540000e-01 
664 2.200000e+00 2.240000e-01 
664 2.500000e+00 2.720000e-01 
664 2.800000e+00 3.420000e-01 
664 3.100000e+00 3.380000e-01 
664 3.400000e+00 3.140000e-01 
664 3.700000e+00 3.700000e-01 
664 4 3.660000e-01 
664 4.300000e+00 4.140000e-01 
664 4.600000e+00 3.940000e-01 
664 4.900000e+00 4.120000e-01 
664 5.200000e+00 4.120000e-01 
664 5.500000e+00 4.180000e-01 
664 5.800000e+00 4.220000e-01 
664 6.100000e+00 4.160000e-01 
664 6.400000e+00 4.560000e-01 
664 6.700000e+00 4.060000e-01 
664 7 4.320000e-01 

768 1 2.800000e-02 
768 1.300000e+00 3.800000e-02 
768 1.600000e+00 8.800000e-02 
768 1.900000e+00 1.340000e-01 
768 2.200000e+00 2.080000e-01 
768 2.500000e+00 2.040000e-01 
768 2.800000e+00 2.620000e-01 
768 3.100000e+00 3.200000e-01 
768 3.400000e+00 3.520000e-01 
768 3.700000e+00 2.880000e-01 
768 4 3.840000e-01 
768 4.300000e+00 3.500000e-01 
768 4.600000e+00 4.000000e-01 
768 4.900000e+00 3.980000e-01 
768 5.200000e+00 4.120000e-01 
768 5.500000e+00 4.300000e-01 
768 5.800000e+00 4.440000e-01 
768 6.100000e+00 4.120000e-01 
768 6.400000e+00 4.520000e-01 
768 6.700000e+00 4.160000e-01 
768 7 4.040000e-01 

870 1 2.200000e-02 
870 1.300000e+00 3.600000e-02 
870 1.600000e+00 6.400000e-02 
870 1.900000e+00 9.400000e-02 
870 2.200000e+00 1.060000e-01 
870 2.500000e+00 1.740000e-01 
870 2.800000e+00 1.980000e-01 
870 3.100000e+00 3.080000e-01 
870 3.400000e+00 2.600000e-01 
870 3.700000e+00 3.000000e-01 
870 4 3.020000e-01 
870 4.300000e+00 3.420000e-01 
870 4.600000e+00 3.800000e-01 
870 4.900000e+00 3.860000e-01 
870 5.200000e+00 3.940000e-01 
870 5.500000e+00 4.180000e-01 
870 5.800000e+00 4.060000e-01 
870 6.100000e+00 4.260000e-01 
870 6.400000e+00 4.440000e-01 
870 6.700000e+00 4.140000e-01 
870 7 4.300000e-01 

972 1 8.000000e-03 
972 1.300000e+00 3.800000e-02 
972 1.600000e+00 6.600000e-02 
972 1.900000e+00 6.600000e-02 
972 2.200000e+00 1.080000e-01 
972 2.500000e+00 1.580000e-01 
972 2.800000e+00 1.700000e-01 
972 3.100000e+00 2.780000e-01 
972 3.400000e+00 2.300000e-01 
972 3.700000e+00 2.940000e-01 
972 4 3.360000e-01 
972 4.300000e+00 3.640000e-01 
972 4.600000e+00 3.620000e-01 
972 4.900000e+00 3.600000e-01 
972 5.200000e+00 3.820000e-01 
972 5.500000e+00 4.200000e-01 
972 5.800000e+00 4.060000e-01 
972 6.100000e+00 4.200000e-01 
972 6.400000e+00 4.140000e-01 
972 6.700000e+00 4.220000e-01 
972 7 4.460000e-01 

1076 1 8.000000e-03 
1076 1.300000e+00 2.600000e-02 
1076 1.600000e+00 5.600000e-02 
1076 1.900000e+00 7.400000e-02 
1076 2.200000e+00 1.060000e-01 
1076 2.500000e+00 9.400000e-02 
1076 2.800000e+00 1.680000e-01 
1076 3.100000e+00 2.300000e-01 
1076 3.400000e+00 2.240000e-01 
1076 3.700000e+00 2.480000e-01 
1076 4 3.240000e-01 
1076 4.300000e+00 3.420000e-01 
1076 4.600000e+00 3.220000e-01 
1076 4.900000e+00 3.620000e-01 
1076 5.200000e+00 3.340000e-01 
1076 5.500000e+00 3.780000e-01 
1076 5.800000e+00 4.000000e-01 
1076 6.100000e+00 4.300000e-01 
1076 6.400000e+00 4.000000e-01 
1076 6.700000e+00 4.660000e-01 
1076 7 4.180000e-01 

1178 1 1.000000e-02 
1178 1.300000e+00 1.800000e-02 
1178 1.600000e+00 3.600000e-02 
1178 1.900000e+00 6.000000e-02 
1178 2.200000e+00 8.800000e-02 
1178 2.500000e+00 1.140000e-01 
1178 2.800000e+00 1.640000e-01 
1178 3.100000e+00 1.980000e-01 
1178 3.400000e+00 2.380000e-01 
1178 3.700000e+00 2.040000e-01 
1178 4 3.040000e-01 
1178 4.300000e+00 3.140000e-01 
1178 4.600000e+00 3.860000e-01 
1178 4.900000e+00 3.460000e-01 
1178 5.200000e+00 3.580000e-01 
1178 5.500000e+00 3.740000e-01 
1178 5.800000e+00 3.880000e-01 
1178 6.100000e+00 3.900000e-01 
1178 6.400000e+00 3.860000e-01 
1178 6.700000e+00 4.140000e-01 
1178 7 3.660000e-01 

1280 1 0 
1280 1.300000e+00 4.000000e-03 
1280 1.600000e+00 3.600000e-02 
1280 1.900000e+00 4.800000e-02 
1280 2.200000e+00 8.800000e-02 
1280 2.500000e+00 1.040000e-01 
1280 2.800000e+00 1.600000e-01 
1280 3.100000e+00 2.020000e-01 
1280 3.400000e+00 1.940000e-01 
1280 3.700000e+00 2.980000e-01 
1280 4 2.240000e-01 
1280 4.300000e+00 3.140000e-01 
1280 4.600000e+00 2.900000e-01 
1280 4.900000e+00 3.300000e-01 
1280 5.200000e+00 3.240000e-01 
1280 5.500000e+00 3.620000e-01 
1280 5.800000e+00 3.720000e-01 
1280 6.100000e+00 4.040000e-01 
1280 6.400000e+00 3.800000e-01 
1280 6.700000e+00 4.220000e-01 
1280 7 4.220000e-01 

1384 1 2.000000e-03 
1384 1.300000e+00 1.600000e-02 
1384 1.600000e+00 2.400000e-02 
1384 1.900000e+00 5.000000e-02 
1384 2.200000e+00 8.400000e-02 
1384 2.500000e+00 9.200000e-02 
1384 2.800000e+00 1.080000e-01 
1384 3.100000e+00 1.540000e-01 
1384 3.400000e+00 1.960000e-01 
1384 3.700000e+00 3.180000e-01 
1384 4 2.740000e-01 
1384 4.300000e+00 3.000000e-01 
1384 4.600000e+00 2.960000e-01 
1384 4.900000e+00 3.160000e-01 
1384 5.200000e+00 3.040000e-01 
1384 5.500000e+00 3.800000e-01 
1384 5.800000e+00 3.720000e-01 
1384 6.100000e+00 3.680000e-01 
1384 6.400000e+00 3.720000e-01 
1384 6.700000e+00 3.940000e-01 
1384 7 4.080000e-01 

1486 1 0 
1486 1.300000e+00 1.800000e-02 
1486 1.600000e+00 2.000000e-02 
1486 1.900000e+00 3.600000e-02 
1486 2.200000e+00 5.800000e-02 
1486 2.500000e+00 8.600000e-02 
1486 2.800000e+00 1.360000e-01 
1486 3.100000e+00 1.100000e-01 
1486 3.400000e+00 1.760000e-01 
1486 3.700000e+00 2.220000e-01 
1486 4 2.760000e-01 
1486 4.300000e+00 2.580000e-01 
1486 4.600000e+00 2.580000e-01 
1486 4.900000e+00 3.280000e-01 
1486 5.200000e+00 3.540000e-01 
1486 5.500000e+00 3.520000e-01 
1486 5.800000e+00 3.100000e-01 
1486 6.100000e+00 3.760000e-01 
1486 6.400000e+00 4.100000e-01 
1486 6.700000e+00 3.840000e-01 
1486 7 4.100000e-01 

1588 1 6.000000e-03 
1588 1.300000e+00 1.600000e-02 
1588 1.600000e+00 1.400000e-02 
1588 1.900000e+00 3.200000e-02 
1588 2.200000e+00 4.800000e-02 
1588 2.500000e+00 7.800000e-02 
1588 2.800000e+00 1.080000e-01 
1588 3.100000e+00 1.080000e-01 
1588 3.400000e+00 1.760000e-01 
1588 3.700000e+00 1.640000e-01 
1588 4 2.300000e-01 
1588 4.300000e+00 2.260000e-01 
1588 4.600000e+00 2.440000e-01 
1588 4.900000e+00 2.400000e-01 
1588 5.200000e+00 3.100000e-01 
1588 5.500000e+00 3.240000e-01 
1588 5.800000e+00 3.580000e-01 
1588 6.100000e+00 3.440000e-01 
1588 6.400000e+00 3.500000e-01 
1588 6.700000e+00 3.900000e-01 
1588 7 3.920000e-01 

1692 1 2.000000e-03 
1692 1.300000e+00 1.200000e-02 
1692 1.600000e+00 1.400000e-02 
1692 1.900000e+00 3.400000e-02 
1692 2.200000e+00 5.400000e-02 
1692 2.500000e+00 7.200000e-02 
1692 2.800000e+00 9.000000e-02 
1692 3.100000e+00 9.800000e-02 
1692 3.400000e+00 1.440000e-01 
1692 3.700000e+00 1.840000e-01 
1692 4 1.740000e-01 
1692 4.300000e+00 2.180000e-01 
1692 4.600000e+00 2.780000e-01 
1692 4.900000e+00 2.240000e-01 
1692 5.200000e+00 3.560000e-01 
1692 5.500000e+00 3.720000e-01 
1692 5.800000e+00 3.160000e-01 
1692 6.100000e+00 3.520000e-01 
1692 6.400000e+00 3.620000e-01 
1692 6.700000e+00 3.320000e-01 
1692 7 3.520000e-01 

1794 1 0 
1794 1.300000e+00 1.000000e-02 
1794 1.600000e+00 6.000000e-03 
1794 1.900000e+00 3.600000e-02 
1794 2.200000e+00 3.200000e-02 
1794 2.500000e+00 8.000000e-02 
1794 2.800000e+00 1.100000e-01 
1794 3.100000e+00 1.220000e-01 
1794 3.400000e+00 1.140000e-01 
1794 3.700000e+00 1.860000e-01 
1794 4 1.760000e-01 
1794 4.300000e+00 2.260000e-01 
1794 4.600000e+00 1.900000e-01 
1794 4.900000e+00 2.720000e-01 
1794 5.200000e+00 3.180000e-01 
1794 5.500000e+00 3.280000e-01 
1794 5.800000e+00 3.340000e-01 
1794 6.100000e+00 2.700000e-01 
1794 6.400000e+00 3.640000e-01 
1794 6.700000e+00 3.600000e-01 
1794 7 3.660000e-01 

1896 1 0 
1896 1.300000e+00 2.000000e-03 
1896 1.600000e+00 8.000000e-03 
1896 1.900000e+00 2.600000e-02 
1896 2.200000e+00 3.000000e-02 
1896 2.500000e+00 7.000000e-02 
1896 2.800000e+00 7.600000e-02 
1896 3.100000e+00 1.120000e-01 
1896 3.400000e+00 1.320000e-01 
1896 3.700000e+00 1.540000e-01 
1896 4 1.840000e-01 
1896 4.300000e+00 1.720000e-01 
1896 4.600000e+00 2.520000e-01 
1896 4.900000e+00 2.780000e-01 
1896 5.200000e+00 2.880000e-01 
1896 5.500000e+00 2.580000e-01 
1896 5.800000e+00 3.220000e-01 
1896 6.100000e+00 3.800000e-01 
1896 6.400000e+00 3.520000e-01 
1896 6.700000e+00 3.480000e-01 
1896 7 3.380000e-01 

2000 1 0 
2000 1.300000e+00 0 
2000 1.600000e+00 6.000000e-03 
2000 1.900000e+00 1.000000e-02 
2000 2.200000e+00 3.400000e-02 
2000 2.500000e+00 6.600000e-02 
2000 2.800000e+00 7.200000e-02 
2000 3.100000e+00 8.400000e-02 
2000 3.400000e+00 1.380000e-01 
2000 3.700000e+00 1.240000e-01 
2000 4 1.880000e-01 
2000 4.300000e+00 1.840000e-01 
2000 4.600000e+00 2.420000e-01 
2000 4.900000e+00 3.080000e-01 
2000 5.200000e+00 2.640000e-01 
2000 5.500000e+00 2.940000e-01 
2000 5.800000e+00 3.320000e-01 
2000 6.100000e+00 3.100000e-01 
2000 6.400000e+00 3.680000e-01 
2000 6.700000e+00 3.680000e-01 
2000 7 3.580000e-01 



==> data/phasediag/cesnnpclinf-obslensigman.dat <==
50 0 3.860000e-01 
50 2.500000e-01 3.660000e-01 
50 5.000000e-01 4.160000e-01 
50 7.500000e-01 4.460000e-01 
50 1 4.320000e-01 
50 1.250000e+00 4.520000e-01 
50 1.500000e+00 4.320000e-01 
50 1.750000e+00 4.460000e-01 
50 2 4.560000e-01 
50 2.250000e+00 4.480000e-01 
50 2.500000e+00 4.700000e-01 
50 2.750000e+00 4.280000e-01 
50 3 4.640000e-01 
50 3.250000e+00 4.460000e-01 
50 3.500000e+00 4.460000e-01 
50 3.750000e+00 4.500000e-01 
50 4 4.700000e-01 

152 0 2.660000e-01 
152 2.500000e-01 3.180000e-01 
152 5.000000e-01 2.720000e-01 
152 7.500000e-01 3.620000e-01 
152 1 3.860000e-01 
152 1.250000e+00 4.440000e-01 
152 1.500000e+00 4.540000e-01 
152 1.750000e+00 4.460000e-01 
152 2 4.540000e-01 
152 2.250000e+00 4.540000e-01 
152 2.500000e+00 4.580000e-01 
152 2.750000e+00 4.640000e-01 
152 3 4.680000e-01 
152 3.250000e+00 4.580000e-01 
152 3.500000e+00 4.620000e-01 
152 3.750000e+00 4.680000e-01 
152 4 4.540000e-01 

254 0 1.640000e-01 
254 2.500000e-01 1.540000e-01 
254 5.000000e-01 2.480000e-01 
254 7.500000e-01 2.560000e-01 
254 1 2.860000e-01 
254 1.250000e+00 3.680000e-01 
254 1.500000e+00 3.880000e-01 
254 1.750000e+00 4.500000e-01 
254 2 4.320000e-01 
254 2.250000e+00 4.400000e-01 
254 2.500000e+00 4.260000e-01 
254 2.750000e+00 4.380000e-01 
254 3 4.480000e-01 
254 3.250000e+00 4.480000e-01 
254 3.500000e+00 4.560000e-01 
254 3.750000e+00 4.640000e-01 
254 4 4.360000e-01 

356 0 1.000000e-01 
356 2.500000e-01 1.000000e-01 
356 5.000000e-01 1.280000e-01 
356 7.500000e-01 1.840000e-01 
356 1 2.360000e-01 
356 1.250000e+00 3.360000e-01 
356 1.500000e+00 3.780000e-01 
356 1.750000e+00 4.220000e-01 
356 2 3.940000e-01 
356 2.250000e+00 4.280000e-01 
356 2.500000e+00 4.280000e-01 
356 2.750000e+00 4.720000e-01 
356 3 4.720000e-01 
356 3.250000e+00 4.400000e-01 
356 3.500000e+00 4.640000e-01 
356 3.750000e+00 4.640000e-01 
356 4 4.460000e-01 

460 0 5.400000e-02 
460 2.500000e-01 4.600000e-02 
460 5.000000e-01 7.200000e-02 
460 7.500000e-01 1.260000e-01 
460 1 1.560000e-01 
460 1.250000e+00 2.300000e-01 
460 1.500000e+00 3.440000e-01 
460 1.750000e+00 3.040000e-01 
460 2 4.480000e-01 
460 2.250000e+00 4.540000e-01 
460 2.500000e+00 4.080000e-01 
460 2.750000e+00 4.380000e-01 
460 3 4.220000e-01 
460 3.250000e+00 4.520000e-01 
460 3.500000e+00 4.600000e-01 
460 3.750000e+00 4.560000e-01 
460 4 4.600000e-01 

562 0 2.600000e-02 
562 2.500000e-01 4.000000e-02 
562 5.000000e-01 4.400000e-02 
562 7.500000e-01 9.200000e-02 
562 1 1.300000e-01 
562 1.250000e+00 2.140000e-01 
562 1.500000e+00 2.840000e-01 
562 1.750000e+00 3.480000e-01 
562 2 3.520000e-01 
562 2.250000e+00 4.260000e-01 
562 2.500000e+00 3.880000e-01 
562 2.750000e+00 4.200000e-01 
562 3 4.380000e-01 
562 3.250000e+00 4.520000e-01 
562 3.500000e+00 4.560000e-01 
562 3.750000e+00 4.640000e-01 
562 4 4.540000e-01 

664 0 8.000000e-03 
664 2.500000e-01 1.800000e-02 
664 5.000000e-01 4.600000e-02 
664 7.500000e-01 6.000000e-02 
664 1 1.260000e-01 
664 1.250000e+00 1.380000e-01 
664 1.500000e+00 2.640000e-01 
664 1.750000e+00 3.020000e-01 
664 2 3.660000e-01 
664 2.250000e+00 4.120000e-01 
664 2.500000e+00 4.260000e-01 
664 2.750000e+00 4.540000e-01 
664 3 4.360000e-01 
664 3.250000e+00 4.120000e-01 
664 3.500000e+00 4.640000e-01 
664 3.750000e+00 4.620000e-01 
664 4 4.580000e-01 

768 0 8.000000e-03 
768 2.500000e-01 1.200000e-02 
768 5.000000e-01 3.200000e-02 
768 7.500000e-01 4.600000e-02 
768 1 7.600000e-02 
768 1.250000e+00 1.300000e-01 
768 1.500000e+00 2.140000e-01 
768 1.750000e+00 3.520000e-01 
768 2 3.540000e-01 
768 2.250000e+00 3.720000e-01 
768 2.500000e+00 4.280000e-01 
768 2.750000e+00 4.380000e-01 
768 3 4.160000e-01 
768 3.250000e+00 4.500000e-01 
768 3.500000e+00 4.640000e-01 
768 3.750000e+00 4.540000e-01 
768 4 4.460000e-01 

870 0 6.000000e-03 
870 2.500000e-01 1.000000e-02 
870 5.000000e-01 1.400000e-02 
870 7.500000e-01 3.600000e-02 
870 1 7.200000e-02 
870 1.250000e+00 1.320000e-01 
870 1.500000e+00 1.820000e-01 
870 1.750000e+00 2.260000e-01 
870 2 3.320000e-01 
870 2.250000e+00 3.360000e-01 
870 2.500000e+00 4.060000e-01 
870 2.750000e+00 4.360000e-01 
870 3 4.540000e-01 
870 3.250000e+00 4.300000e-01 
870 3.500000e+00 4.260000e-01 
870 3.750000e+00 4.440000e-01 
870 4 4.480000e-01 

972 0 8.000000e-03 
972 2.500000e-01 6.000000e-03 
972 5.000000e-01 8.000000e-03 
972 7.500000e-01 3.200000e-02 
972 1 7.000000e-02 
972 1.250000e+00 8.400000e-02 
972 1.500000e+00 1.520000e-01 
972 1.750000e+00 2.220000e-01 
972 2 3.040000e-01 
972 2.250000e+00 3.780000e-01 
972 2.500000e+00 3.640000e-01 
972 2.750000e+00 4.540000e-01 
972 3 4.100000e-01 
972 3.250000e+00 4.340000e-01 
972 3.500000e+00 4.280000e-01 
972 3.750000e+00 4.320000e-01 
972 4 4.580000e-01 

1076 0 6.000000e-03 
1076 2.500000e-01 2.000000e-03 
1076 5.000000e-01 1.600000e-02 
1076 7.500000e-01 3.200000e-02 
1076 1 5.600000e-02 
1076 1.250000e+00 7.600000e-02 
1076 1.500000e+00 1.180000e-01 
1076 1.750000e+00 2.400000e-01 
1076 2 3.140000e-01 
1076 2.250000e+00 4.000000e-01 
1076 2.500000e+00 4.100000e-01 
1076 2.750000e+00 4.220000e-01 
1076 3 4.680000e-01 
1076 3.250000e+00 4.300000e-01 
1076 3.500000e+00 4.500000e-01 
1076 3.750000e+00 4.280000e-01 
1076 4 4.620000e-01 

1178 0 2.000000e-03 
1178 2.500000e-01 4.000000e-03 
1178 5.000000e-01 1.800000e-02 
1178 7.500000e-01 1.600000e-02 
1178 1 4.000000e-02 
1178 1.250000e+00 9.400000e-02 
1178 1.500000e+00 1.320000e-01 
1178 1.750000e+00 1.940000e-01 
1178 2 2.580000e-01 
1178 2.250000e+00 3.740000e-01 
1178 2.500000e+00 3.900000e-01 
1178 2.750000e+00 4.100000e-01 
1178 3 4.400000e-01 
1178 3.250000e+00 4.300000e-01 
1178 3.500000e+00 4.540000e-01 
1178 3.750000e+00 4.440000e-01 
1178 4 4.620000e-01 

1280 0 0 
1280 2.500000e-01 2.000000e-03 
1280 5.000000e-01 6.000000e-03 
1280 7.500000e-01 1.800000e-02 
1280 1 2.800000e-02 
1280 1.250000e+00 7.200000e-02 
1280 1.500000e+00 1.000000e-01 
1280 1.750000e+00 1.900000e-01 
1280 2 2.380000e-01 
1280 2.250000e+00 2.880000e-01 
1280 2.500000e+00 3.840000e-01 
1280 2.750000e+00 4.280000e-01 
1280 3 4.100000e-01 
1280 3.250000e+00 4.300000e-01 
1280 3.500000e+00 4.480000e-01 
1280 3.750000e+00 4.440000e-01 
1280 4 4.460000e-01 

1384 0 2.000000e-03 
1384 2.500000e-01 0 
1384 5.000000e-01 2.000000e-03 
1384 7.500000e-01 8.000000e-03 
1384 1 3.000000e-02 
1384 1.250000e+00 8.400000e-02 
1384 1.500000e+00 1.060000e-01 
1384 1.750000e+00 1.740000e-01 
1384 2 2.560000e-01 
1384 2.250000e+00 2.900000e-01 
1384 2.500000e+00 3.360000e-01 
1384 2.750000e+00 3.800000e-01 
1384 3 4.180000e-01 
1384 3.250000e+00 4.100000e-01 
1384 3.500000e+00 4.480000e-01 
1384 3.750000e+00 4.400000e-01 
1384 4 4.480000e-01 

1486 0 0 
1486 2.500000e-01 6.000000e-03 
1486 5.000000e-01 1.000000e-02 
1486 7.500000e-01 4.000000e-03 
1486 1 1.600000e-02 
1486 1.250000e+00 6.800000e-02 
1486 1.500000e+00 9.600000e-02 
1486 1.750000e+00 1.160000e-01 
1486 2 2.480000e-01 
1486 2.250000e+00 3.360000e-01 
1486 2.500000e+00 3.260000e-01 
1486 2.750000e+00 3.520000e-01 
1486 3 4.340000e-01 
1486 3.250000e+00 4.420000e-01 
1486 3.500000e+00 4.520000e-01 
1486 3.750000e+00 4.320000e-01 
1486 4 4.020000e-01 

1588 0 2.000000e-03 
1588 2.500000e-01 0 
1588 5.000000e-01 4.000000e-03 
1588 7.500000e-01 0 
1588 1 1.600000e-02 
1588 1.250000e+00 5.400000e-02 
1588 1.500000e+00 5.400000e-02 
1588 1.750000e+00 1.420000e-01 
1588 2 2.200000e-01 
1588 2.250000e+00 2.860000e-01 
1588 2.500000e+00 3.680000e-01 
1588 2.750000e+00 3.860000e-01 
1588 3 3.800000e-01 
1588 3.250000e+00 4.240000e-01 
1588 3.500000e+00 4.280000e-01 
1588 3.750000e+00 4.560000e-01 
1588 4 4.220000e-01 

1692 0 2.000000e-03 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 2.000000e-03 
1692 1 2.600000e-02 
1692 1.250000e+00 2.600000e-02 
1692 1.500000e+00 9.000000e-02 
1692 1.750000e+00 1.240000e-01 
1692 2 1.760000e-01 
1692 2.250000e+00 2.160000e-01 
1692 2.500000e+00 3.800000e-01 
1692 2.750000e+00 3.820000e-01 
1692 3 4.020000e-01 
1692 3.250000e+00 4.280000e-01 
1692 3.500000e+00 4.380000e-01 
1692 3.750000e+00 4.560000e-01 
1692 4 4.320000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 2.000000e-03 
1794 7.500000e-01 2.000000e-03 
1794 1 1.200000e-02 
1794 1.250000e+00 2.800000e-02 
1794 1.500000e+00 6.200000e-02 
1794 1.750000e+00 1.020000e-01 
1794 2 1.940000e-01 
1794 2.250000e+00 2.780000e-01 
1794 2.500000e+00 3.700000e-01 
1794 2.750000e+00 3.640000e-01 
1794 3 3.900000e-01 
1794 3.250000e+00 4.420000e-01 
1794 3.500000e+00 4.300000e-01 
1794 3.750000e+00 4.640000e-01 
1794 4 4.640000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 8.000000e-03 
1896 1 1.000000e-02 
1896 1.250000e+00 2.000000e-02 
1896 1.500000e+00 5.200000e-02 
1896 1.750000e+00 1.000000e-01 
1896 2 1.800000e-01 
1896 2.250000e+00 2.660000e-01 
1896 2.500000e+00 3.320000e-01 
1896 2.750000e+00 3.880000e-01 
1896 3 3.800000e-01 
1896 3.250000e+00 3.860000e-01 
1896 3.500000e+00 4.040000e-01 
1896 3.750000e+00 4.520000e-01 
1896 4 4.560000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 4.000000e-03 
2000 7.500000e-01 0 
2000 1 4.000000e-03 
2000 1.250000e+00 1.400000e-02 
2000 1.500000e+00 6.400000e-02 
2000 1.750000e+00 1.060000e-01 
2000 2 1.520000e-01 
2000 2.250000e+00 2.600000e-01 
2000 2.500000e+00 3.260000e-01 
2000 2.750000e+00 3.300000e-01 
2000 3 3.760000e-01 
2000 3.250000e+00 4.300000e-01 
2000 3.500000e+00 4.260000e-01 
2000 3.750000e+00 4.320000e-01 
2000 4 4.040000e-01 



==> data/phasediag/cessl-distobslen.dat <==
50 7.256960e-01 4.800000e-01 
50 7.108299e-01 4.800000e-01 
50 6.952168e-01 4.780000e-01 
50 6.788246e-01 4.800000e-01 
50 6.616184e-01 4.800000e-01 
50 6.435619e-01 4.800000e-01 
50 6.246168e-01 4.800000e-01 
50 6.047444e-01 4.780000e-01 
50 5.839048e-01 4.800000e-01 
50 5.620597e-01 4.800000e-01 
50 5.391707e-01 4.800000e-01 
50 5.152022e-01 4.800000e-01 
50 4.901220e-01 4.800000e-01 
50 4.639033e-01 4.800000e-01 
50 4.365241e-01 4.800000e-01 
50 4.079717e-01 4.800000e-01 
50 3.782422e-01 4.740000e-01 
50 3.473448e-01 4.800000e-01 
50 3.153002e-01 4.800000e-01 
50 2.821454e-01 4.800000e-01 
50 2.479345e-01 4.800000e-01 
50 2.127382e-01 4.800000e-01 
50 1.766459e-01 4.800000e-01 
50 1.397660e-01 4.800000e-01 
50 1.022240e-01 4.800000e-01 
50 6.416186e-02 4.800000e-01 
50 2.573626e-02 4.800000e-01 

152 7.256960e-01 0 
152 7.108299e-01 0 
152 6.952168e-01 0 
152 6.788246e-01 0 
152 6.616184e-01 4.800000e-02 
152 6.435619e-01 9.600000e-02 
152 6.246168e-01 0 
152 6.047444e-01 3.360000e-01 
152 5.839048e-01 2.880000e-01 
152 5.620597e-01 1.440000e-01 
152 5.391707e-01 2.400000e-01 
152 5.152022e-01 2.880000e-01 
152 4.901220e-01 4.320000e-01 
152 4.639033e-01 3.840000e-01 
152 4.365241e-01 4.800000e-01 
152 4.079717e-01 4.760000e-01 
152 3.782422e-01 4.800000e-01 
152 3.473448e-01 4.800000e-01 
152 3.153002e-01 4.800000e-01 
152 2.821454e-01 4.800000e-01 
152 2.479345e-01 4.800000e-01 
152 2.127382e-01 4.800000e-01 
152 1.766459e-01 4.800000e-01 
152 1.397660e-01 4.800000e-01 
152 1.022240e-01 4.800000e-01 
152 6.416186e-02 4.800000e-01 
152 2.573626e-02 4.800000e-01 

254 7.256960e-01 0 
254 7.108299e-01 0 
254 6.952168e-01 0 
254 6.788246e-01 0 
254 6.616184e-01 0 
254 6.435619e-01 0 
254 6.246168e-01 0 
254 6.047444e-01 0 
254 5.839048e-01 0 
254 5.620597e-01 0 
254 5.391707e-01 0 
254 5.152022e-01 0 
254 4.901220e-01 4.800000e-02 
254 4.639033e-01 4.800000e-02 
254 4.365241e-01 4.800000e-02 
254 4.079717e-01 2.400000e-01 
254 3.782422e-01 3.360000e-01 
254 3.473448e-01 4.320000e-01 
254 3.153002e-01 4.800000e-01 
254 2.821454e-01 4.800000e-01 
254 2.479345e-01 4.800000e-01 
254 2.127382e-01 4.780000e-01 
254 1.766459e-01 4.800000e-01 
254 1.397660e-01 4.800000e-01 
254 1.022240e-01 4.800000e-01 
254 6.416186e-02 4.800000e-01 
254 2.573626e-02 4.800000e-01 

356 7.256960e-01 0 
356 7.108299e-01 0 
356 6.952168e-01 0 
356 6.788246e-01 0 
356 6.616184e-01 0 
356 6.435619e-01 0 
356 6.246168e-01 0 
356 6.047444e-01 0 
356 5.839048e-01 0 
356 5.620597e-01 0 
356 5.391707e-01 0 
356 5.152022e-01 0 
356 4.901220e-01 0 
356 4.639033e-01 0 
356 4.365241e-01 0 
356 4.079717e-01 4.800000e-02 
356 3.782422e-01 4.800000e-02 
356 3.473448e-01 2.880000e-01 
356 3.153002e-01 2.400000e-01 
356 2.821454e-01 4.800000e-01 
356 2.479345e-01 4.800000e-01 
356 2.127382e-01 4.800000e-01 
356 1.766459e-01 4.780000e-01 
356 1.397660e-01 4.780000e-01 
356 1.022240e-01 4.800000e-01 
356 6.416186e-02 4.800000e-01 
356 2.573626e-02 4.820000e-01 

460 7.256960e-01 0 
460 7.108299e-01 0 
460 6.952168e-01 0 
460 6.788246e-01 0 
460 6.616184e-01 0 
460 6.435619e-01 0 
460 6.246168e-01 0 
460 6.047444e-01 0 
460 5.839048e-01 0 
460 5.620597e-01 0 
460 5.391707e-01 0 
460 5.152022e-01 0 
460 4.901220e-01 0 
460 4.639033e-01 0 
460 4.365241e-01 0 
460 4.079717e-01 0 
460 3.782422e-01 0 
460 3.473448e-01 1.900000e-01 
460 3.153002e-01 2.400000e-01 
460 2.821454e-01 2.400000e-01 
460 2.479345e-01 3.360000e-01 
460 2.127382e-01 4.800000e-01 
460 1.766459e-01 4.800000e-01 
460 1.397660e-01 4.800000e-01 
460 1.022240e-01 4.800000e-01 
460 6.416186e-02 4.800000e-01 
460 2.573626e-02 4.800000e-01 

562 7.256960e-01 0 
562 7.108299e-01 0 
562 6.952168e-01 0 
562 6.788246e-01 0 
562 6.616184e-01 0 
562 6.435619e-01 0 
562 6.246168e-01 0 
562 6.047444e-01 0 
562 5.839048e-01 0 
562 5.620597e-01 0 
562 5.391707e-01 0 
562 5.152022e-01 0 
562 4.901220e-01 0 
562 4.639033e-01 0 
562 4.365241e-01 0 
562 4.079717e-01 0 
562 3.782422e-01 0 
562 3.473448e-01 0 
562 3.153002e-01 4.800000e-02 
562 2.821454e-01 9.600000e-02 
562 2.479345e-01 2.880000e-01 
562 2.127382e-01 4.800000e-01 
562 1.766459e-01 4.780000e-01 
562 1.397660e-01 4.800000e-01 
562 1.022240e-01 4.800000e-01 
562 6.416186e-02 4.780000e-01 
562 2.573626e-02 4.800000e-01 

664 7.256960e-01 0 
664 7.108299e-01 0 
664 6.952168e-01 0 
664 6.788246e-01 0 
664 6.616184e-01 0 
664 6.435619e-01 0 
664 6.246168e-01 0 
664 6.047444e-01 0 
664 5.839048e-01 0 
664 5.620597e-01 0 
664 5.391707e-01 0 
664 5.152022e-01 0 
664 4.901220e-01 0 
664 4.639033e-01 0 
664 4.365241e-01 0 
664 4.079717e-01 0 
664 3.782422e-01 0 
664 3.473448e-01 0 
664 3.153002e-01 0 
664 2.821454e-01 4.800000e-02 
664 2.479345e-01 1.440000e-01 
664 2.127382e-01 3.840000e-01 
664 1.766459e-01 4.800000e-01 
664 1.397660e-01 4.780000e-01 
664 1.022240e-01 4.820000e-01 
664 6.416186e-02 4.800000e-01 
664 2.573626e-02 4.800000e-01 

768 7.256960e-01 0 
768 7.108299e-01 0 
768 6.952168e-01 0 
768 6.788246e-01 0 
768 6.616184e-01 0 
768 6.435619e-01 0 
768 6.246168e-01 0 
768 6.047444e-01 0 
768 5.839048e-01 0 
768 5.620597e-01 0 
768 5.391707e-01 0 
768 5.152022e-01 0 
768 4.901220e-01 0 
768 4.639033e-01 0 
768 4.365241e-01 0 
768 4.079717e-01 0 
768 3.782422e-01 0 
768 3.473448e-01 0 
768 3.153002e-01 0 
768 2.821454e-01 0 
768 2.479345e-01 9.600000e-02 
768 2.127382e-01 3.360000e-01 
768 1.766459e-01 4.780000e-01 
768 1.397660e-01 4.800000e-01 
768 1.022240e-01 4.800000e-01 
768 6.416186e-02 4.800000e-01 
768 2.573626e-02 4.800000e-01 

870 7.256960e-01 0 
870 7.108299e-01 0 
870 6.952168e-01 0 
870 6.788246e-01 0 
870 6.616184e-01 0 
870 6.435619e-01 0 
870 6.246168e-01 0 
870 6.047444e-01 0 
870 5.839048e-01 0 
870 5.620597e-01 0 
870 5.391707e-01 0 
870 5.152022e-01 0 
870 4.901220e-01 0 
870 4.639033e-01 0 
870 4.365241e-01 0 
870 4.079717e-01 0 
870 3.782422e-01 0 
870 3.473448e-01 0 
870 3.153002e-01 0 
870 2.821454e-01 0 
870 2.479345e-01 9.600000e-02 
870 2.127382e-01 1.920000e-01 
870 1.766459e-01 4.800000e-01 
870 1.397660e-01 4.800000e-01 
870 1.022240e-01 4.760000e-01 
870 6.416186e-02 4.800000e-01 
870 2.573626e-02 4.780000e-01 

972 7.256960e-01 0 
972 7.108299e-01 0 
972 6.952168e-01 0 
972 6.788246e-01 0 
972 6.616184e-01 0 
972 6.435619e-01 0 
972 6.246168e-01 0 
972 6.047444e-01 0 
972 5.839048e-01 0 
972 5.620597e-01 0 
972 5.391707e-01 0 
972 5.152022e-01 0 
972 4.901220e-01 0 
972 4.639033e-01 0 
972 4.365241e-01 0 
972 4.079717e-01 0 
972 3.782422e-01 0 
972 3.473448e-01 0 
972 3.153002e-01 0 
972 2.821454e-01 0 
972 2.479345e-01 4.800000e-02 
972 2.127382e-01 9.600000e-02 
972 1.766459e-01 4.800000e-01 
972 1.397660e-01 4.800000e-01 
972 1.022240e-01 4.800000e-01 
972 6.416186e-02 4.800000e-01 
972 2.573626e-02 4.800000e-01 

1076 7.256960e-01 0 
1076 7.108299e-01 0 
1076 6.952168e-01 0 
1076 6.788246e-01 0 
1076 6.616184e-01 0 
1076 6.435619e-01 0 
1076 6.246168e-01 0 
1076 6.047444e-01 0 
1076 5.839048e-01 0 
1076 5.620597e-01 0 
1076 5.391707e-01 0 
1076 5.152022e-01 0 
1076 4.901220e-01 0 
1076 4.639033e-01 0 
1076 4.365241e-01 0 
1076 4.079717e-01 0 
1076 3.782422e-01 0 
1076 3.473448e-01 0 
1076 3.153002e-01 0 
1076 2.821454e-01 0 
1076 2.479345e-01 0 
1076 2.127382e-01 9.600000e-02 
1076 1.766459e-01 4.800000e-01 
1076 1.397660e-01 4.800000e-01 
1076 1.022240e-01 4.800000e-01 
1076 6.416186e-02 4.800000e-01 
1076 2.573626e-02 4.800000e-01 

1178 7.256960e-01 0 
1178 7.108299e-01 0 
1178 6.952168e-01 0 
1178 6.788246e-01 0 
1178 6.616184e-01 0 
1178 6.435619e-01 0 
1178 6.246168e-01 0 
1178 6.047444e-01 0 
1178 5.839048e-01 0 
1178 5.620597e-01 0 
1178 5.391707e-01 0 
1178 5.152022e-01 0 
1178 4.901220e-01 0 
1178 4.639033e-01 0 
1178 4.365241e-01 0 
1178 4.079717e-01 0 
1178 3.782422e-01 0 
1178 3.473448e-01 0 
1178 3.153002e-01 0 
1178 2.821454e-01 0 
1178 2.479345e-01 0 
1178 2.127382e-01 4.800000e-02 
1178 1.766459e-01 4.800000e-02 
1178 1.397660e-01 4.800000e-01 
1178 1.022240e-01 4.800000e-01 
1178 6.416186e-02 4.800000e-01 
1178 2.573626e-02 4.800000e-01 

1280 7.256960e-01 0 
1280 7.108299e-01 0 
1280 6.952168e-01 0 
1280 6.788246e-01 0 
1280 6.616184e-01 0 
1280 6.435619e-01 0 
1280 6.246168e-01 0 
1280 6.047444e-01 0 
1280 5.839048e-01 0 
1280 5.620597e-01 0 
1280 5.391707e-01 0 
1280 5.152022e-01 0 
1280 4.901220e-01 0 
1280 4.639033e-01 0 
1280 4.365241e-01 0 
1280 4.079717e-01 0 
1280 3.782422e-01 0 
1280 3.473448e-01 0 
1280 3.153002e-01 0 
1280 2.821454e-01 0 
1280 2.479345e-01 0 
1280 2.127382e-01 0 
1280 1.766459e-01 1.920000e-01 
1280 1.397660e-01 4.800000e-01 
1280 1.022240e-01 4.800000e-01 
1280 6.416186e-02 4.800000e-01 
1280 2.573626e-02 4.800000e-01 

1384 7.256960e-01 0 
1384 7.108299e-01 0 
1384 6.952168e-01 0 
1384 6.788246e-01 0 
1384 6.616184e-01 0 
1384 6.435619e-01 0 
1384 6.246168e-01 0 
1384 6.047444e-01 0 
1384 5.839048e-01 0 
1384 5.620597e-01 0 
1384 5.391707e-01 0 
1384 5.152022e-01 0 
1384 4.901220e-01 0 
1384 4.639033e-01 0 
1384 4.365241e-01 0 
1384 4.079717e-01 0 
1384 3.782422e-01 0 
1384 3.473448e-01 0 
1384 3.153002e-01 0 
1384 2.821454e-01 0 
1384 2.479345e-01 0 
1384 2.127382e-01 0 
1384 1.766459e-01 4.800000e-02 
1384 1.397660e-01 4.300000e-01 
1384 1.022240e-01 4.800000e-01 
1384 6.416186e-02 4.800000e-01 
1384 2.573626e-02 4.800000e-01 

1486 7.256960e-01 0 
1486 7.108299e-01 0 
1486 6.952168e-01 0 
1486 6.788246e-01 0 
1486 6.616184e-01 0 
1486 6.435619e-01 0 
1486 6.246168e-01 0 
1486 6.047444e-01 0 
1486 5.839048e-01 0 
1486 5.620597e-01 0 
1486 5.391707e-01 0 
1486 5.152022e-01 0 
1486 4.901220e-01 0 
1486 4.639033e-01 0 
1486 4.365241e-01 0 
1486 4.079717e-01 0 
1486 3.782422e-01 0 
1486 3.473448e-01 0 
1486 3.153002e-01 0 
1486 2.821454e-01 0 
1486 2.479345e-01 0 
1486 2.127382e-01 4.800000e-02 
1486 1.766459e-01 4.800000e-02 
1486 1.397660e-01 3.840000e-01 
1486 1.022240e-01 4.800000e-01 
1486 6.416186e-02 4.760000e-01 
1486 2.573626e-02 4.800000e-01 

1588 7.256960e-01 0 
1588 7.108299e-01 0 
1588 6.952168e-01 0 
1588 6.788246e-01 0 
1588 6.616184e-01 0 
1588 6.435619e-01 0 
1588 6.246168e-01 0 
1588 6.047444e-01 0 
1588 5.839048e-01 0 
1588 5.620597e-01 0 
1588 5.391707e-01 0 
1588 5.152022e-01 0 
1588 4.901220e-01 0 
1588 4.639033e-01 0 
1588 4.365241e-01 0 
1588 4.079717e-01 0 
1588 3.782422e-01 0 
1588 3.473448e-01 0 
1588 3.153002e-01 0 
1588 2.821454e-01 0 
1588 2.479345e-01 0 
1588 2.127382e-01 0 
1588 1.766459e-01 4.800000e-02 
1588 1.397660e-01 3.380000e-01 
1588 1.022240e-01 4.780000e-01 
1588 6.416186e-02 4.780000e-01 
1588 2.573626e-02 4.800000e-01 

1692 7.256960e-01 0 
1692 7.108299e-01 0 
1692 6.952168e-01 0 
1692 6.788246e-01 0 
1692 6.616184e-01 0 
1692 6.435619e-01 0 
1692 6.246168e-01 0 
1692 6.047444e-01 0 
1692 5.839048e-01 0 
1692 5.620597e-01 0 
1692 5.391707e-01 0 
1692 5.152022e-01 0 
1692 4.901220e-01 0 
1692 4.639033e-01 0 
1692 4.365241e-01 0 
1692 4.079717e-01 0 
1692 3.782422e-01 0 
1692 3.473448e-01 0 
1692 3.153002e-01 0 
1692 2.821454e-01 0 
1692 2.479345e-01 0 
1692 2.127382e-01 0 
1692 1.766459e-01 4.800000e-02 
1692 1.397660e-01 2.880000e-01 
1692 1.022240e-01 4.780000e-01 
1692 6.416186e-02 4.760000e-01 
1692 2.573626e-02 4.780000e-01 

1794 7.256960e-01 0 
1794 7.108299e-01 0 
1794 6.952168e-01 0 
1794 6.788246e-01 0 
1794 6.616184e-01 0 
1794 6.435619e-01 0 
1794 6.246168e-01 0 
1794 6.047444e-01 0 
1794 5.839048e-01 0 
1794 5.620597e-01 0 
1794 5.391707e-01 0 
1794 5.152022e-01 0 
1794 4.901220e-01 0 
1794 4.639033e-01 0 
1794 4.365241e-01 0 
1794 4.079717e-01 0 
1794 3.782422e-01 0 
1794 3.473448e-01 0 
1794 3.153002e-01 0 
1794 2.821454e-01 0 
1794 2.479345e-01 0 
1794 2.127382e-01 0 
1794 1.766459e-01 0 
1794 1.397660e-01 2.400000e-01 
1794 1.022240e-01 4.800000e-01 
1794 6.416186e-02 4.800000e-01 
1794 2.573626e-02 4.800000e-01 

1896 7.256960e-01 0 
1896 7.108299e-01 0 
1896 6.952168e-01 0 
1896 6.788246e-01 0 
1896 6.616184e-01 0 
1896 6.435619e-01 0 
1896 6.246168e-01 0 
1896 6.047444e-01 0 
1896 5.839048e-01 0 
1896 5.620597e-01 0 
1896 5.391707e-01 0 
1896 5.152022e-01 0 
1896 4.901220e-01 0 
1896 4.639033e-01 0 
1896 4.365241e-01 0 
1896 4.079717e-01 0 
1896 3.782422e-01 0 
1896 3.473448e-01 0 
1896 3.153002e-01 0 
1896 2.821454e-01 0 
1896 2.479345e-01 0 
1896 2.127382e-01 0 
1896 1.766459e-01 0 
1896 1.397660e-01 1.900000e-01 
1896 1.022240e-01 4.320000e-01 
1896 6.416186e-02 4.800000e-01 
1896 2.573626e-02 4.800000e-01 

2000 7.256960e-01 0 
2000 7.108299e-01 0 
2000 6.952168e-01 0 
2000 6.788246e-01 0 
2000 6.616184e-01 0 
2000 6.435619e-01 0 
2000 6.246168e-01 0 
2000 6.047444e-01 0 
2000 5.839048e-01 0 
2000 5.620597e-01 0 
2000 5.391707e-01 0 
2000 5.152022e-01 0 
2000 4.901220e-01 0 
2000 4.639033e-01 0 
2000 4.365241e-01 0 
2000 4.079717e-01 0 
2000 3.782422e-01 0 
2000 3.473448e-01 0 
2000 3.153002e-01 0 
2000 2.821454e-01 0 
2000 2.479345e-01 0 
2000 2.127382e-01 0 
2000 1.766459e-01 4.800000e-02 
2000 1.397660e-01 3.360000e-01 
2000 1.022240e-01 4.800000e-01 
2000 6.416186e-02 4.800000e-01 
2000 2.573626e-02 4.800000e-01 



==> data/phasediag/cessl-distsigman.dat <==
0 8.616825e-01 0 
0 8.554323e-01 0 
0 8.484842e-01 0 
0 8.408709e-01 0 
0 8.326177e-01 0 
0 8.237427e-01 0 
0 8.142570e-01 0 
0 8.041653e-01 0 
0 7.934666e-01 0 
0 7.821546e-01 0 
0 7.702181e-01 0 
0 7.576420e-01 0 
0 7.444072e-01 0 
0 7.304908e-01 0 
0 7.158667e-01 0 
0 7.005061e-01 0 
0 6.843774e-01 0 
0 6.674464e-01 0 
0 6.496776e-01 0 
0 6.310329e-01 0 
0 6.114740e-01 0 
0 5.909613e-01 0 
0 5.694556e-01 0 
0 5.469186e-01 0 
0 5.233138e-01 0 
0 4.986076e-01 0 
0 4.727708e-01 0 
0 4.457805e-01 0 
0 4.176198e-01 0 
0 3.882828e-01 0 
0 3.577726e-01 9.600000e-02 
0 3.261071e-01 1.440000e-01 
0 2.933176e-01 1.440000e-01 
0 2.594515e-01 4.320000e-01 
0 2.245745e-01 4.340000e-01 
0 1.887700e-01 4.800000e-01 
0 1.521394e-01 4.800000e-01 
0 1.148031e-01 4.800000e-01 
0 7.689765e-02 4.800000e-01 
0 3.857500e-02 4.800000e-01 
0 0 4.800000e-01 

2.500000e-01 8.616825e-01 0 
2.500000e-01 8.554323e-01 0 
2.500000e-01 8.484842e-01 0 
2.500000e-01 8.408709e-01 0 
2.500000e-01 8.326177e-01 0 
2.500000e-01 8.237427e-01 0 
2.500000e-01 8.142570e-01 0 
2.500000e-01 8.041653e-01 0 
2.500000e-01 7.934666e-01 0 
2.500000e-01 7.821546e-01 0 
2.500000e-01 7.702181e-01 0 
2.500000e-01 7.576420e-01 0 
2.500000e-01 7.444072e-01 0 
2.500000e-01 7.304908e-01 0 
2.500000e-01 7.158667e-01 0 
2.500000e-01 7.005061e-01 0 
2.500000e-01 6.843774e-01 0 
2.500000e-01 6.674464e-01 0 
2.500000e-01 6.496776e-01 0 
2.500000e-01 6.310329e-01 0 
2.500000e-01 6.114740e-01 0 
2.500000e-01 5.909613e-01 0 
2.500000e-01 5.694556e-01 0 
2.500000e-01 5.469186e-01 0 
2.500000e-01 5.233138e-01 0 
2.500000e-01 4.986076e-01 0 
2.500000e-01 4.727708e-01 0 
2.500000e-01 4.457805e-01 0 
2.500000e-01 4.176198e-01 0 
2.500000e-01 3.882828e-01 0 
2.500000e-01 3.577726e-01 4.800000e-02 
2.500000e-01 3.261071e-01 9.600000e-02 
2.500000e-01 2.933176e-01 4.320000e-01 
2.500000e-01 2.594515e-01 4.800000e-01 
2.500000e-01 2.245745e-01 4.780000e-01 
2.500000e-01 1.887700e-01 4.800000e-01 
2.500000e-01 1.521394e-01 4.800000e-01 
2.500000e-01 1.148031e-01 4.780000e-01 
2.500000e-01 7.689765e-02 4.800000e-01 
2.500000e-01 3.857500e-02 4.800000e-01 
2.500000e-01 0 4.800000e-01 

5.000000e-01 8.616825e-01 0 
5.000000e-01 8.554323e-01 0 
5.000000e-01 8.484842e-01 0 
5.000000e-01 8.408709e-01 0 
5.000000e-01 8.326177e-01 0 
5.000000e-01 8.237427e-01 0 
5.000000e-01 8.142570e-01 0 
5.000000e-01 8.041653e-01 0 
5.000000e-01 7.934666e-01 0 
5.000000e-01 7.821546e-01 0 
5.000000e-01 7.702181e-01 0 
5.000000e-01 7.576420e-01 0 
5.000000e-01 7.444072e-01 0 
5.000000e-01 7.304908e-01 0 
5.000000e-01 7.158667e-01 0 
5.000000e-01 7.005061e-01 0 
5.000000e-01 6.843774e-01 0 
5.000000e-01 6.674464e-01 0 
5.000000e-01 6.496776e-01 0 
5.000000e-01 6.310329e-01 0 
5.000000e-01 6.114740e-01 0 
5.000000e-01 5.909613e-01 0 
5.000000e-01 5.694556e-01 0 
5.000000e-01 5.469186e-01 0 
5.000000e-01 5.233138e-01 0 
5.000000e-01 4.986076e-01 0 
5.000000e-01 4.727708e-01 0 
5.000000e-01 4.457805e-01 0 
5.000000e-01 4.176198e-01 9.600000e-02 
5.000000e-01 3.882828e-01 4.800000e-02 
5.000000e-01 3.577726e-01 4.320000e-01 
5.000000e-01 3.261071e-01 2.860000e-01 
5.000000e-01 2.933176e-01 4.800000e-01 
5.000000e-01 2.594515e-01 4.800000e-01 
5.000000e-01 2.245745e-01 4.800000e-01 
5.000000e-01 1.887700e-01 4.800000e-01 
5.000000e-01 1.521394e-01 4.800000e-01 
5.000000e-01 1.148031e-01 4.800000e-01 
5.000000e-01 7.689765e-02 4.800000e-01 
5.000000e-01 3.857500e-02 4.800000e-01 
5.000000e-01 0 4.820000e-01 

7.500000e-01 8.616825e-01 0 
7.500000e-01 8.554323e-01 0 
7.500000e-01 8.484842e-01 0 
7.500000e-01 8.408709e-01 0 
7.500000e-01 8.326177e-01 0 
7.500000e-01 8.237427e-01 0 
7.500000e-01 8.142570e-01 0 
7.500000e-01 8.041653e-01 0 
7.500000e-01 7.934666e-01 0 
7.500000e-01 7.821546e-01 0 
7.500000e-01 7.702181e-01 0 
7.500000e-01 7.576420e-01 0 
7.500000e-01 7.444072e-01 0 
7.500000e-01 7.304908e-01 0 
7.500000e-01 7.158667e-01 0 
7.500000e-01 7.005061e-01 0 
7.500000e-01 6.843774e-01 0 
7.500000e-01 6.674464e-01 0 
7.500000e-01 6.496776e-01 0 
7.500000e-01 6.310329e-01 0 
7.500000e-01 6.114740e-01 0 
7.500000e-01 5.909613e-01 4.800000e-02 
7.500000e-01 5.694556e-01 4.800000e-02 
7.500000e-01 5.469186e-01 0 
7.500000e-01 5.233138e-01 1.920000e-01 
7.500000e-01 4.986076e-01 9.600000e-02 
7.500000e-01 4.727708e-01 1.440000e-01 
7.500000e-01 4.457805e-01 1.920000e-01 
7.500000e-01 4.176198e-01 4.320000e-01 
7.500000e-01 3.882828e-01 4.800000e-01 
7.500000e-01 3.577726e-01 4.800000e-01 
7.500000e-01 3.261071e-01 4.800000e-01 
7.500000e-01 2.933176e-01 4.800000e-01 
7.500000e-01 2.594515e-01 4.800000e-01 
7.500000e-01 2.245745e-01 4.800000e-01 
7.500000e-01 1.887700e-01 4.780000e-01 
7.500000e-01 1.521394e-01 4.780000e-01 
7.500000e-01 1.148031e-01 4.800000e-01 
7.500000e-01 7.689765e-02 4.820000e-01 
7.500000e-01 3.857500e-02 4.800000e-01 
7.500000e-01 0 4.800000e-01 

1 8.616825e-01 0 
1 8.554323e-01 0 
1 8.484842e-01 0 
1 8.408709e-01 0 
1 8.326177e-01 0 
1 8.237427e-01 0 
1 8.142570e-01 0 
1 8.041653e-01 0 
1 7.934666e-01 0 
1 7.821546e-01 0 
1 7.702181e-01 0 
1 7.576420e-01 0 
1 7.444072e-01 0 
1 7.304908e-01 0 
1 7.158667e-01 0 
1 7.005061e-01 0 
1 6.843774e-01 4.800000e-02 
1 6.674464e-01 1.440000e-01 
1 6.496776e-01 4.800000e-02 
1 6.310329e-01 1.440000e-01 
1 6.114740e-01 1.440000e-01 
1 5.909613e-01 1.920000e-01 
1 5.694556e-01 3.840000e-01 
1 5.469186e-01 1.920000e-01 
1 5.233138e-01 4.320000e-01 
1 4.986076e-01 4.800000e-01 
1 4.727708e-01 4.340000e-01 
1 4.457805e-01 4.800000e-01 
1 4.176198e-01 4.780000e-01 
1 3.882828e-01 4.800000e-01 
1 3.577726e-01 4.800000e-01 
1 3.261071e-01 4.800000e-01 
1 2.933176e-01 4.800000e-01 
1 2.594515e-01 4.800000e-01 
1 2.245745e-01 4.820000e-01 
1 1.887700e-01 4.800000e-01 
1 1.521394e-01 4.800000e-01 
1 1.148031e-01 4.800000e-01 
1 7.689765e-02 4.780000e-01 
1 3.857500e-02 4.800000e-01 
1 0 4.800000e-01 

1.250000e+00 8.616825e-01 9.600000e-02 
1.250000e+00 8.554323e-01 4.800000e-02 
1.250000e+00 8.484842e-01 4.800000e-02 
1.250000e+00 8.408709e-01 4.800000e-02 
1.250000e+00 8.326177e-01 4.800000e-02 
1.250000e+00 8.237427e-01 4.800000e-02 
1.250000e+00 8.142570e-01 2.400000e-01 
1.250000e+00 8.041653e-01 1.440000e-01 
1.250000e+00 7.934666e-01 1.440000e-01 
1.250000e+00 7.821546e-01 1.440000e-01 
1.250000e+00 7.702181e-01 9.600000e-02 
1.250000e+00 7.576420e-01 9.600000e-02 
1.250000e+00 7.444072e-01 1.920000e-01 
1.250000e+00 7.304908e-01 1.920000e-01 
1.250000e+00 7.158667e-01 2.880000e-01 
1.250000e+00 7.005061e-01 3.840000e-01 
1.250000e+00 6.843774e-01 2.880000e-01 
1.250000e+00 6.674464e-01 3.340000e-01 
1.250000e+00 6.496776e-01 4.800000e-01 
1.250000e+00 6.310329e-01 4.800000e-01 
1.250000e+00 6.114740e-01 3.840000e-01 
1.250000e+00 5.909613e-01 4.320000e-01 
1.250000e+00 5.694556e-01 4.320000e-01 
1.250000e+00 5.469186e-01 4.780000e-01 
1.250000e+00 5.233138e-01 4.780000e-01 
1.250000e+00 4.986076e-01 4.800000e-01 
1.250000e+00 4.727708e-01 4.780000e-01 
1.250000e+00 4.457805e-01 4.800000e-01 
1.250000e+00 4.176198e-01 4.800000e-01 
1.250000e+00 3.882828e-01 4.800000e-01 
1.250000e+00 3.577726e-01 4.800000e-01 
1.250000e+00 3.261071e-01 4.800000e-01 
1.250000e+00 2.933176e-01 4.800000e-01 
1.250000e+00 2.594515e-01 4.800000e-01 
1.250000e+00 2.245745e-01 4.800000e-01 
1.250000e+00 1.887700e-01 4.800000e-01 
1.250000e+00 1.521394e-01 4.780000e-01 
1.250000e+00 1.148031e-01 4.800000e-01 
1.250000e+00 7.689765e-02 4.800000e-01 
1.250000e+00 3.857500e-02 4.800000e-01 
1.250000e+00 0 4.800000e-01 

1.500000e+00 8.616825e-01 2.880000e-01 
1.500000e+00 8.554323e-01 3.360000e-01 
1.500000e+00 8.484842e-01 3.800000e-01 
1.500000e+00 8.408709e-01 3.840000e-01 
1.500000e+00 8.326177e-01 3.360000e-01 
1.500000e+00 8.237427e-01 4.800000e-01 
1.500000e+00 8.142570e-01 4.780000e-01 
1.500000e+00 8.041653e-01 3.360000e-01 
1.500000e+00 7.934666e-01 4.320000e-01 
1.500000e+00 7.821546e-01 4.320000e-01 
1.500000e+00 7.702181e-01 3.840000e-01 
1.500000e+00 7.576420e-01 4.800000e-01 
1.500000e+00 7.444072e-01 3.840000e-01 
1.500000e+00 7.304908e-01 4.320000e-01 
1.500000e+00 7.158667e-01 4.320000e-01 
1.500000e+00 7.005061e-01 4.800000e-01 
1.500000e+00 6.843774e-01 4.800000e-01 
1.500000e+00 6.674464e-01 4.800000e-01 
1.500000e+00 6.496776e-01 4.780000e-01 
1.500000e+00 6.310329e-01 4.800000e-01 
1.500000e+00 6.114740e-01 4.800000e-01 
1.500000e+00 5.909613e-01 4.800000e-01 
1.500000e+00 5.694556e-01 4.800000e-01 
1.500000e+00 5.469186e-01 4.800000e-01 
1.500000e+00 5.233138e-01 4.800000e-01 
1.500000e+00 4.986076e-01 4.800000e-01 
1.500000e+00 4.727708e-01 4.800000e-01 
1.500000e+00 4.457805e-01 4.760000e-01 
1.500000e+00 4.176198e-01 4.800000e-01 
1.500000e+00 3.882828e-01 4.800000e-01 
1.500000e+00 3.577726e-01 4.800000e-01 
1.500000e+00 3.261071e-01 4.800000e-01 
1.500000e+00 2.933176e-01 4.800000e-01 
1.500000e+00 2.594515e-01 4.800000e-01 
1.500000e+00 2.245745e-01 4.800000e-01 
1.500000e+00 1.887700e-01 4.800000e-01 
1.500000e+00 1.521394e-01 4.820000e-01 
1.500000e+00 1.148031e-01 4.800000e-01 
1.500000e+00 7.689765e-02 4.800000e-01 
1.500000e+00 3.857500e-02 4.800000e-01 
1.500000e+00 0 4.800000e-01 

1.750000e+00 8.616825e-01 4.800000e-01 
1.750000e+00 8.554323e-01 4.800000e-01 
1.750000e+00 8.484842e-01 4.800000e-01 
1.750000e+00 8.408709e-01 4.800000e-01 
1.750000e+00 8.326177e-01 4.800000e-01 
1.750000e+00 8.237427e-01 4.800000e-01 
1.750000e+00 8.142570e-01 4.800000e-01 
1.750000e+00 8.041653e-01 4.800000e-01 
1.750000e+00 7.934666e-01 4.800000e-01 
1.750000e+00 7.821546e-01 4.800000e-01 
1.750000e+00 7.702181e-01 4.800000e-01 
1.750000e+00 7.576420e-01 4.800000e-01 
1.750000e+00 7.444072e-01 4.800000e-01 
1.750000e+00 7.304908e-01 4.800000e-01 
1.750000e+00 7.158667e-01 4.800000e-01 
1.750000e+00 7.005061e-01 4.800000e-01 
1.750000e+00 6.843774e-01 4.800000e-01 
1.750000e+00 6.674464e-01 4.780000e-01 
1.750000e+00 6.496776e-01 4.800000e-01 
1.750000e+00 6.310329e-01 4.800000e-01 
1.750000e+00 6.114740e-01 4.800000e-01 
1.750000e+00 5.909613e-01 4.780000e-01 
1.750000e+00 5.694556e-01 4.800000e-01 
1.750000e+00 5.469186e-01 4.800000e-01 
1.750000e+00 5.233138e-01 4.800000e-01 
1.750000e+00 4.986076e-01 4.800000e-01 
1.750000e+00 4.727708e-01 4.800000e-01 
1.750000e+00 4.457805e-01 4.800000e-01 
1.750000e+00 4.176198e-01 4.800000e-01 
1.750000e+00 3.882828e-01 4.800000e-01 
1.750000e+00 3.577726e-01 4.780000e-01 
1.750000e+00 3.261071e-01 4.800000e-01 
1.750000e+00 2.933176e-01 4.760000e-01 
1.750000e+00 2.594515e-01 4.800000e-01 
1.750000e+00 2.245745e-01 4.800000e-01 
1.750000e+00 1.887700e-01 4.800000e-01 
1.750000e+00 1.521394e-01 4.800000e-01 
1.750000e+00 1.148031e-01 4.800000e-01 
1.750000e+00 7.689765e-02 4.800000e-01 
1.750000e+00 3.857500e-02 4.800000e-01 
1.750000e+00 0 4.800000e-01 

2 8.616825e-01 4.800000e-01 
2 8.554323e-01 4.760000e-01 
2 8.484842e-01 4.800000e-01 
2 8.408709e-01 4.800000e-01 
2 8.326177e-01 4.800000e-01 
2 8.237427e-01 4.800000e-01 
2 8.142570e-01 4.800000e-01 
2 8.041653e-01 4.800000e-01 
2 7.934666e-01 4.800000e-01 
2 7.821546e-01 4.800000e-01 
2 7.702181e-01 4.800000e-01 
2 7.576420e-01 4.800000e-01 
2 7.444072e-01 4.800000e-01 
2 7.304908e-01 4.800000e-01 
2 7.158667e-01 4.800000e-01 
2 7.005061e-01 4.780000e-01 
2 6.843774e-01 4.800000e-01 
2 6.674464e-01 4.800000e-01 
2 6.496776e-01 4.780000e-01 
2 6.310329e-01 4.780000e-01 
2 6.114740e-01 4.800000e-01 
2 5.909613e-01 4.800000e-01 
2 5.694556e-01 4.800000e-01 
2 5.469186e-01 4.800000e-01 
2 5.233138e-01 4.800000e-01 
2 4.986076e-01 4.800000e-01 
2 4.727708e-01 4.800000e-01 
2 4.457805e-01 4.800000e-01 
2 4.176198e-01 4.800000e-01 
2 3.882828e-01 4.800000e-01 
2 3.577726e-01 4.800000e-01 
2 3.261071e-01 4.800000e-01 
2 2.933176e-01 4.800000e-01 
2 2.594515e-01 4.800000e-01 
2 2.245745e-01 4.800000e-01 
2 1.887700e-01 4.800000e-01 
2 1.521394e-01 4.800000e-01 
2 1.148031e-01 4.800000e-01 
2 7.689765e-02 4.820000e-01 
2 3.857500e-02 4.780000e-01 
2 0 4.800000e-01 

2.250000e+00 8.616825e-01 4.780000e-01 
2.250000e+00 8.554323e-01 4.800000e-01 
2.250000e+00 8.484842e-01 4.800000e-01 
2.250000e+00 8.408709e-01 4.800000e-01 
2.250000e+00 8.326177e-01 4.780000e-01 
2.250000e+00 8.237427e-01 4.800000e-01 
2.250000e+00 8.142570e-01 4.800000e-01 
2.250000e+00 8.041653e-01 4.800000e-01 
2.250000e+00 7.934666e-01 4.800000e-01 
2.250000e+00 7.821546e-01 4.800000e-01 
2.250000e+00 7.702181e-01 4.800000e-01 
2.250000e+00 7.576420e-01 4.800000e-01 
2.250000e+00 7.444072e-01 4.800000e-01 
2.250000e+00 7.304908e-01 4.800000e-01 
2.250000e+00 7.158667e-01 4.800000e-01 
2.250000e+00 7.005061e-01 4.800000e-01 
2.250000e+00 6.843774e-01 4.800000e-01 
2.250000e+00 6.674464e-01 4.800000e-01 
2.250000e+00 6.496776e-01 4.760000e-01 
2.250000e+00 6.310329e-01 4.800000e-01 
2.250000e+00 6.114740e-01 4.800000e-01 
2.250000e+00 5.909613e-01 4.800000e-01 
2.250000e+00 5.694556e-01 4.800000e-01 
2.250000e+00 5.469186e-01 4.800000e-01 
2.250000e+00 5.233138e-01 4.800000e-01 
2.250000e+00 4.986076e-01 4.800000e-01 
2.250000e+00 4.727708e-01 4.800000e-01 
2.250000e+00 4.457805e-01 4.800000e-01 
2.250000e+00 4.176198e-01 4.800000e-01 
2.250000e+00 3.882828e-01 4.800000e-01 
2.250000e+00 3.577726e-01 4.800000e-01 
2.250000e+00 3.261071e-01 4.800000e-01 
2.250000e+00 2.933176e-01 4.780000e-01 
2.250000e+00 2.594515e-01 4.800000e-01 
2.250000e+00 2.245745e-01 4.800000e-01 
2.250000e+00 1.887700e-01 4.800000e-01 
2.250000e+00 1.521394e-01 4.800000e-01 
2.250000e+00 1.148031e-01 4.800000e-01 
2.250000e+00 7.689765e-02 4.800000e-01 
2.250000e+00 3.857500e-02 4.800000e-01 
2.250000e+00 0 4.800000e-01 

2.500000e+00 8.616825e-01 4.760000e-01 
2.500000e+00 8.554323e-01 4.800000e-01 
2.500000e+00 8.484842e-01 4.800000e-01 
2.500000e+00 8.408709e-01 4.800000e-01 
2.500000e+00 8.326177e-01 4.800000e-01 
2.500000e+00 8.237427e-01 4.800000e-01 
2.500000e+00 8.142570e-01 4.780000e-01 
2.500000e+00 8.041653e-01 4.800000e-01 
2.500000e+00 7.934666e-01 4.780000e-01 
2.500000e+00 7.821546e-01 4.800000e-01 
2.500000e+00 7.702181e-01 4.800000e-01 
2.500000e+00 7.576420e-01 4.800000e-01 
2.500000e+00 7.444072e-01 4.800000e-01 
2.500000e+00 7.304908e-01 4.800000e-01 
2.500000e+00 7.158667e-01 4.800000e-01 
2.500000e+00 7.005061e-01 4.800000e-01 
2.500000e+00 6.843774e-01 4.800000e-01 
2.500000e+00 6.674464e-01 4.800000e-01 
2.500000e+00 6.496776e-01 4.780000e-01 
2.500000e+00 6.310329e-01 4.800000e-01 
2.500000e+00 6.114740e-01 4.800000e-01 
2.500000e+00 5.909613e-01 4.800000e-01 
2.500000e+00 5.694556e-01 4.800000e-01 
2.500000e+00 5.469186e-01 4.800000e-01 
2.500000e+00 5.233138e-01 4.800000e-01 
2.500000e+00 4.986076e-01 4.800000e-01 
2.500000e+00 4.727708e-01 4.800000e-01 
2.500000e+00 4.457805e-01 4.780000e-01 
2.500000e+00 4.176198e-01 4.800000e-01 
2.500000e+00 3.882828e-01 4.800000e-01 
2.500000e+00 3.577726e-01 4.800000e-01 
2.500000e+00 3.261071e-01 4.800000e-01 
2.500000e+00 2.933176e-01 4.800000e-01 
2.500000e+00 2.594515e-01 4.800000e-01 
2.500000e+00 2.245745e-01 4.800000e-01 
2.500000e+00 1.887700e-01 4.800000e-01 
2.500000e+00 1.521394e-01 4.800000e-01 
2.500000e+00 1.148031e-01 4.820000e-01 
2.500000e+00 7.689765e-02 4.800000e-01 
2.500000e+00 3.857500e-02 4.800000e-01 
2.500000e+00 0 4.800000e-01 

2.750000e+00 8.616825e-01 4.800000e-01 
2.750000e+00 8.554323e-01 4.800000e-01 
2.750000e+00 8.484842e-01 4.800000e-01 
2.750000e+00 8.408709e-01 4.800000e-01 
2.750000e+00 8.326177e-01 4.800000e-01 
2.750000e+00 8.237427e-01 4.800000e-01 
2.750000e+00 8.142570e-01 4.800000e-01 
2.750000e+00 8.041653e-01 4.780000e-01 
2.750000e+00 7.934666e-01 4.800000e-01 
2.750000e+00 7.821546e-01 4.780000e-01 
2.750000e+00 7.702181e-01 4.800000e-01 
2.750000e+00 7.576420e-01 4.800000e-01 
2.750000e+00 7.444072e-01 4.800000e-01 
2.750000e+00 7.304908e-01 4.800000e-01 
2.750000e+00 7.158667e-01 4.800000e-01 
2.750000e+00 7.005061e-01 4.800000e-01 
2.750000e+00 6.843774e-01 4.800000e-01 
2.750000e+00 6.674464e-01 4.800000e-01 
2.750000e+00 6.496776e-01 4.800000e-01 
2.750000e+00 6.310329e-01 4.800000e-01 
2.750000e+00 6.114740e-01 4.800000e-01 
2.750000e+00 5.909613e-01 4.800000e-01 
2.750000e+00 5.694556e-01 4.800000e-01 
2.750000e+00 5.469186e-01 4.800000e-01 
2.750000e+00 5.233138e-01 4.800000e-01 
2.750000e+00 4.986076e-01 4.800000e-01 
2.750000e+00 4.727708e-01 4.800000e-01 
2.750000e+00 4.457805e-01 4.800000e-01 
2.750000e+00 4.176198e-01 4.800000e-01 
2.750000e+00 3.882828e-01 4.800000e-01 
2.750000e+00 3.577726e-01 4.800000e-01 
2.750000e+00 3.261071e-01 4.800000e-01 
2.750000e+00 2.933176e-01 4.800000e-01 
2.750000e+00 2.594515e-01 4.800000e-01 
2.750000e+00 2.245745e-01 4.800000e-01 
2.750000e+00 1.887700e-01 4.820000e-01 
2.750000e+00 1.521394e-01 4.780000e-01 
2.750000e+00 1.148031e-01 4.800000e-01 
2.750000e+00 7.689765e-02 4.800000e-01 
2.750000e+00 3.857500e-02 4.800000e-01 
2.750000e+00 0 4.800000e-01 

3 8.616825e-01 4.800000e-01 
3 8.554323e-01 4.800000e-01 
3 8.484842e-01 4.800000e-01 
3 8.408709e-01 4.800000e-01 
3 8.326177e-01 4.800000e-01 
3 8.237427e-01 4.800000e-01 
3 8.142570e-01 4.800000e-01 
3 8.041653e-01 4.800000e-01 
3 7.934666e-01 4.780000e-01 
3 7.821546e-01 4.800000e-01 
3 7.702181e-01 4.800000e-01 
3 7.576420e-01 4.780000e-01 
3 7.444072e-01 4.800000e-01 
3 7.304908e-01 4.800000e-01 
3 7.158667e-01 4.800000e-01 
3 7.005061e-01 4.780000e-01 
3 6.843774e-01 4.800000e-01 
3 6.674464e-01 4.800000e-01 
3 6.496776e-01 4.800000e-01 
3 6.310329e-01 4.800000e-01 
3 6.114740e-01 4.800000e-01 
3 5.909613e-01 4.800000e-01 
3 5.694556e-01 4.800000e-01 
3 5.469186e-01 4.780000e-01 
3 5.233138e-01 4.800000e-01 
3 4.986076e-01 4.800000e-01 
3 4.727708e-01 4.780000e-01 
3 4.457805e-01 4.800000e-01 
3 4.176198e-01 4.800000e-01 
3 3.882828e-01 4.800000e-01 
3 3.577726e-01 4.800000e-01 
3 3.261071e-01 4.800000e-01 
3 2.933176e-01 4.820000e-01 
3 2.594515e-01 4.800000e-01 
3 2.245745e-01 4.820000e-01 
3 1.887700e-01 4.800000e-01 
3 1.521394e-01 4.800000e-01 
3 1.148031e-01 4.800000e-01 
3 7.689765e-02 4.800000e-01 
3 3.857500e-02 4.800000e-01 
3 0 4.800000e-01 

3.250000e+00 8.616825e-01 4.800000e-01 
3.250000e+00 8.554323e-01 4.800000e-01 
3.250000e+00 8.484842e-01 4.800000e-01 
3.250000e+00 8.408709e-01 4.800000e-01 
3.250000e+00 8.326177e-01 4.800000e-01 
3.250000e+00 8.237427e-01 4.800000e-01 
3.250000e+00 8.142570e-01 4.800000e-01 
3.250000e+00 8.041653e-01 4.800000e-01 
3.250000e+00 7.934666e-01 4.800000e-01 
3.250000e+00 7.821546e-01 4.800000e-01 
3.250000e+00 7.702181e-01 4.800000e-01 
3.250000e+00 7.576420e-01 4.800000e-01 
3.250000e+00 7.444072e-01 4.800000e-01 
3.250000e+00 7.304908e-01 4.800000e-01 
3.250000e+00 7.158667e-01 4.760000e-01 
3.250000e+00 7.005061e-01 4.780000e-01 
3.250000e+00 6.843774e-01 4.800000e-01 
3.250000e+00 6.674464e-01 4.800000e-01 
3.250000e+00 6.496776e-01 4.800000e-01 
3.250000e+00 6.310329e-01 4.800000e-01 
3.250000e+00 6.114740e-01 4.800000e-01 
3.250000e+00 5.909613e-01 4.800000e-01 
3.250000e+00 5.694556e-01 4.800000e-01 
3.250000e+00 5.469186e-01 4.800000e-01 
3.250000e+00 5.233138e-01 4.800000e-01 
3.250000e+00 4.986076e-01 4.800000e-01 
3.250000e+00 4.727708e-01 4.800000e-01 
3.250000e+00 4.457805e-01 4.800000e-01 
3.250000e+00 4.176198e-01 4.800000e-01 
3.250000e+00 3.882828e-01 4.800000e-01 
3.250000e+00 3.577726e-01 4.800000e-01 
3.250000e+00 3.261071e-01 4.800000e-01 
3.250000e+00 2.933176e-01 4.800000e-01 
3.250000e+00 2.594515e-01 4.800000e-01 
3.250000e+00 2.245745e-01 4.800000e-01 
3.250000e+00 1.887700e-01 4.800000e-01 
3.250000e+00 1.521394e-01 4.800000e-01 
3.250000e+00 1.148031e-01 4.800000e-01 
3.250000e+00 7.689765e-02 4.800000e-01 
3.250000e+00 3.857500e-02 4.800000e-01 
3.250000e+00 0 4.800000e-01 

3.500000e+00 8.616825e-01 4.800000e-01 
3.500000e+00 8.554323e-01 4.800000e-01 
3.500000e+00 8.484842e-01 4.800000e-01 
3.500000e+00 8.408709e-01 4.800000e-01 
3.500000e+00 8.326177e-01 4.800000e-01 
3.500000e+00 8.237427e-01 4.780000e-01 
3.500000e+00 8.142570e-01 4.800000e-01 
3.500000e+00 8.041653e-01 4.800000e-01 
3.500000e+00 7.934666e-01 4.800000e-01 
3.500000e+00 7.821546e-01 4.800000e-01 
3.500000e+00 7.702181e-01 4.800000e-01 
3.500000e+00 7.576420e-01 4.800000e-01 
3.500000e+00 7.444072e-01 4.780000e-01 
3.500000e+00 7.304908e-01 4.800000e-01 
3.500000e+00 7.158667e-01 4.800000e-01 
3.500000e+00 7.005061e-01 4.800000e-01 
3.500000e+00 6.843774e-01 4.800000e-01 
3.500000e+00 6.674464e-01 4.780000e-01 
3.500000e+00 6.496776e-01 4.800000e-01 
3.500000e+00 6.310329e-01 4.800000e-01 
3.500000e+00 6.114740e-01 4.800000e-01 
3.500000e+00 5.909613e-01 4.800000e-01 
3.500000e+00 5.694556e-01 4.800000e-01 
3.500000e+00 5.469186e-01 4.800000e-01 
3.500000e+00 5.233138e-01 4.800000e-01 
3.500000e+00 4.986076e-01 4.800000e-01 
3.500000e+00 4.727708e-01 4.780000e-01 
3.500000e+00 4.457805e-01 4.800000e-01 
3.500000e+00 4.176198e-01 4.800000e-01 
3.500000e+00 3.882828e-01 4.800000e-01 
3.500000e+00 3.577726e-01 4.800000e-01 
3.500000e+00 3.261071e-01 4.800000e-01 
3.500000e+00 2.933176e-01 4.800000e-01 
3.500000e+00 2.594515e-01 4.800000e-01 
3.500000e+00 2.245745e-01 4.800000e-01 
3.500000e+00 1.887700e-01 4.800000e-01 
3.500000e+00 1.521394e-01 4.800000e-01 
3.500000e+00 1.148031e-01 4.800000e-01 
3.500000e+00 7.689765e-02 4.800000e-01 
3.500000e+00 3.857500e-02 4.800000e-01 
3.500000e+00 0 4.800000e-01 

3.750000e+00 8.616825e-01 4.800000e-01 
3.750000e+00 8.554323e-01 4.800000e-01 
3.750000e+00 8.484842e-01 4.800000e-01 
3.750000e+00 8.408709e-01 4.800000e-01 
3.750000e+00 8.326177e-01 4.800000e-01 
3.750000e+00 8.237427e-01 4.780000e-01 
3.750000e+00 8.142570e-01 4.800000e-01 
3.750000e+00 8.041653e-01 4.800000e-01 
3.750000e+00 7.934666e-01 4.800000e-01 
3.750000e+00 7.821546e-01 4.820000e-01 
3.750000e+00 7.702181e-01 4.800000e-01 
3.750000e+00 7.576420e-01 4.800000e-01 
3.750000e+00 7.444072e-01 4.800000e-01 
3.750000e+00 7.304908e-01 4.800000e-01 
3.750000e+00 7.158667e-01 4.800000e-01 
3.750000e+00 7.005061e-01 4.760000e-01 
3.750000e+00 6.843774e-01 4.800000e-01 
3.750000e+00 6.674464e-01 4.800000e-01 
3.750000e+00 6.496776e-01 4.800000e-01 
3.750000e+00 6.310329e-01 4.800000e-01 
3.750000e+00 6.114740e-01 4.800000e-01 
3.750000e+00 5.909613e-01 4.800000e-01 
3.750000e+00 5.694556e-01 4.800000e-01 
3.750000e+00 5.469186e-01 4.800000e-01 
3.750000e+00 5.233138e-01 4.800000e-01 
3.750000e+00 4.986076e-01 4.800000e-01 
3.750000e+00 4.727708e-01 4.780000e-01 
3.750000e+00 4.457805e-01 4.800000e-01 
3.750000e+00 4.176198e-01 4.800000e-01 
3.750000e+00 3.882828e-01 4.820000e-01 
3.750000e+00 3.577726e-01 4.800000e-01 
3.750000e+00 3.261071e-01 4.800000e-01 
3.750000e+00 2.933176e-01 4.800000e-01 
3.750000e+00 2.594515e-01 4.820000e-01 
3.750000e+00 2.245745e-01 4.800000e-01 
3.750000e+00 1.887700e-01 4.800000e-01 
3.750000e+00 1.521394e-01 4.780000e-01 
3.750000e+00 1.148031e-01 4.800000e-01 
3.750000e+00 7.689765e-02 4.800000e-01 
3.750000e+00 3.857500e-02 4.800000e-01 
3.750000e+00 0 4.800000e-01 

4 8.616825e-01 4.800000e-01 
4 8.554323e-01 4.800000e-01 
4 8.484842e-01 4.800000e-01 
4 8.408709e-01 4.800000e-01 
4 8.326177e-01 4.800000e-01 
4 8.237427e-01 4.800000e-01 
4 8.142570e-01 4.800000e-01 
4 8.041653e-01 4.800000e-01 
4 7.934666e-01 4.780000e-01 
4 7.821546e-01 4.800000e-01 
4 7.702181e-01 4.800000e-01 
4 7.576420e-01 4.800000e-01 
4 7.444072e-01 4.800000e-01 
4 7.304908e-01 4.800000e-01 
4 7.158667e-01 4.800000e-01 
4 7.005061e-01 4.800000e-01 
4 6.843774e-01 4.800000e-01 
4 6.674464e-01 4.800000e-01 
4 6.496776e-01 4.800000e-01 
4 6.310329e-01 4.800000e-01 
4 6.114740e-01 4.780000e-01 
4 5.909613e-01 4.800000e-01 
4 5.694556e-01 4.800000e-01 
4 5.469186e-01 4.800000e-01 
4 5.233138e-01 4.800000e-01 
4 4.986076e-01 4.800000e-01 
4 4.727708e-01 4.800000e-01 
4 4.457805e-01 4.800000e-01 
4 4.176198e-01 4.800000e-01 
4 3.882828e-01 4.780000e-01 
4 3.577726e-01 4.800000e-01 
4 3.261071e-01 4.800000e-01 
4 2.933176e-01 4.800000e-01 
4 2.594515e-01 4.800000e-01 
4 2.245745e-01 4.800000e-01 
4 1.887700e-01 4.800000e-01 
4 1.521394e-01 4.800000e-01 
4 1.148031e-01 4.800000e-01 
4 7.689765e-02 4.800000e-01 
4 3.857500e-02 4.820000e-01 
4 0 4.800000e-01 



==> data/phasediag/cessl-obslenp.dat <==
50 1 4.820000e-01 
50 1.300000e+00 4.800000e-01 
50 1.600000e+00 4.800000e-01 
50 1.900000e+00 4.800000e-01 
50 2.200000e+00 4.800000e-01 
50 2.500000e+00 4.800000e-01 
50 2.800000e+00 4.800000e-01 
50 3.100000e+00 4.800000e-01 
50 3.400000e+00 4.800000e-01 
50 3.700000e+00 4.800000e-01 
50 4 4.800000e-01 
50 4.300000e+00 4.800000e-01 
50 4.600000e+00 4.800000e-01 
50 4.900000e+00 4.800000e-01 
50 5.200000e+00 4.800000e-01 
50 5.500000e+00 4.800000e-01 
50 5.800000e+00 4.800000e-01 
50 6.100000e+00 4.800000e-01 
50 6.400000e+00 4.800000e-01 
50 6.700000e+00 4.800000e-01 
50 7 4.800000e-01 

152 1 4.800000e-01 
152 1.300000e+00 4.800000e-01 
152 1.600000e+00 4.800000e-01 
152 1.900000e+00 4.800000e-01 
152 2.200000e+00 4.800000e-01 
152 2.500000e+00 4.800000e-01 
152 2.800000e+00 4.800000e-01 
152 3.100000e+00 4.800000e-01 
152 3.400000e+00 4.820000e-01 
152 3.700000e+00 4.800000e-01 
152 4 4.800000e-01 
152 4.300000e+00 4.800000e-01 
152 4.600000e+00 4.800000e-01 
152 4.900000e+00 4.800000e-01 
152 5.200000e+00 4.800000e-01 
152 5.500000e+00 4.800000e-01 
152 5.800000e+00 4.800000e-01 
152 6.100000e+00 4.800000e-01 
152 6.400000e+00 4.800000e-01 
152 6.700000e+00 4.800000e-01 
152 7 4.800000e-01 

254 1 4.800000e-01 
254 1.300000e+00 4.800000e-01 
254 1.600000e+00 4.800000e-01 
254 1.900000e+00 4.800000e-01 
254 2.200000e+00 4.800000e-01 
254 2.500000e+00 4.800000e-01 
254 2.800000e+00 4.800000e-01 
254 3.100000e+00 4.800000e-01 
254 3.400000e+00 4.800000e-01 
254 3.700000e+00 4.800000e-01 
254 4 4.800000e-01 
254 4.300000e+00 4.800000e-01 
254 4.600000e+00 4.800000e-01 
254 4.900000e+00 4.800000e-01 
254 5.200000e+00 4.800000e-01 
254 5.500000e+00 4.800000e-01 
254 5.800000e+00 4.800000e-01 
254 6.100000e+00 4.800000e-01 
254 6.400000e+00 4.800000e-01 
254 6.700000e+00 4.800000e-01 
254 7 4.800000e-01 

356 1 4.800000e-01 
356 1.300000e+00 4.800000e-01 
356 1.600000e+00 4.800000e-01 
356 1.900000e+00 4.800000e-01 
356 2.200000e+00 4.800000e-01 
356 2.500000e+00 4.800000e-01 
356 2.800000e+00 4.800000e-01 
356 3.100000e+00 4.780000e-01 
356 3.400000e+00 4.800000e-01 
356 3.700000e+00 4.800000e-01 
356 4 4.800000e-01 
356 4.300000e+00 4.760000e-01 
356 4.600000e+00 4.800000e-01 
356 4.900000e+00 4.800000e-01 
356 5.200000e+00 4.800000e-01 
356 5.500000e+00 4.800000e-01 
356 5.800000e+00 4.800000e-01 
356 6.100000e+00 4.800000e-01 
356 6.400000e+00 4.780000e-01 
356 6.700000e+00 4.800000e-01 
356 7 4.800000e-01 

460 1 4.800000e-01 
460 1.300000e+00 4.800000e-01 
460 1.600000e+00 4.780000e-01 
460 1.900000e+00 4.800000e-01 
460 2.200000e+00 4.800000e-01 
460 2.500000e+00 4.800000e-01 
460 2.800000e+00 4.800000e-01 
460 3.100000e+00 4.800000e-01 
460 3.400000e+00 4.800000e-01 
460 3.700000e+00 4.800000e-01 
460 4 4.800000e-01 
460 4.300000e+00 4.800000e-01 
460 4.600000e+00 4.800000e-01 
460 4.900000e+00 4.800000e-01 
460 5.200000e+00 4.800000e-01 
460 5.500000e+00 4.800000e-01 
460 5.800000e+00 4.800000e-01 
460 6.100000e+00 4.800000e-01 
460 6.400000e+00 4.800000e-01 
460 6.700000e+00 4.800000e-01 
460 7 4.800000e-01 

562 1 4.320000e-01 
562 1.300000e+00 4.800000e-01 
562 1.600000e+00 4.800000e-01 
562 1.900000e+00 4.800000e-01 
562 2.200000e+00 4.800000e-01 
562 2.500000e+00 4.800000e-01 
562 2.800000e+00 4.800000e-01 
562 3.100000e+00 4.800000e-01 
562 3.400000e+00 4.800000e-01 
562 3.700000e+00 4.800000e-01 
562 4 4.800000e-01 
562 4.300000e+00 4.780000e-01 
562 4.600000e+00 4.800000e-01 
562 4.900000e+00 4.800000e-01 
562 5.200000e+00 4.780000e-01 
562 5.500000e+00 4.800000e-01 
562 5.800000e+00 4.800000e-01 
562 6.100000e+00 4.800000e-01 
562 6.400000e+00 4.800000e-01 
562 6.700000e+00 4.800000e-01 
562 7 4.800000e-01 

664 1 4.300000e-01 
664 1.300000e+00 4.800000e-01 
664 1.600000e+00 4.800000e-01 
664 1.900000e+00 4.800000e-01 
664 2.200000e+00 4.800000e-01 
664 2.500000e+00 4.800000e-01 
664 2.800000e+00 4.800000e-01 
664 3.100000e+00 4.780000e-01 
664 3.400000e+00 4.800000e-01 
664 3.700000e+00 4.800000e-01 
664 4 4.800000e-01 
664 4.300000e+00 4.800000e-01 
664 4.600000e+00 4.800000e-01 
664 4.900000e+00 4.800000e-01 
664 5.200000e+00 4.800000e-01 
664 5.500000e+00 4.800000e-01 
664 5.800000e+00 4.800000e-01 
664 6.100000e+00 4.800000e-01 
664 6.400000e+00 4.800000e-01 
664 6.700000e+00 4.800000e-01 
664 7 4.800000e-01 

768 1 3.360000e-01 
768 1.300000e+00 4.800000e-01 
768 1.600000e+00 4.800000e-01 
768 1.900000e+00 4.800000e-01 
768 2.200000e+00 4.800000e-01 
768 2.500000e+00 4.780000e-01 
768 2.800000e+00 4.800000e-01 
768 3.100000e+00 4.800000e-01 
768 3.400000e+00 4.800000e-01 
768 3.700000e+00 4.800000e-01 
768 4 4.800000e-01 
768 4.300000e+00 4.800000e-01 
768 4.600000e+00 4.780000e-01 
768 4.900000e+00 4.800000e-01 
768 5.200000e+00 4.800000e-01 
768 5.500000e+00 4.800000e-01 
768 5.800000e+00 4.780000e-01 
768 6.100000e+00 4.800000e-01 
768 6.400000e+00 4.800000e-01 
768 6.700000e+00 4.800000e-01 
768 7 4.800000e-01 

870 1 3.360000e-01 
870 1.300000e+00 4.800000e-01 
870 1.600000e+00 4.800000e-01 
870 1.900000e+00 4.780000e-01 
870 2.200000e+00 4.800000e-01 
870 2.500000e+00 4.800000e-01 
870 2.800000e+00 4.800000e-01 
870 3.100000e+00 4.800000e-01 
870 3.400000e+00 4.800000e-01 
870 3.700000e+00 4.800000e-01 
870 4 4.800000e-01 
870 4.300000e+00 4.800000e-01 
870 4.600000e+00 4.800000e-01 
870 4.900000e+00 4.800000e-01 
870 5.200000e+00 4.800000e-01 
870 5.500000e+00 4.800000e-01 
870 5.800000e+00 4.800000e-01 
870 6.100000e+00 4.800000e-01 
870 6.400000e+00 4.800000e-01 
870 6.700000e+00 4.800000e-01 
870 7 4.800000e-01 

972 1 1.440000e-01 
972 1.300000e+00 4.800000e-01 
972 1.600000e+00 4.800000e-01 
972 1.900000e+00 4.800000e-01 
972 2.200000e+00 4.780000e-01 
972 2.500000e+00 4.800000e-01 
972 2.800000e+00 4.800000e-01 
972 3.100000e+00 4.800000e-01 
972 3.400000e+00 4.780000e-01 
972 3.700000e+00 4.800000e-01 
972 4 4.800000e-01 
972 4.300000e+00 4.800000e-01 
972 4.600000e+00 4.800000e-01 
972 4.900000e+00 4.800000e-01 
972 5.200000e+00 4.800000e-01 
972 5.500000e+00 4.800000e-01 
972 5.800000e+00 4.800000e-01 
972 6.100000e+00 4.800000e-01 
972 6.400000e+00 4.800000e-01 
972 6.700000e+00 4.800000e-01 
972 7 4.800000e-01 

1076 1 9.600000e-02 
1076 1.300000e+00 4.800000e-01 
1076 1.600000e+00 4.800000e-01 
1076 1.900000e+00 4.800000e-01 
1076 2.200000e+00 4.800000e-01 
1076 2.500000e+00 4.800000e-01 
1076 2.800000e+00 4.800000e-01 
1076 3.100000e+00 4.800000e-01 
1076 3.400000e+00 4.800000e-01 
1076 3.700000e+00 4.800000e-01 
1076 4 4.800000e-01 
1076 4.300000e+00 4.800000e-01 
1076 4.600000e+00 4.800000e-01 
1076 4.900000e+00 4.800000e-01 
1076 5.200000e+00 4.800000e-01 
1076 5.500000e+00 4.800000e-01 
1076 5.800000e+00 4.800000e-01 
1076 6.100000e+00 4.800000e-01 
1076 6.400000e+00 4.800000e-01 
1076 6.700000e+00 4.800000e-01 
1076 7 4.800000e-01 

1178 1 4.800000e-02 
1178 1.300000e+00 4.320000e-01 
1178 1.600000e+00 4.800000e-01 
1178 1.900000e+00 4.780000e-01 
1178 2.200000e+00 4.800000e-01 
1178 2.500000e+00 4.800000e-01 
1178 2.800000e+00 4.780000e-01 
1178 3.100000e+00 4.800000e-01 
1178 3.400000e+00 4.800000e-01 
1178 3.700000e+00 4.800000e-01 
1178 4 4.800000e-01 
1178 4.300000e+00 4.800000e-01 
1178 4.600000e+00 4.800000e-01 
1178 4.900000e+00 4.780000e-01 
1178 5.200000e+00 4.800000e-01 
1178 5.500000e+00 4.800000e-01 
1178 5.800000e+00 4.800000e-01 
1178 6.100000e+00 4.800000e-01 
1178 6.400000e+00 4.800000e-01 
1178 6.700000e+00 4.800000e-01 
1178 7 4.800000e-01 

1280 1 4.800000e-02 
1280 1.300000e+00 2.900000e-01 
1280 1.600000e+00 4.800000e-01 
1280 1.900000e+00 4.800000e-01 
1280 2.200000e+00 4.800000e-01 
1280 2.500000e+00 4.800000e-01 
1280 2.800000e+00 4.800000e-01 
1280 3.100000e+00 4.800000e-01 
1280 3.400000e+00 4.800000e-01 
1280 3.700000e+00 4.800000e-01 
1280 4 4.800000e-01 
1280 4.300000e+00 4.800000e-01 
1280 4.600000e+00 4.780000e-01 
1280 4.900000e+00 4.800000e-01 
1280 5.200000e+00 4.800000e-01 
1280 5.500000e+00 4.800000e-01 
1280 5.800000e+00 4.800000e-01 
1280 6.100000e+00 4.800000e-01 
1280 6.400000e+00 4.800000e-01 
1280 6.700000e+00 4.800000e-01 
1280 7 4.800000e-01 

1384 1 0 
1384 1.300000e+00 3.840000e-01 
1384 1.600000e+00 4.320000e-01 
1384 1.900000e+00 4.780000e-01 
1384 2.200000e+00 4.780000e-01 
1384 2.500000e+00 4.800000e-01 
1384 2.800000e+00 4.800000e-01 
1384 3.100000e+00 4.800000e-01 
1384 3.400000e+00 4.800000e-01 
1384 3.700000e+00 4.800000e-01 
1384 4 4.800000e-01 
1384 4.300000e+00 4.800000e-01 
1384 4.600000e+00 4.800000e-01 
1384 4.900000e+00 4.800000e-01 
1384 5.200000e+00 4.800000e-01 
1384 5.500000e+00 4.800000e-01 
1384 5.800000e+00 4.800000e-01 
1384 6.100000e+00 4.800000e-01 
1384 6.400000e+00 4.800000e-01 
1384 6.700000e+00 4.800000e-01 
1384 7 4.800000e-01 

1486 1 0 
1486 1.300000e+00 2.400000e-01 
1486 1.600000e+00 4.800000e-01 
1486 1.900000e+00 4.800000e-01 
1486 2.200000e+00 4.800000e-01 
1486 2.500000e+00 4.800000e-01 
1486 2.800000e+00 4.800000e-01 
1486 3.100000e+00 4.800000e-01 
1486 3.400000e+00 4.780000e-01 
1486 3.700000e+00 4.800000e-01 
1486 4 4.800000e-01 
1486 4.300000e+00 4.800000e-01 
1486 4.600000e+00 4.800000e-01 
1486 4.900000e+00 4.800000e-01 
1486 5.200000e+00 4.800000e-01 
1486 5.500000e+00 4.800000e-01 
1486 5.800000e+00 4.800000e-01 
1486 6.100000e+00 4.800000e-01 
1486 6.400000e+00 4.780000e-01 
1486 6.700000e+00 4.800000e-01 
1486 7 4.800000e-01 

1588 1 0 
1588 1.300000e+00 2.880000e-01 
1588 1.600000e+00 4.320000e-01 
1588 1.900000e+00 4.800000e-01 
1588 2.200000e+00 4.800000e-01 
1588 2.500000e+00 4.800000e-01 
1588 2.800000e+00 4.800000e-01 
1588 3.100000e+00 4.800000e-01 
1588 3.400000e+00 4.800000e-01 
1588 3.700000e+00 4.800000e-01 
1588 4 4.800000e-01 
1588 4.300000e+00 4.800000e-01 
1588 4.600000e+00 4.800000e-01 
1588 4.900000e+00 4.800000e-01 
1588 5.200000e+00 4.800000e-01 
1588 5.500000e+00 4.800000e-01 
1588 5.800000e+00 4.800000e-01 
1588 6.100000e+00 4.800000e-01 
1588 6.400000e+00 4.800000e-01 
1588 6.700000e+00 4.780000e-01 
1588 7 4.800000e-01 

1692 1 0 
1692 1.300000e+00 1.920000e-01 
1692 1.600000e+00 4.800000e-01 
1692 1.900000e+00 4.800000e-01 
1692 2.200000e+00 4.800000e-01 
1692 2.500000e+00 4.800000e-01 
1692 2.800000e+00 4.800000e-01 
1692 3.100000e+00 4.800000e-01 
1692 3.400000e+00 4.800000e-01 
1692 3.700000e+00 4.800000e-01 
1692 4 4.800000e-01 
1692 4.300000e+00 4.800000e-01 
1692 4.600000e+00 4.800000e-01 
1692 4.900000e+00 4.800000e-01 
1692 5.200000e+00 4.800000e-01 
1692 5.500000e+00 4.800000e-01 
1692 5.800000e+00 4.800000e-01 
1692 6.100000e+00 4.800000e-01 
1692 6.400000e+00 4.800000e-01 
1692 6.700000e+00 4.800000e-01 
1692 7 4.800000e-01 

1794 1 0 
1794 1.300000e+00 2.400000e-01 
1794 1.600000e+00 4.320000e-01 
1794 1.900000e+00 4.320000e-01 
1794 2.200000e+00 4.780000e-01 
1794 2.500000e+00 4.800000e-01 
1794 2.800000e+00 4.800000e-01 
1794 3.100000e+00 4.800000e-01 
1794 3.400000e+00 4.780000e-01 
1794 3.700000e+00 4.800000e-01 
1794 4 4.780000e-01 
1794 4.300000e+00 4.800000e-01 
1794 4.600000e+00 4.780000e-01 
1794 4.900000e+00 4.800000e-01 
1794 5.200000e+00 4.800000e-01 
1794 5.500000e+00 4.800000e-01 
1794 5.800000e+00 4.800000e-01 
1794 6.100000e+00 4.800000e-01 
1794 6.400000e+00 4.800000e-01 
1794 6.700000e+00 4.800000e-01 
1794 7 4.800000e-01 

1896 1 0 
1896 1.300000e+00 4.800000e-02 
1896 1.600000e+00 4.780000e-01 
1896 1.900000e+00 4.800000e-01 
1896 2.200000e+00 4.800000e-01 
1896 2.500000e+00 4.800000e-01 
1896 2.800000e+00 4.800000e-01 
1896 3.100000e+00 4.800000e-01 
1896 3.400000e+00 4.800000e-01 
1896 3.700000e+00 4.800000e-01 
1896 4 4.800000e-01 
1896 4.300000e+00 4.800000e-01 
1896 4.600000e+00 4.780000e-01 
1896 4.900000e+00 4.800000e-01 
1896 5.200000e+00 4.800000e-01 
1896 5.500000e+00 4.800000e-01 
1896 5.800000e+00 4.800000e-01 
1896 6.100000e+00 4.800000e-01 
1896 6.400000e+00 4.800000e-01 
1896 6.700000e+00 4.800000e-01 
1896 7 4.820000e-01 

2000 1 0 
2000 1.300000e+00 4.800000e-02 
2000 1.600000e+00 2.880000e-01 
2000 1.900000e+00 4.340000e-01 
2000 2.200000e+00 4.340000e-01 
2000 2.500000e+00 4.800000e-01 
2000 2.800000e+00 4.800000e-01 
2000 3.100000e+00 4.800000e-01 
2000 3.400000e+00 4.800000e-01 
2000 3.700000e+00 4.800000e-01 
2000 4 4.780000e-01 
2000 4.300000e+00 4.780000e-01 
2000 4.600000e+00 4.800000e-01 
2000 4.900000e+00 4.800000e-01 
2000 5.200000e+00 4.780000e-01 
2000 5.500000e+00 4.800000e-01 
2000 5.800000e+00 4.800000e-01 
2000 6.100000e+00 4.800000e-01 
2000 6.400000e+00 4.800000e-01 
2000 6.700000e+00 4.800000e-01 
2000 7 4.800000e-01 



==> data/phasediag/cessl-obslensigman.dat <==
50 0 4.800000e-01 
50 2.500000e-01 4.800000e-01 
50 5.000000e-01 4.800000e-01 
50 7.500000e-01 4.800000e-01 
50 1 4.800000e-01 
50 1.250000e+00 4.800000e-01 
50 1.500000e+00 4.800000e-01 
50 1.750000e+00 4.800000e-01 
50 2 4.780000e-01 
50 2.250000e+00 4.800000e-01 
50 2.500000e+00 4.800000e-01 
50 2.750000e+00 4.800000e-01 
50 3 4.800000e-01 
50 3.250000e+00 4.820000e-01 
50 3.500000e+00 4.800000e-01 
50 3.750000e+00 4.800000e-01 
50 4 4.800000e-01 

152 0 4.800000e-01 
152 2.500000e-01 4.800000e-01 
152 5.000000e-01 4.800000e-01 
152 7.500000e-01 4.780000e-01 
152 1 4.800000e-01 
152 1.250000e+00 4.800000e-01 
152 1.500000e+00 4.800000e-01 
152 1.750000e+00 4.800000e-01 
152 2 4.800000e-01 
152 2.250000e+00 4.800000e-01 
152 2.500000e+00 4.800000e-01 
152 2.750000e+00 4.800000e-01 
152 3 4.800000e-01 
152 3.250000e+00 4.800000e-01 
152 3.500000e+00 4.800000e-01 
152 3.750000e+00 4.800000e-01 
152 4 4.800000e-01 

254 0 4.800000e-01 
254 2.500000e-01 4.780000e-01 
254 5.000000e-01 4.800000e-01 
254 7.500000e-01 4.780000e-01 
254 1 4.800000e-01 
254 1.250000e+00 4.800000e-01 
254 1.500000e+00 4.800000e-01 
254 1.750000e+00 4.800000e-01 
254 2 4.800000e-01 
254 2.250000e+00 4.800000e-01 
254 2.500000e+00 4.800000e-01 
254 2.750000e+00 4.800000e-01 
254 3 4.800000e-01 
254 3.250000e+00 4.800000e-01 
254 3.500000e+00 4.800000e-01 
254 3.750000e+00 4.800000e-01 
254 4 4.800000e-01 

356 0 4.800000e-01 
356 2.500000e-01 4.800000e-01 
356 5.000000e-01 4.800000e-01 
356 7.500000e-01 4.800000e-01 
356 1 4.800000e-01 
356 1.250000e+00 4.800000e-01 
356 1.500000e+00 4.800000e-01 
356 1.750000e+00 4.800000e-01 
356 2 4.780000e-01 
356 2.250000e+00 4.800000e-01 
356 2.500000e+00 4.800000e-01 
356 2.750000e+00 4.800000e-01 
356 3 4.800000e-01 
356 3.250000e+00 4.800000e-01 
356 3.500000e+00 4.780000e-01 
356 3.750000e+00 4.800000e-01 
356 4 4.800000e-01 

460 0 4.800000e-01 
460 2.500000e-01 4.800000e-01 
460 5.000000e-01 4.760000e-01 
460 7.500000e-01 4.800000e-01 
460 1 4.800000e-01 
460 1.250000e+00 4.800000e-01 
460 1.500000e+00 4.800000e-01 
460 1.750000e+00 4.780000e-01 
460 2 4.800000e-01 
460 2.250000e+00 4.820000e-01 
460 2.500000e+00 4.800000e-01 
460 2.750000e+00 4.800000e-01 
460 3 4.800000e-01 
460 3.250000e+00 4.800000e-01 
460 3.500000e+00 4.820000e-01 
460 3.750000e+00 4.800000e-01 
460 4 4.800000e-01 

562 0 2.880000e-01 
562 2.500000e-01 4.320000e-01 
562 5.000000e-01 4.780000e-01 
562 7.500000e-01 4.800000e-01 
562 1 4.800000e-01 
562 1.250000e+00 4.800000e-01 
562 1.500000e+00 4.800000e-01 
562 1.750000e+00 4.800000e-01 
562 2 4.800000e-01 
562 2.250000e+00 4.800000e-01 
562 2.500000e+00 4.800000e-01 
562 2.750000e+00 4.800000e-01 
562 3 4.800000e-01 
562 3.250000e+00 4.800000e-01 
562 3.500000e+00 4.800000e-01 
562 3.750000e+00 4.780000e-01 
562 4 4.800000e-01 

664 0 4.800000e-02 
664 2.500000e-01 2.880000e-01 
664 5.000000e-01 3.360000e-01 
664 7.500000e-01 4.800000e-01 
664 1 4.800000e-01 
664 1.250000e+00 4.800000e-01 
664 1.500000e+00 4.800000e-01 
664 1.750000e+00 4.800000e-01 
664 2 4.800000e-01 
664 2.250000e+00 4.800000e-01 
664 2.500000e+00 4.800000e-01 
664 2.750000e+00 4.800000e-01 
664 3 4.800000e-01 
664 3.250000e+00 4.800000e-01 
664 3.500000e+00 4.820000e-01 
664 3.750000e+00 4.800000e-01 
664 4 4.780000e-01 

768 0 9.600000e-02 
768 2.500000e-01 1.920000e-01 
768 5.000000e-01 3.840000e-01 
768 7.500000e-01 4.800000e-01 
768 1 4.800000e-01 
768 1.250000e+00 4.800000e-01 
768 1.500000e+00 4.800000e-01 
768 1.750000e+00 4.800000e-01 
768 2 4.800000e-01 
768 2.250000e+00 4.800000e-01 
768 2.500000e+00 4.800000e-01 
768 2.750000e+00 4.800000e-01 
768 3 4.800000e-01 
768 3.250000e+00 4.800000e-01 
768 3.500000e+00 4.800000e-01 
768 3.750000e+00 4.800000e-01 
768 4 4.800000e-01 

870 0 1.440000e-01 
870 2.500000e-01 9.800000e-02 
870 5.000000e-01 2.900000e-01 
870 7.500000e-01 4.800000e-01 
870 1 4.800000e-01 
870 1.250000e+00 4.800000e-01 
870 1.500000e+00 4.800000e-01 
870 1.750000e+00 4.800000e-01 
870 2 4.800000e-01 
870 2.250000e+00 4.800000e-01 
870 2.500000e+00 4.800000e-01 
870 2.750000e+00 4.800000e-01 
870 3 4.800000e-01 
870 3.250000e+00 4.800000e-01 
870 3.500000e+00 4.800000e-01 
870 3.750000e+00 4.800000e-01 
870 4 4.800000e-01 

972 0 4.800000e-02 
972 2.500000e-01 4.800000e-02 
972 5.000000e-01 2.400000e-01 
972 7.500000e-01 4.320000e-01 
972 1 4.780000e-01 
972 1.250000e+00 4.800000e-01 
972 1.500000e+00 4.800000e-01 
972 1.750000e+00 4.800000e-01 
972 2 4.800000e-01 
972 2.250000e+00 4.800000e-01 
972 2.500000e+00 4.800000e-01 
972 2.750000e+00 4.800000e-01 
972 3 4.800000e-01 
972 3.250000e+00 4.780000e-01 
972 3.500000e+00 4.800000e-01 
972 3.750000e+00 4.800000e-01 
972 4 4.800000e-01 

1076 0 4.800000e-02 
1076 2.500000e-01 4.800000e-02 
1076 5.000000e-01 1.920000e-01 
1076 7.500000e-01 4.300000e-01 
1076 1 4.320000e-01 
1076 1.250000e+00 4.780000e-01 
1076 1.500000e+00 4.800000e-01 
1076 1.750000e+00 4.800000e-01 
1076 2 4.800000e-01 
1076 2.250000e+00 4.800000e-01 
1076 2.500000e+00 4.800000e-01 
1076 2.750000e+00 4.780000e-01 
1076 3 4.800000e-01 
1076 3.250000e+00 4.800000e-01 
1076 3.500000e+00 4.800000e-01 
1076 3.750000e+00 4.800000e-01 
1076 4 4.800000e-01 

1178 0 4.800000e-02 
1178 2.500000e-01 0 
1178 5.000000e-01 1.440000e-01 
1178 7.500000e-01 3.840000e-01 
1178 1 4.800000e-01 
1178 1.250000e+00 4.760000e-01 
1178 1.500000e+00 4.800000e-01 
1178 1.750000e+00 4.780000e-01 
1178 2 4.800000e-01 
1178 2.250000e+00 4.800000e-01 
1178 2.500000e+00 4.800000e-01 
1178 2.750000e+00 4.800000e-01 
1178 3 4.800000e-01 
1178 3.250000e+00 4.800000e-01 
1178 3.500000e+00 4.820000e-01 
1178 3.750000e+00 4.800000e-01 
1178 4 4.800000e-01 

1280 0 0 
1280 2.500000e-01 0 
1280 5.000000e-01 0 
1280 7.500000e-01 3.360000e-01 
1280 1 4.800000e-01 
1280 1.250000e+00 4.800000e-01 
1280 1.500000e+00 4.800000e-01 
1280 1.750000e+00 4.800000e-01 
1280 2 4.800000e-01 
1280 2.250000e+00 4.820000e-01 
1280 2.500000e+00 4.800000e-01 
1280 2.750000e+00 4.800000e-01 
1280 3 4.780000e-01 
1280 3.250000e+00 4.780000e-01 
1280 3.500000e+00 4.800000e-01 
1280 3.750000e+00 4.800000e-01 
1280 4 4.800000e-01 

1384 0 0 
1384 2.500000e-01 0 
1384 5.000000e-01 4.800000e-02 
1384 7.500000e-01 3.360000e-01 
1384 1 4.320000e-01 
1384 1.250000e+00 4.800000e-01 
1384 1.500000e+00 4.800000e-01 
1384 1.750000e+00 4.800000e-01 
1384 2 4.800000e-01 
1384 2.250000e+00 4.800000e-01 
1384 2.500000e+00 4.800000e-01 
1384 2.750000e+00 4.780000e-01 
1384 3 4.800000e-01 
1384 3.250000e+00 4.800000e-01 
1384 3.500000e+00 4.800000e-01 
1384 3.750000e+00 4.800000e-01 
1384 4 4.800000e-01 

1486 0 0 
1486 2.500000e-01 0 
1486 5.000000e-01 4.800000e-02 
1486 7.500000e-01 9.600000e-02 
1486 1 4.320000e-01 
1486 1.250000e+00 4.760000e-01 
1486 1.500000e+00 4.800000e-01 
1486 1.750000e+00 4.780000e-01 
1486 2 4.800000e-01 
1486 2.250000e+00 4.800000e-01 
1486 2.500000e+00 4.800000e-01 
1486 2.750000e+00 4.800000e-01 
1486 3 4.800000e-01 
1486 3.250000e+00 4.800000e-01 
1486 3.500000e+00 4.800000e-01 
1486 3.750000e+00 4.800000e-01 
1486 4 4.800000e-01 

1588 0 0 
1588 2.500000e-01 0 
1588 5.000000e-01 0 
1588 7.500000e-01 9.600000e-02 
1588 1 4.300000e-01 
1588 1.250000e+00 4.800000e-01 
1588 1.500000e+00 4.800000e-01 
1588 1.750000e+00 4.800000e-01 
1588 2 4.800000e-01 
1588 2.250000e+00 4.800000e-01 
1588 2.500000e+00 4.800000e-01 
1588 2.750000e+00 4.800000e-01 
1588 3 4.800000e-01 
1588 3.250000e+00 4.800000e-01 
1588 3.500000e+00 4.800000e-01 
1588 3.750000e+00 4.800000e-01 
1588 4 4.800000e-01 

1692 0 0 
1692 2.500000e-01 0 
1692 5.000000e-01 0 
1692 7.500000e-01 1.440000e-01 
1692 1 4.320000e-01 
1692 1.250000e+00 4.800000e-01 
1692 1.500000e+00 4.800000e-01 
1692 1.750000e+00 4.800000e-01 
1692 2 4.800000e-01 
1692 2.250000e+00 4.800000e-01 
1692 2.500000e+00 4.800000e-01 
1692 2.750000e+00 4.800000e-01 
1692 3 4.800000e-01 
1692 3.250000e+00 4.800000e-01 
1692 3.500000e+00 4.800000e-01 
1692 3.750000e+00 4.800000e-01 
1692 4 4.800000e-01 

1794 0 0 
1794 2.500000e-01 0 
1794 5.000000e-01 0 
1794 7.500000e-01 9.600000e-02 
1794 1 2.400000e-01 
1794 1.250000e+00 4.320000e-01 
1794 1.500000e+00 4.800000e-01 
1794 1.750000e+00 4.800000e-01 
1794 2 4.800000e-01 
1794 2.250000e+00 4.800000e-01 
1794 2.500000e+00 4.820000e-01 
1794 2.750000e+00 4.800000e-01 
1794 3 4.800000e-01 
1794 3.250000e+00 4.800000e-01 
1794 3.500000e+00 4.800000e-01 
1794 3.750000e+00 4.800000e-01 
1794 4 4.800000e-01 

1896 0 0 
1896 2.500000e-01 0 
1896 5.000000e-01 0 
1896 7.500000e-01 9.400000e-02 
1896 1 4.300000e-01 
1896 1.250000e+00 4.800000e-01 
1896 1.500000e+00 4.800000e-01 
1896 1.750000e+00 4.800000e-01 
1896 2 4.800000e-01 
1896 2.250000e+00 4.800000e-01 
1896 2.500000e+00 4.800000e-01 
1896 2.750000e+00 4.800000e-01 
1896 3 4.800000e-01 
1896 3.250000e+00 4.800000e-01 
1896 3.500000e+00 4.800000e-01 
1896 3.750000e+00 4.800000e-01 
1896 4 4.800000e-01 

2000 0 0 
2000 2.500000e-01 0 
2000 5.000000e-01 0 
2000 7.500000e-01 0 
2000 1 3.820000e-01 
2000 1.250000e+00 4.800000e-01 
2000 1.500000e+00 4.800000e-01 
2000 1.750000e+00 4.800000e-01 
2000 2 4.800000e-01 
2000 2.250000e+00 4.780000e-01 
2000 2.500000e+00 4.800000e-01 
2000 2.750000e+00 4.800000e-01 
2000 3 4.800000e-01 
2000 3.250000e+00 4.800000e-01 
2000 3.500000e+00 4.800000e-01 
2000 3.750000e+00 4.800000e-01 
2000 4 4.800000e-01 



==> data/phasediag/psds.dat <==
0 0.8234 0.409 0.1492 0.05951
0.001 0.8234 0.409 0.1492 0.05951
0.002 0.8235 0.4091 0.1492 0.05951
0.003 0.8237 0.4092 0.1492 0.05952
0.004 0.8239 0.4093 0.1492 0.05953
0.005 0.8242 0.4095 0.1492 0.05954
0.006 0.8245 0.4098 0.1493 0.05956
0.007 0.8249 0.4101 0.1493 0.05958
0.008 0.8254 0.4104 0.1494 0.0596
0.009 0.8259 0.4107 0.1494 0.05963
0.01 0.8265 0.4112 0.1495 0.05965
0.011 0.8272 0.4116 0.1496 0.05968
0.012 0.8279 0.4121 0.1496 0.05972
0.013 0.8287 0.4127 0.1497 0.05975
0.014 0.8295 0.4132 0.1498 0.05979
0.015 0.8304 0.4139 0.1499 0.05983
0.016 0.8314 0.4146 0.15 0.05988
0.017 0.8324 0.4153 0.1501 0.05993
0.018 0.8335 0.416 0.1502 0.05998
0.019 0.8347 0.4169 0.1504 0.06003
0.02 0.8359 0.4177 0.1505 0.06009
0.021 0.8372 0.4186 0.1506 0.06015
0.022 0.8386 0.4196 0.1508 0.06021
0.023 0.84 0.4206 0.1509 0.06028
0.024 0.8415 0.4216 0.1511 0.06035
0.025 0.8431 0.4227 0.1513 0.06042
0.026 0.8447 0.4239 0.1514 0.0605
0.027 0.8464 0.4251 0.1516 0.06057
0.028 0.8482 0.4263 0.1518 0.06066
0.029 0.85 0.4276 0.152 0.06074
0.03 0.8519 0.429 0.1522 0.06083
0.031 0.8538 0.4304 0.1524 0.06092
0.032 0.8559 0.4318 0.1526 0.06101
0.033 0.858 0.4333 0.1528 0.06111
0.034 0.8602 0.4349 0.1531 0.06121
0.035 0.8624 0.4365 0.1533 0.06131
0.036 0.8647 0.4382 0.1535 0.06142
0.037 0.8671 0.4399 0.1538 0.06153
0.038 0.8696 0.4417 0.154 0.06164
0.039 0.8721 0.4435 0.1543 0.06176
0.04 0.8747 0.4454 0.1546 0.06188
0.041 0.8774 0.4474 0.1549 0.062
0.042 0.8801 0.4494 0.1551 0.06213
0.043 0.883 0.4515 0.1554 0.06226
0.044 0.8859 0.4536 0.1557 0.06239
0.045 0.8888 0.4558 0.1561 0.06253
0.046 0.8919 0.4581 0.1564 0.06267
0.047 0.895 0.4604 0.1567 0.06281
0.048 0.8983 0.4628 0.157 0.06296
0.049 0.9016 0.4653 0.1574 0.06311
0.05 0.9049 0.4678 0.1577 0.06327
0.051 0.9084 0.4705 0.1581 0.06342
0.052 0.9119 0.4731 0.1584 0.06358
0.053 0.9155 0.4759 0.1588 0.06375
0.054 0.9192 0.4787 0.1592 0.06392
0.055 0.923 0.4816 0.1596 0.06409
0.056 0.9269 0.4846 0.16 0.06427
0.057 0.9309 0.4876 0.1604 0.06445
0.058 0.9349 0.4908 0.1608 0.06463
0.059 0.939 0.494 0.1612 0.06482
0.06 0.9433 0.4973 0.1617 0.06501
0.061 0.9476 0.5007 0.1621 0.06521
0.062 0.952 0.5042 0.1626 0.06541
0.063 0.9564 0.5077 0.163 0.06561
0.064 0.961 0.5114 0.1635 0.06582
0.065 0.9657 0.5151 0.164 0.06603
0.066 0.9705 0.519 0.1644 0.06624
0.067 0.9753 0.5229 0.1649 0.06646
0.068 0.9803 0.527 0.1654 0.06669
0.069 0.9853 0.5311 0.166 0.06692
0.07 0.9905 0.5354 0.1665 0.06715
0.071 0.9958 0.5397 0.167 0.06739
0.072 1.001 0.5442 0.1676 0.06763
0.073 1.007 0.5488 0.1681 0.06787
0.074 1.012 0.5534 0.1687 0.06812
0.075 1.018 0.5583 0.1692 0.06838
0.076 1.024 0.5632 0.1698 0.06864
0.077 1.029 0.5682 0.1704 0.0689
0.078 1.035 0.5734 0.171 0.06917
0.079 1.041 0.5787 0.1716 0.06945
0.08 1.048 0.5842 0.1722 0.06972
0.081 1.054 0.5898 0.1729 0.07001
0.082 1.06 0.5955 0.1735 0.0703
0.083 1.067 0.6014 0.1742 0.07059
0.084 1.074 0.6074 0.1748 0.07089
0.085 1.08 0.6135 0.1755 0.07119
0.086 1.087 0.6199 0.1762 0.0715
0.087 1.094 0.6264 0.1769 0.07182
0.088 1.101 0.633 0.1776 0.07214
0.089 1.108 0.6398 0.1783 0.07246
0.09 1.116 0.6468 0.1791 0.07279
0.091 1.123 0.654 0.1798 0.07313
0.092 1.131 0.6614 0.1806 0.07347
0.093 1.139 0.6689 0.1813 0.07382
0.094 1.146 0.6767 0.1821 0.07417
0.095 1.154 0.6846 0.1829 0.07453
0.096 1.162 0.6928 0.1837 0.0749
0.097 1.171 0.7012 0.1845 0.07527
0.098 1.179 0.7098 0.1853 0.07565
0.099 1.187 0.7186 0.1862 0.07603
0.1 1.196 0.7277 0.187 0.07642
0.101 1.205 0.737 0.1879 0.07682
0.102 1.214 0.7465 0.1888 0.07722
0.103 1.223 0.7564 0.1897 0.07763
0.104 1.232 0.7664 0.1906 0.07805
0.105 1.241 0.7768 0.1915 0.07847
0.106 1.25 0.7874 0.1925 0.0789
0.107 1.26 0.7984 0.1934 0.07934
0.108 1.27 0.8096 0.1944 0.07978
0.109 1.279 0.8211 0.1954 0.08023
0.11 1.289 0.833 0.1964 0.08069
0.111 1.299 0.8452 0.1974 0.08116
0.112 1.31 0.8577 0.1984 0.08163
0.113 1.32 0.8706 0.1994 0.08211
0.114 1.33 0.8839 0.2005 0.0826
0.115 1.341 0.8975 0.2016 0.0831
0.116 1.352 0.9116 0.2027 0.08361
0.117 1.363 0.926 0.2038 0.08412
0.118 1.374 0.9409 0.2049 0.08464
0.119 1.385 0.9562 0.206 0.08517
0.12 1.396 0.9719 0.2072 0.08571
0.121 1.408 0.9881 0.2084 0.08626
0.122 1.419 1.005 0.2096 0.08682
0.123 1.431 1.022 0.2108 0.08738
0.124 1.443 1.04 0.212 0.08796
0.125 1.455 1.058 0.2133 0.08854
0.126 1.467 1.077 0.2145 0.08914
0.127 1.479 1.096 0.2158 0.08974
0.128 1.491 1.116 0.2171 0.09035
0.129 1.504 1.137 0.2184 0.09098
0.13 1.516 1.158 0.2198 0.09161
0.131 1.529 1.18 0.2211 0.09226
0.132 1.541 1.202 0.2225 0.09291
0.133 1.554 1.226 0.2239 0.09358
0.134 1.567 1.25 0.2253 0.09425
0.135 1.58 1.274 0.2268 0.09494
0.136 1.593 1.3 0.2283 0.09564
0.137 1.607 1.326 0.2297 0.09635
0.138 1.62 1.354 0.2313 0.09708
0.139 1.633 1.382 0.2328 0.09781
0.14 1.647 1.411 0.2343 0.09856
0.141 1.66 1.441 0.2359 0.09932
0.142 1.674 1.472 0.2375 0.1001
0.143 1.687 1.503 0.2392 0.1009
0.144 1.701 1.536 0.2408 0.1017
0.145 1.715 1.57 0.2425 0.1025
0.146 1.728 1.606 0.2442 0.1033
0.147 1.742 1.642 0.2459 0.1042
0.148 1.756 1.679 0.2477 0.105
0.149 1.77 1.718 0.2495 0.1059
0.15 1.783 1.758 0.2513 0.1068
0.151 1.797 1.799 0.2531 0.1077
0.152 1.811 1.842 0.255 0.1086
0.153 1.825 1.886 0.2569 0.1095
0.154 1.838 1.931 0.2588 0.1104
0.155 1.852 1.978 0.2607 0.1114
0.156 1.865 2.027 0.2627 0.1124
0.157 1.878 2.076 0.2647 0.1134
0.158 1.892 2.128 0.2668 0.1144
0.159 1.905 2.181 0.2688 0.1154
0.16 1.918 2.235 0.2709 0.1165
0.161 1.931 2.292 0.2731 0.1175
0.162 1.943 2.35 0.2752 0.1186
0.163 1.956 2.409 0.2774 0.1197
0.164 1.968 2.47 0.2797 0.1209
0.165 1.981 2.533 0.2819 0.122
0.166 1.992 2.598 0.2842 0.1232
0.167 2.004 2.664 0.2866 0.1244
0.168 2.016 2.731 0.289 0.1256
0.169 2.027 2.801 0.2914 0.1268
0.17 2.038 2.871 0.2938 0.1281
0.171 2.048 2.943 0.2963 0.1293
0.172 2.059 3.017 0.2988 0.1306
0.173 2.068 3.092 0.3014 0.132
0.174 2.078 3.167 0.304 0.1333
0.175 2.087 3.244 0.3067 0.1347
0.176 2.096 3.322 0.3093 0.1361
0.177 2.105 3.4 0.3121 0.1375
0.178 2.113 3.478 0.3149 0.139
0.179 2.12 3.557 0.3177 0.1404
0.18 2.127 3.635 0.3205 0.1419
0.181 2.134 3.713 0.3234 0.1435
0.182 2.14 3.79 0.3264 0.145
0.183 2.146 3.866 0.3294 0.1466
0.184 2.151 3.94 0.3325 0.1483
0.185 2.156 4.012 0.3356 0.1499
0.186 2.16 4.082 0.3387 0.1516
0.187 2.164 4.149 0.3419 0.1533
0.188 2.167 4.213 0.3452 0.1551
0.189 2.17 4.273 0.3485 0.1569
0.19 2.172 4.329 0.3518 0.1587
0.191 2.173 4.38 0.3552 0.1606
0.192 2.174 4.427 0.3587 0.1625
0.193 2.175 4.467 0.3622 0.1644
0.194 2.174 4.502 0.3658 0.1664
0.195 2.174 4.531 0.3695 0.1684
0.196 2.172 4.553 0.3732 0.1705
0.197 2.17 4.568 0.3769 0.1726
0.198 2.167 4.577 0.3807 0.1747
0.199 2.164 4.578 0.3846 0.1769
0.2 2.16 4.573 0.3886 0.1792
0.201 2.156 4.56 0.3926 0.1814
0.202 2.151 4.54 0.3967 0.1838
0.203 2.145 4.514 0.4008 0.1862
0.204 2.139 4.48 0.405 0.1886
0.205 2.133 4.441 0.4093 0.1911
0.206 2.125 4.395 0.4137 0.1936
0.207 2.118 4.343 0.4181 0.1962
0.208 2.109 4.286 0.4226 0.1988
0.209 2.1 4.224 0.4272 0.2015
0.21 2.091 4.158 0.4319 0.2043
0.211 2.081 4.088 0.4366 0.2071
0.212 2.071 4.014 0.4414 0.21
0.213 2.06 3.938 0.4463 0.213
0.214 2.048 3.858 0.4513 0.216
0.215 2.037 3.777 0.4564 0.2191
0.216 2.024 3.694 0.4615 0.2222
0.217 2.012 3.61 0.4668 0.2255
0.218 1.999 3.525 0.4721 0.2288
0.219 1.985 3.439 0.4775 0.2321
0.22 1.971 3.353 0.4831 0.2356
0.221 1.957 3.268 0.4887 0.2391
0.222 1.943 3.183 0.4944 0.2427
0.223 1.928 3.098 0.5002 0.2465
0.224 1.913 3.015 0.5061 0.2502
0.225 1.898 2.933 0.5121 0.2541
0.226 1.882 2.852 0.5182 0.2581
0.227 1.866 2.772 0.5244 0.2622
0.228 1.85 2.694 0.5308 0.2664
0.229 1.834 2.618 0.5372 0.2706
0.23 1.817 2.544 0.5437 0.275
0.231 1.801 2.471 0.5504 0.2795
0.232 1.784 2.4 0.5572 0.2841
0.233 1.767 2.331 0.5641 0.2888
0.234 1.75 2.264 0.5711 0.2936
0.235 1.733 2.199 0.5782 0.2986
0.236 1.716 2.135 0.5855 0.3037
0.237 1.698 2.074 0.5929 0.3089
0.238 1.681 2.015 0.6004 0.3142
0.239 1.664 1.957 0.608 0.3197
0.24 1.646 1.901 0.6158 0.3254
0.241 1.629 1.847 0.6237 0.3312
0.242 1.611 1.795 0.6318 0.3371
0.243 1.594 1.744 0.64 0.3432
0.244 1.576 1.695 0.6483 0.3494
0.245 1.559 1.648 0.6568 0.3559
0.246 1.541 1.603 0.6654 0.3625
0.247 1.524 1.558 0.6742 0.3693
0.248 1.507 1.516 0.6831 0.3762
0.249 1.49 1.475 0.6922 0.3834
0.25 1.473 1.435 0.7014 0.3908
0.251 1.456 1.396 0.7108 0.3983
0.252 1.439 1.359 0.7204 0.4061
0.253 1.422 1.324 0.7301 0.4141
0.254 1.405 1.289 0.74 0.4224
0.255 1.389 1.255 0.7501 0.4309
0.256 1.372 1.223 0.7603 0.4396
0.257 1.356 1.192 0.7707 0.4486
0.258 1.34 1.162 0.7813 0.4578
0.259 1.324 1.133 0.7921 0.4673
0.26 1.308 1.104 0.8031 0.4771
0.261 1.292 1.077 0.8142 0.4873
0.262 1.276 1.051 0.8255 0.4977
0.263 1.261 1.025 0.837 0.5084
0.264 1.246 1.001 0.8487 0.5195
0.265 1.23 0.977 0.8606 0.5309
0.266 1.216 0.954 0.8727 0.5426
0.267 1.201 0.9318 0.885 0.5547
0.268 1.186 0.9102 0.8975 0.5673
0.269 1.172 0.8894 0.9102 0.5802
0.27 1.157 0.8692 0.9231 0.5935
0.271 1.143 0.8496 0.9362 0.6072
0.272 1.129 0.8307 0.9495 0.6215
0.273 1.116 0.8124 0.9631 0.6361
0.274 1.102 0.7946 0.9768 0.6513
0.275 1.089 0.7774 0.9907 0.6669
0.276 1.075 0.7608 1.005 0.6831
0.277 1.062 0.7446 1.019 0.6998
0.278 1.049 0.7289 1.034 0.7171
0.279 1.037 0.7138 1.049 0.735
0.28 1.024 0.699 1.064 0.7534
0.281 1.012 0.6848 1.079 0.7725
0.282 0.9996 0.6709 1.094 0.7923
0.283 0.9876 0.6574 1.11 0.8128
0.284 0.9758 0.6444 1.126 0.834
0.285 0.9641 0.6317 1.142 0.8559
0.286 0.9526 0.6194 1.158 0.8786
0.287 0.9413 0.6075 1.175 0.9021
0.288 0.9302 0.5959 1.192 0.9264
0.289 0.9192 0.5846 1.209 0.9517
0.29 0.9083 0.5736 1.226 0.9778
0.291 0.8977 0.563 1.243 1.005
0.292 0.8872 0.5526 1.261 1.033
0.293 0.8768 0.5426 1.279 1.062
0.294 0.8666 0.5328 1.297 1.092
0.295 0.8566 0.5233 1.315 1.123
0.296 0.8467 0.514 1.333 1.156
0.297 0.837 0.505 1.352 1.189
0.298 0.8274 0.4962 1.37 1.224
0.299 0.818 0.4877 1.389 1.26
0.3 0.8087 0.4794 1.408 1.298
0.301 0.7995 0.4713 1.428 1.337
0.302 0.7906 0.4634 1.447 1.377
0.303 0.7817 0.4557 1.467 1.419
0.304 0.773 0.4483 1.486 1.462
0.305 0.7644 0.441 1.506 1.507
0.306 0.756 0.4339 1.526 1.554
0.307 0.7477 0.427 1.546 1.602
0.308 0.7395 0.4202 1.566 1.652
0.309 0.7314 0.4137 1.586 1.704
0.31 0.7235 0.4072 1.607 1.758
0.311 0.7157 0.401 1.627 1.813
0.312 0.7081 0.3949 1.648 1.871
0.313 0.7005 0.3889 1.668 1.931
0.314 0.6931 0.3831 1.689 1.992
0.315 0.6858 0.3775 1.709 2.056
0.316 0.6786 0.372 1.73 2.121
0.317 0.6715 0.3666 1.75 2.189
0.318 0.6646 0.3613 1.771 2.259
0.319 0.6577 0.3561 1.791 2.331
0.32 0.651 0.3511 1.811 2.405
0.321 0.6444 0.3462 1.832 2.481
0.322 0.6378 0.3414 1.852 2.559
0.323 0.6314 0.3367 1.872 2.639
0.324 0.6251 0.3322 1.892 2.721
0.325 0.6189 0.3277 1.911 2.805
0.326 0.6128 0.3233 1.931 2.89
0.327 0.6068 0.3191 1.95 2.977
0.328 0.6008 0.3149 1.969 3.065
0.329 0.595 0.3108 1.988 3.154
0.33 0.5893 0.3068 2.007 3.244
0.331 0.5836 0.3029 2.025 3.335
0.332 0.5781 0.2991 2.043 3.426
0.333 0.5726 0.2953 2.061 3.517
0.334 0.5673 0.2917 2.078 3.607
0.335 0.562 0.2881 2.096 3.697
0.336 0.5568 0.2846 2.112 3.786
0.337 0.5516 0.2812 2.129 3.873
0.338 0.5466 0.2778 2.144 3.958
0.339 0.5416 0.2746 2.16 4.04
0.34 0.5368 0.2714 2.175 4.119
0.341 0.532 0.2682 2.19 4.195
0.342 0.5272 0.2651 2.204 4.266
0.343 0.5226 0.2621 2.217 4.333
0.344 0.518 0.2592 2.23 4.396
0.345 0.5135 0.2563 2.243 4.452
0.346 0.5091 0.2534 2.255 4.503
0.347 0.5047 0.2507 2.266 4.548
0.348 0.5004 0.2479 2.277 4.586
0.349 0.4962 0.2453 2.288 4.617
0.35 0.492 0.2427 2.298 4.641
0.351 0.4879 0.2401 2.307 4.658
0.352 0.4839 0.2376 2.315 4.668
0.353 0.4799 0.2352 2.324 4.671
0.354 0.476 0.2327 2.331 4.667
0.355 0.4722 0.2304 2.338 4.656
0.356 0.4684 0.2281 2.344 4.638
0.357 0.4647 0.2258 2.35 4.614
0.358 0.461 0.2236 2.355 4.584
0.359 0.4574 0.2214 2.359 4.547
0.36 0.4539 0.2193 2.363 4.505
0.361 0.4504 0.2172 2.366 4.459
0.362 0.4469 0.2151 2.369 4.407
0.363 0.4436 0.2131 2.371 4.352
0.364 0.4402 0.2111 2.372 4.292
0.365 0.437 0.2092 2.373 4.23
0.366 0.4337 0.2073 2.373 4.164
0.367 0.4305 0.2054 2.373 4.096
0.368 0.4274 0.2036 2.372 4.026
0.369 0.4243 0.2018 2.371 3.955
0.37 0.4213 0.2 2.369 3.882
0.371 0.4183 0.1983 2.367 3.809
0.372 0.4154 0.1966 2.364 3.735
0.373 0.4125 0.1949 2.36 3.66
0.374 0.4097 0.1932 2.357 3.586
0.375 0.4068 0.1916 2.352 3.511
0.376 0.4041 0.1901 2.347 3.438
0.377 0.4014 0.1885 2.342 3.364
0.378 0.3987 0.187 2.337 3.292
0.379 0.3961 0.1855 2.331 3.221
0.38 0.3935 0.184 2.324 3.15
0.381 0.3909 0.1826 2.317 3.081
0.382 0.3884 0.1812 2.31 3.013
0.383 0.386 0.1798 2.303 2.947
0.384 0.3835 0.1784 2.295 2.882
0.385 0.3811 0.1771 2.287 2.818
0.386 0.3788 0.1758 2.278 2.756
0.387 0.3765 0.1745 2.27 2.695
0.388 0.3742 0.1732 2.261 2.636
0.389 0.3719 0.172 2.252 2.578
0.39 0.3697 0.1707 2.242 2.522
0.391 0.3675 0.1695 2.233 2.468
0.392 0.3654 0.1684 2.223 2.415
0.393 0.3633 0.1672 2.213 2.363
0.394 0.3612 0.1661 2.203 2.313
0.395 0.3592 0.165 2.192 2.264
0.396 0.3572 0.1639 2.182 2.217
0.397 0.3552 0.1628 2.171 2.171
0.398 0.3532 0.1617 2.161 2.127
0.399 0.3513 0.1607 2.15 2.084
0.4 0.3494 0.1597 2.139 2.042
0.401 0.3476 0.1587 2.128 2.002
0.402 0.3458 0.1577 2.117 1.963
0.403 0.344 0.1567 2.106 1.925
0.404 0.3422 0.1558 2.095 1.888
0.405 0.3405 0.1548 2.084 1.852
0.406 0.3388 0.1539 2.072 1.817
0.407 0.3371 0.153 2.061 1.784
0.408 0.3354 0.1521 2.05 1.751
0.409 0.3338 0.1513 2.039 1.72
0.41 0.3322 0.1504 2.028 1.689
0.411 0.3306 0.1496 2.017 1.66
0.412 0.3291 0.1488 2.005 1.631
0.413 0.3276 0.148 1.994 1.603
0.414 0.3261 0.1472 1.983 1.576
0.415 0.3246 0.1464 1.972 1.55
0.416 0.3231 0.1456 1.961 1.525
0.417 0.3217 0.1449 1.95 1.501
0.418 0.3203 0.1441 1.94 1.477
0.419 0.319 0.1434 1.929 1.454
0.42 0.3176 0.1427 1.918 1.432
0.421 0.3163 0.142 1.908 1.41
0.422 0.315 0.1413 1.897 1.389
0.423 0.3137 0.1407 1.887 1.369
0.424 0.3124 0.14 1.877 1.349
0.425 0.3112 0.1394 1.867 1.33
0.426 0.31 0.1387 1.856 1.311
0.427 0.3088 0.1381 1.847 1.293
0.428 0.3076 0.1375 1.837 1.276
0.429 0.3065 0.1369 1.827 1.259
0.43 0.3053 0.1363 1.817 1.243
0.431 0.3042 0.1357 1.808 1.227
0.432 0.3031 0.1352 1.799 1.211
0.433 0.3021 0.1346 1.789 1.196
0.434 0.301 0.1341 1.78 1.182
0.435 0.3 0.1336 1.771 1.168
0.436 0.299 0.133 1.762 1.154
0.437 0.298 0.1325 1.754 1.141
0.438 0.297 0.132 1.745 1.128
0.439 0.2961 0.1315 1.737 1.116
0.44 0.2951 0.1311 1.728 1.104
0.441 0.2942 0.1306 1.72 1.092
0.442 0.2933 0.1301 1.712 1.08
0.443 0.2925 0.1297 1.704 1.069
0.444 0.2916 0.1293 1.696 1.059
0.445 0.2908 0.1288 1.689 1.048
0.446 0.2899 0.1284 1.681 1.038
0.447 0.2891 0.128 1.674 1.028
0.448 0.2884 0.1276 1.667 1.019
0.449 0.2876 0.1272 1.66 1.01
0.45 0.2868 0.1268 1.653 1.001
0.451 0.2861 0.1265 1.646 0.9923
0.452 0.2854 0.1261 1.639 0.984
0.453 0.2847 0.1257 1.633 0.9759
0.454 0.284 0.1254 1.627 0.968
0.455 0.2833 0.1251 1.62 0.9604
0.456 0.2827 0.1247 1.614 0.9531
0.457 0.282 0.1244 1.608 0.9459
0.458 0.2814 0.1241 1.603 0.939
0.459 0.2808 0.1238 1.597 0.9324
0.46 0.2802 0.1235 1.592 0.9259
0.461 0.2797 0.1232 1.586 0.9197
0.462 0.2791 0.1229 1.581 0.9137
0.463 0.2786 0.1226 1.576 0.9079
0.464 0.2781 0.1224 1.571 0.9023
0.465 0.2775 0.1221 1.566 0.8968
0.466 0.2771 0.1219 1.562 0.8916
0.467 0.2766 0.1216 1.557 0.8866
0.468 0.2761 0.1214 1.553 0.8817
0.469 0.2757 0.1212 1.548 0.8771
0.47 0.2752 0.121 1.544 0.8726
0.471 0.2748 0.1208 1.54 0.8683
0.472 0.2744 0.1206 1.537 0.8641
0.473 0.274 0.1204 1.533 0.8602
0.474 0.2737 0.1202 1.529 0.8564
0.475 0.2733 0.12 1.526 0.8527
0.476 0.2729 0.1198 1.523 0.8492
0.477 0.2726 0.1197 1.52 0.8459
0.478 0.2723 0.1195 1.517 0.8428
0.479 0.272 0.1193 1.514 0.8398
0.48 0.2717 0.1192 1.511 0.8369
0.481 0.2714 0.1191 1.508 0.8342
0.482 0.2712 0.1189 1.506 0.8317
0.483 0.2709 0.1188 1.504 0.8292
0.484 0.2707 0.1187 1.502 0.827
0.485 0.2705 0.1186 1.499 0.8249
0.486 0.2703 0.1185 1.498 0.8229
0.487 0.2701 0.1184 1.496 0.8211
0.488 0.2699 0.1183 1.494 0.8194
0.489 0.2698 0.1182 1.493 0.8178
0.49 0.2696 0.1182 1.491 0.8164
0.491 0.2695 0.1181 1.49 0.8151
0.492 0.2694 0.118 1.489 0.814
0.493 0.2693 0.118 1.488 0.813
0.494 0.2692 0.1179 1.487 0.8121
0.495 0.2691 0.1179 1.486 0.8114
0.496 0.2691 0.1179 1.486 0.8108
0.497 0.269 0.1178 1.485 0.8103
0.498 0.269 0.1178 1.485 0.81
0.499 0.269 0.1178 1.485 0.8098
0.5 0.2689 0.1178 1.485 0.8097
0.501 0.269 0.1178 1.485 0.8098
0.502 0.269 0.1178 1.485 0.81
0.503 0.269 0.1178 1.485 0.8103
0.504 0.2691 0.1179 1.486 0.8108
0.505 0.2691 0.1179 1.486 0.8114
0.506 0.2692 0.1179 1.487 0.8121
0.507 0.2693 0.118 1.488 0.813
0.508 0.2694 0.118 1.489 0.814
0.509 0.2695 0.1181 1.49 0.8151
0.51 0.2696 0.1182 1.491 0.8164
0.511 0.2698 0.1182 1.493 0.8178
0.512 0.2699 0.1183 1.494 0.8194
0.513 0.2701 0.1184 1.496 0.8211
0.514 0.2703 0.1185 1.498 0.8229
0.515 0.2705 0.1186 1.499 0.8249
0.516 0.2707 0.1187 1.502 0.827
0.517 0.2709 0.1188 1.504 0.8292
0.518 0.2712 0.1189 1.506 0.8317
0.519 0.2714 0.1191 1.508 0.8342
0.52 0.2717 0.1192 1.511 0.8369
0.521 0.272 0.1193 1.514 0.8398
0.522 0.2723 0.1195 1.517 0.8428
0.523 0.2726 0.1197 1.52 0.8459
0.524 0.2729 0.1198 1.523 0.8492
0.525 0.2733 0.12 1.526 0.8527
0.526 0.2737 0.1202 1.529 0.8564
0.527 0.274 0.1204 1.533 0.8602
0.528 0.2744 0.1206 1.537 0.8641
0.529 0.2748 0.1208 1.54 0.8683
0.53 0.2752 0.121 1.544 0.8726
0.531 0.2757 0.1212 1.548 0.8771
0.532 0.2761 0.1214 1.553 0.8817
0.533 0.2766 0.1216 1.557 0.8866
0.534 0.2771 0.1219 1.562 0.8916
0.535 0.2775 0.1221 1.566 0.8968
0.536 0.2781 0.1224 1.571 0.9023
0.537 0.2786 0.1226 1.576 0.9079
0.538 0.2791 0.1229 1.581 0.9137
0.539 0.2797 0.1232 1.586 0.9197
0.54 0.2802 0.1235 1.592 0.9259
0.541 0.2808 0.1238 1.597 0.9324
0.542 0.2814 0.1241 1.603 0.939
0.543 0.282 0.1244 1.608 0.9459
0.544 0.2827 0.1247 1.614 0.9531
0.545 0.2833 0.1251 1.62 0.9604
0.546 0.284 0.1254 1.627 0.968
0.547 0.2847 0.1257 1.633 0.9759
0.548 0.2854 0.1261 1.639 0.984
0.549 0.2861 0.1265 1.646 0.9923
0.55 0.2868 0.1268 1.653 1.001
0.551 0.2876 0.1272 1.66 1.01
0.552 0.2884 0.1276 1.667 1.019
0.553 0.2891 0.128 1.674 1.028
0.554 0.2899 0.1284 1.681 1.038
0.555 0.2908 0.1288 1.689 1.048
0.556 0.2916 0.1293 1.696 1.059
0.557 0.2925 0.1297 1.704 1.069
0.558 0.2933 0.1301 1.712 1.08
0.559 0.2942 0.1306 1.72 1.092
0.56 0.2951 0.1311 1.728 1.104
0.561 0.2961 0.1315 1.737 1.116
0.562 0.297 0.132 1.745 1.128
0.563 0.298 0.1325 1.754 1.141
0.564 0.299 0.133 1.762 1.154
0.565 0.3 0.1336 1.771 1.168
0.566 0.301 0.1341 1.78 1.182
0.567 0.3021 0.1346 1.789 1.196
0.568 0.3031 0.1352 1.799 1.211
0.569 0.3042 0.1357 1.808 1.227
0.57 0.3053 0.1363 1.817 1.243
0.571 0.3065 0.1369 1.827 1.259
0.572 0.3076 0.1375 1.837 1.276
0.573 0.3088 0.1381 1.847 1.293
0.574 0.31 0.1387 1.856 1.311
0.575 0.3112 0.1394 1.867 1.33
0.576 0.3124 0.14 1.877 1.349
0.577 0.3137 0.1407 1.887 1.369
0.578 0.315 0.1413 1.897 1.389
0.579 0.3163 0.142 1.908 1.41
0.58 0.3176 0.1427 1.918 1.432
0.581 0.319 0.1434 1.929 1.454
0.582 0.3203 0.1441 1.94 1.477
0.583 0.3217 0.1449 1.95 1.501
0.584 0.3231 0.1456 1.961 1.525
0.585 0.3246 0.1464 1.972 1.55
0.586 0.3261 0.1472 1.983 1.576
0.587 0.3276 0.148 1.994 1.603
0.588 0.3291 0.1488 2.005 1.631
0.589 0.3306 0.1496 2.017 1.66
0.59 0.3322 0.1504 2.028 1.689
0.591 0.3338 0.1513 2.039 1.72
0.592 0.3354 0.1521 2.05 1.751
0.593 0.3371 0.153 2.061 1.784
0.594 0.3388 0.1539 2.072 1.817
0.595 0.3405 0.1548 2.084 1.852
0.596 0.3422 0.1558 2.095 1.888
0.597 0.344 0.1567 2.106 1.925
0.598 0.3458 0.1577 2.117 1.963
0.599 0.3476 0.1587 2.128 2.002
0.6 0.3494 0.1597 2.139 2.042
0.601 0.3513 0.1607 2.15 2.084
0.602 0.3532 0.1617 2.161 2.127
0.603 0.3552 0.1628 2.171 2.171
0.604 0.3572 0.1639 2.182 2.217
0.605 0.3592 0.165 2.192 2.264
0.606 0.3612 0.1661 2.203 2.313
0.607 0.3633 0.1672 2.213 2.363
0.608 0.3654 0.1684 2.223 2.415
0.609 0.3675 0.1695 2.233 2.468
0.61 0.3697 0.1707 2.242 2.522
0.611 0.3719 0.172 2.252 2.578
0.612 0.3742 0.1732 2.261 2.636
0.613 0.3765 0.1745 2.27 2.695
0.614 0.3788 0.1758 2.278 2.756
0.615 0.3811 0.1771 2.287 2.818
0.616 0.3835 0.1784 2.295 2.882
0.617 0.386 0.1798 2.303 2.947
0.618 0.3884 0.1812 2.31 3.013
0.619 0.3909 0.1826 2.317 3.081
0.62 0.3935 0.184 2.324 3.15
0.621 0.3961 0.1855 2.331 3.221
0.622 0.3987 0.187 2.337 3.292
0.623 0.4014 0.1885 2.342 3.364
0.624 0.4041 0.1901 2.347 3.438
0.625 0.4068 0.1916 2.352 3.511
0.626 0.4097 0.1932 2.357 3.586
0.627 0.4125 0.1949 2.36 3.66
0.628 0.4154 0.1966 2.364 3.735
0.629 0.4183 0.1983 2.367 3.809
0.63 0.4213 0.2 2.369 3.882
0.631 0.4243 0.2018 2.371 3.955
0.632 0.4274 0.2036 2.372 4.026
0.633 0.4305 0.2054 2.373 4.096
0.634 0.4337 0.2073 2.373 4.164
0.635 0.437 0.2092 2.373 4.23
0.636 0.4402 0.2111 2.372 4.292
0.637 0.4436 0.2131 2.371 4.352
0.638 0.4469 0.2151 2.369 4.407
0.639 0.4504 0.2172 2.366 4.459
0.64 0.4539 0.2193 2.363 4.505
0.641 0.4574 0.2214 2.359 4.547
0.642 0.461 0.2236 2.355 4.584
0.643 0.4647 0.2258 2.35 4.614
0.644 0.4684 0.2281 2.344 4.638
0.645 0.4722 0.2304 2.338 4.656
0.646 0.476 0.2327 2.331 4.667
0.647 0.4799 0.2352 2.324 4.671
0.648 0.4839 0.2376 2.315 4.668
0.649 0.4879 0.2401 2.307 4.658
0.65 0.492 0.2427 2.298 4.641
0.651 0.4962 0.2453 2.288 4.617
0.652 0.5004 0.2479 2.277 4.586
0.653 0.5047 0.2507 2.266 4.548
0.654 0.5091 0.2534 2.255 4.503
0.655 0.5135 0.2563 2.243 4.452
0.656 0.518 0.2592 2.23 4.396
0.657 0.5226 0.2621 2.217 4.333
0.658 0.5272 0.2651 2.204 4.266
0.659 0.532 0.2682 2.19 4.195
0.66 0.5368 0.2714 2.175 4.119
0.661 0.5416 0.2746 2.16 4.04
0.662 0.5466 0.2778 2.144 3.958
0.663 0.5516 0.2812 2.129 3.873
0.664 0.5568 0.2846 2.112 3.786
0.665 0.562 0.2881 2.096 3.697
0.666 0.5673 0.2917 2.078 3.607
0.667 0.5726 0.2953 2.061 3.517
0.668 0.5781 0.2991 2.043 3.426
0.669 0.5836 0.3029 2.025 3.335
0.67 0.5893 0.3068 2.007 3.244
0.671 0.595 0.3108 1.988 3.154
0.672 0.6008 0.3149 1.969 3.065
0.673 0.6068 0.3191 1.95 2.977
0.674 0.6128 0.3233 1.931 2.89
0.675 0.6189 0.3277 1.911 2.805
0.676 0.6251 0.3322 1.892 2.721
0.677 0.6314 0.3367 1.872 2.639
0.678 0.6378 0.3414 1.852 2.559
0.679 0.6444 0.3462 1.832 2.481
0.68 0.651 0.3511 1.811 2.405
0.681 0.6577 0.3561 1.791 2.331
0.682 0.6646 0.3613 1.771 2.259
0.683 0.6715 0.3666 1.75 2.189
0.684 0.6786 0.372 1.73 2.121
0.685 0.6858 0.3775 1.709 2.056
0.686 0.6931 0.3831 1.689 1.992
0.687 0.7005 0.3889 1.668 1.931
0.688 0.7081 0.3949 1.648 1.871
0.689 0.7157 0.401 1.627 1.813
0.69 0.7235 0.4072 1.607 1.758
0.691 0.7314 0.4137 1.586 1.704
0.692 0.7395 0.4202 1.566 1.652
0.693 0.7477 0.427 1.546 1.602
0.694 0.756 0.4339 1.526 1.554
0.695 0.7644 0.441 1.506 1.507
0.696 0.773 0.4483 1.486 1.462
0.697 0.7817 0.4557 1.467 1.419
0.698 0.7906 0.4634 1.447 1.377
0.699 0.7995 0.4713 1.428 1.337
0.7 0.8087 0.4794 1.408 1.298
0.701 0.818 0.4877 1.389 1.26
0.702 0.8274 0.4962 1.37 1.224
0.703 0.837 0.505 1.352 1.189
0.704 0.8467 0.514 1.333 1.156
0.705 0.8566 0.5233 1.315 1.123
0.706 0.8666 0.5328 1.297 1.092
0.707 0.8768 0.5426 1.279 1.062
0.708 0.8872 0.5526 1.261 1.033
0.709 0.8977 0.563 1.243 1.005
0.71 0.9083 0.5736 1.226 0.9778
0.711 0.9192 0.5846 1.209 0.9517
0.712 0.9302 0.5959 1.192 0.9264
0.713 0.9413 0.6075 1.175 0.9021
0.714 0.9526 0.6194 1.158 0.8786
0.715 0.9641 0.6317 1.142 0.8559
0.716 0.9758 0.6444 1.126 0.834
0.717 0.9876 0.6574 1.11 0.8128
0.718 0.9996 0.6709 1.094 0.7923
0.719 1.012 0.6848 1.079 0.7725
0.72 1.024 0.699 1.064 0.7534
0.721 1.037 0.7138 1.049 0.735
0.722 1.049 0.7289 1.034 0.7171
0.723 1.062 0.7446 1.019 0.6998
0.724 1.075 0.7608 1.005 0.6831
0.725 1.089 0.7774 0.9907 0.6669
0.726 1.102 0.7946 0.9768 0.6513
0.727 1.116 0.8124 0.9631 0.6361
0.728 1.129 0.8307 0.9495 0.6215
0.729 1.143 0.8496 0.9362 0.6072
0.73 1.157 0.8692 0.9231 0.5935
0.731 1.172 0.8894 0.9102 0.5802
0.732 1.186 0.9102 0.8975 0.5673
0.733 1.201 0.9318 0.885 0.5547
0.734 1.216 0.954 0.8727 0.5426
0.735 1.23 0.977 0.8606 0.5309
0.736 1.246 1.001 0.8487 0.5195
0.737 1.261 1.025 0.837 0.5084
0.738 1.276 1.051 0.8255 0.4977
0.739 1.292 1.077 0.8142 0.4873
0.74 1.308 1.104 0.8031 0.4771
0.741 1.324 1.133 0.7921 0.4673
0.742 1.34 1.162 0.7813 0.4578
0.743 1.356 1.192 0.7707 0.4486
0.744 1.372 1.223 0.7603 0.4396
0.745 1.389 1.255 0.7501 0.4309
0.746 1.405 1.289 0.74 0.4224
0.747 1.422 1.324 0.7301 0.4141
0.748 1.439 1.359 0.7204 0.4061
0.749 1.456 1.396 0.7108 0.3983
0.75 1.473 1.435 0.7014 0.3908
0.751 1.49 1.475 0.6922 0.3834
0.752 1.507 1.516 0.6831 0.3762
0.753 1.524 1.558 0.6742 0.3693
0.754 1.541 1.603 0.6654 0.3625
0.755 1.559 1.648 0.6568 0.3559
0.756 1.576 1.695 0.6483 0.3494
0.757 1.594 1.744 0.64 0.3432
0.758 1.611 1.795 0.6318 0.3371
0.759 1.629 1.847 0.6237 0.3312
0.76 1.646 1.901 0.6158 0.3254
0.761 1.664 1.957 0.608 0.3197
0.762 1.681 2.015 0.6004 0.3142
0.763 1.698 2.074 0.5929 0.3089
0.764 1.716 2.135 0.5855 0.3037
0.765 1.733 2.199 0.5782 0.2986
0.766 1.75 2.264 0.5711 0.2936
0.767 1.767 2.331 0.5641 0.2888
0.768 1.784 2.4 0.5572 0.2841
0.769 1.801 2.471 0.5504 0.2795
0.77 1.817 2.544 0.5437 0.275
0.771 1.834 2.618 0.5372 0.2706
0.772 1.85 2.694 0.5308 0.2664
0.773 1.866 2.772 0.5244 0.2622
0.774 1.882 2.852 0.5182 0.2581
0.775 1.898 2.933 0.5121 0.2541
0.776 1.913 3.015 0.5061 0.2502
0.777 1.928 3.098 0.5002 0.2465
0.778 1.943 3.183 0.4944 0.2427
0.779 1.957 3.268 0.4887 0.2391
0.78 1.971 3.353 0.4831 0.2356
0.781 1.985 3.439 0.4775 0.2321
0.782 1.999 3.525 0.4721 0.2288
0.783 2.012 3.61 0.4668 0.2255
0.784 2.024 3.694 0.4615 0.2222
0.785 2.037 3.777 0.4564 0.2191
0.786 2.048 3.858 0.4513 0.216
0.787 2.06 3.938 0.4463 0.213
0.788 2.071 4.014 0.4414 0.21
0.789 2.081 4.088 0.4366 0.2071
0.79 2.091 4.158 0.4319 0.2043
0.791 2.1 4.224 0.4272 0.2015
0.792 2.109 4.286 0.4226 0.1988
0.793 2.118 4.343 0.4181 0.1962
0.794 2.125 4.395 0.4137 0.1936
0.795 2.133 4.441 0.4093 0.1911
0.796 2.139 4.48 0.405 0.1886
0.797 2.145 4.514 0.4008 0.1862
0.798 2.151 4.54 0.3967 0.1838
0.799 2.156 4.56 0.3926 0.1814
0.8 2.16 4.573 0.3886 0.1792
0.801 2.164 4.578 0.3846 0.1769
0.802 2.167 4.577 0.3807 0.1747
0.803 2.17 4.568 0.3769 0.1726
0.804 2.172 4.553 0.3732 0.1705
0.805 2.174 4.531 0.3695 0.1684
0.806 2.174 4.502 0.3658 0.1664
0.807 2.175 4.467 0.3622 0.1644
0.808 2.174 4.427 0.3587 0.1625
0.809 2.173 4.38 0.3552 0.1606
0.81 2.172 4.329 0.3518 0.1587
0.811 2.17 4.273 0.3485 0.1569
0.812 2.167 4.213 0.3452 0.1551
0.813 2.164 4.149 0.3419 0.1533
0.814 2.16 4.082 0.3387 0.1516
0.815 2.156 4.012 0.3356 0.1499
0.816 2.151 3.94 0.3325 0.1483
0.817 2.146 3.866 0.3294 0.1466
0.818 2.14 3.79 0.3264 0.145
0.819 2.134 3.713 0.3234 0.1435
0.82 2.127 3.635 0.3205 0.1419
0.821 2.12 3.557 0.3177 0.1404
0.822 2.113 3.478 0.3149 0.139
0.823 2.105 3.4 0.3121 0.1375
0.824 2.096 3.322 0.3093 0.1361
0.825 2.087 3.244 0.3067 0.1347
0.826 2.078 3.167 0.304 0.1333
0.827 2.068 3.092 0.3014 0.132
0.828 2.059 3.017 0.2988 0.1306
0.829 2.048 2.943 0.2963 0.1293
0.83 2.038 2.871 0.2938 0.1281
0.831 2.027 2.801 0.2914 0.1268
0.832 2.016 2.731 0.289 0.1256
0.833 2.004 2.664 0.2866 0.1244
0.834 1.992 2.598 0.2842 0.1232
0.835 1.981 2.533 0.2819 0.122
0.836 1.968 2.47 0.2797 0.1209
0.837 1.956 2.409 0.2774 0.1197
0.838 1.943 2.35 0.2752 0.1186
0.839 1.931 2.292 0.2731 0.1175
0.84 1.918 2.235 0.2709 0.1165
0.841 1.905 2.181 0.2688 0.1154
0.842 1.892 2.128 0.2668 0.1144
0.843 1.878 2.076 0.2647 0.1134
0.844 1.865 2.027 0.2627 0.1124
0.845 1.852 1.978 0.2607 0.1114
0.846 1.838 1.931 0.2588 0.1104
0.847 1.825 1.886 0.2569 0.1095
0.848 1.811 1.842 0.255 0.1086
0.849 1.797 1.799 0.2531 0.1077
0.85 1.783 1.758 0.2513 0.1068
0.851 1.77 1.718 0.2495 0.1059
0.852 1.756 1.679 0.2477 0.105
0.853 1.742 1.642 0.2459 0.1042
0.854 1.728 1.606 0.2442 0.1033
0.855 1.715 1.57 0.2425 0.1025
0.856 1.701 1.536 0.2408 0.1017
0.857 1.687 1.503 0.2392 0.1009
0.858 1.674 1.472 0.2375 0.1001
0.859 1.66 1.441 0.2359 0.09932
0.86 1.647 1.411 0.2343 0.09856
0.861 1.633 1.382 0.2328 0.09781
0.862 1.62 1.354 0.2313 0.09708
0.863 1.607 1.326 0.2297 0.09635
0.864 1.593 1.3 0.2283 0.09564
0.865 1.58 1.274 0.2268 0.09494
0.866 1.567 1.25 0.2253 0.09425
0.867 1.554 1.226 0.2239 0.09358
0.868 1.541 1.202 0.2225 0.09291
0.869 1.529 1.18 0.2211 0.09226
0.87 1.516 1.158 0.2198 0.09161
0.871 1.504 1.137 0.2184 0.09098
0.872 1.491 1.116 0.2171 0.09035
0.873 1.479 1.096 0.2158 0.08974
0.874 1.467 1.077 0.2145 0.08914
0.875 1.455 1.058 0.2133 0.08854
0.876 1.443 1.04 0.212 0.08796
0.877 1.431 1.022 0.2108 0.08738
0.878 1.419 1.005 0.2096 0.08682
0.879 1.408 0.9881 0.2084 0.08626
0.88 1.396 0.9719 0.2072 0.08571
0.881 1.385 0.9562 0.206 0.08517
0.882 1.374 0.9409 0.2049 0.08464
0.883 1.363 0.926 0.2038 0.08412
0.884 1.352 0.9116 0.2027 0.08361
0.885 1.341 0.8975 0.2016 0.0831
0.886 1.33 0.8839 0.2005 0.0826
0.887 1.32 0.8706 0.1994 0.08211
0.888 1.31 0.8577 0.1984 0.08163
0.889 1.299 0.8452 0.1974 0.08116
0.89 1.289 0.833 0.1964 0.08069
0.891 1.279 0.8211 0.1954 0.08023
0.892 1.27 0.8096 0.1944 0.07978
0.893 1.26 0.7984 0.1934 0.07934
0.894 1.25 0.7874 0.1925 0.0789
0.895 1.241 0.7768 0.1915 0.07847
0.896 1.232 0.7664 0.1906 0.07805
0.897 1.223 0.7564 0.1897 0.07763
0.898 1.214 0.7465 0.1888 0.07722
0.899 1.205 0.737 0.1879 0.07682
0.9 1.196 0.7277 0.187 0.07642
0.901 1.187 0.7186 0.1862 0.07603
0.902 1.179 0.7098 0.1853 0.07565
0.903 1.171 0.7012 0.1845 0.07527
0.904 1.162 0.6928 0.1837 0.0749
0.905 1.154 0.6846 0.1829 0.07453
0.906 1.146 0.6767 0.1821 0.07417
0.907 1.139 0.6689 0.1813 0.07382
0.908 1.131 0.6614 0.1806 0.07347
0.909 1.123 0.654 0.1798 0.07313
0.91 1.116 0.6468 0.1791 0.07279
0.911 1.108 0.6398 0.1783 0.07246
0.912 1.101 0.633 0.1776 0.07214
0.913 1.094 0.6264 0.1769 0.07182
0.914 1.087 0.6199 0.1762 0.0715
0.915 1.08 0.6135 0.1755 0.07119
0.916 1.074 0.6074 0.1748 0.07089
0.917 1.067 0.6014 0.1742 0.07059
0.918 1.06 0.5955 0.1735 0.0703
0.919 1.054 0.5898 0.1729 0.07001
0.92 1.048 0.5842 0.1722 0.06972
0.921 1.041 0.5787 0.1716 0.06945
0.922 1.035 0.5734 0.171 0.06917
0.923 1.029 0.5682 0.1704 0.0689
0.924 1.024 0.5632 0.1698 0.06864
0.925 1.018 0.5583 0.1692 0.06838
0.926 1.012 0.5534 0.1687 0.06812
0.927 1.007 0.5488 0.1681 0.06787
0.928 1.001 0.5442 0.1676 0.06763
0.929 0.9958 0.5397 0.167 0.06739
0.93 0.9905 0.5354 0.1665 0.06715
0.931 0.9853 0.5311 0.166 0.06692
0.932 0.9803 0.527 0.1654 0.06669
0.933 0.9753 0.5229 0.1649 0.06646
0.934 0.9705 0.519 0.1644 0.06624
0.935 0.9657 0.5151 0.164 0.06603
0.936 0.961 0.5114 0.1635 0.06582
0.937 0.9564 0.5077 0.163 0.06561
0.938 0.952 0.5042 0.1626 0.06541
0.939 0.9476 0.5007 0.1621 0.06521
0.94 0.9433 0.4973 0.1617 0.06501
0.941 0.939 0.494 0.1612 0.06482
0.942 0.9349 0.4908 0.1608 0.06463
0.943 0.9309 0.4876 0.1604 0.06445
0.944 0.9269 0.4846 0.16 0.06427
0.945 0.923 0.4816 0.1596 0.06409
0.946 0.9192 0.4787 0.1592 0.06392
0.947 0.9155 0.4759 0.1588 0.06375
0.948 0.9119 0.4731 0.1584 0.06358
0.949 0.9084 0.4705 0.1581 0.06342
0.95 0.9049 0.4678 0.1577 0.06327
0.951 0.9016 0.4653 0.1574 0.06311
0.952 0.8983 0.4628 0.157 0.06296
0.953 0.895 0.4604 0.1567 0.06281
0.954 0.8919 0.4581 0.1564 0.06267
0.955 0.8888 0.4558 0.1561 0.06253
0.956 0.8859 0.4536 0.1557 0.06239
0.957 0.883 0.4515 0.1554 0.06226
0.958 0.8801 0.4494 0.1551 0.06213
0.959 0.8774 0.4474 0.1549 0.062
0.96 0.8747 0.4454 0.1546 0.06188
0.961 0.8721 0.4435 0.1543 0.06176
0.962 0.8696 0.4417 0.154 0.06164
0.963 0.8671 0.4399 0.1538 0.06153
0.964 0.8647 0.4382 0.1535 0.06142
0.965 0.8624 0.4365 0.1533 0.06131
0.966 0.8602 0.4349 0.1531 0.06121
0.967 0.858 0.4333 0.1528 0.06111
0.968 0.8559 0.4318 0.1526 0.06101
0.969 0.8538 0.4304 0.1524 0.06092
0.97 0.8519 0.429 0.1522 0.06083
0.971 0.85 0.4276 0.152 0.06074
0.972 0.8482 0.4263 0.1518 0.06066
0.973 0.8464 0.4251 0.1516 0.06057
0.974 0.8447 0.4239 0.1514 0.0605
0.975 0.8431 0.4227 0.1513 0.06042
0.976 0.8415 0.4216 0.1511 0.06035
0.977 0.84 0.4206 0.1509 0.06028
0.978 0.8386 0.4196 0.1508 0.06021
0.979 0.8372 0.4186 0.1506 0.06015
0.98 0.8359 0.4177 0.1505 0.06009
0.981 0.8347 0.4169 0.1504 0.06003
0.982 0.8335 0.416 0.1502 0.05998
0.983 0.8324 0.4153 0.1501 0.05993
0.984 0.8314 0.4146 0.15 0.05988
0.985 0.8304 0.4139 0.1499 0.05983
0.986 0.8295 0.4132 0.1498 0.05979
0.987 0.8287 0.4127 0.1497 0.05975
0.988 0.8279 0.4121 0.1496 0.05972
0.989 0.8272 0.4116 0.1496 0.05968
0.99 0.8265 0.4112 0.1495 0.05965
0.991 0.8259 0.4107 0.1494 0.05963
0.992 0.8254 0.4104 0.1494 0.0596
0.993 0.8249 0.4101 0.1493 0.05958
0.994 0.8245 0.4098 0.1493 0.05956
0.995 0.8242 0.4095 0.1492 0.05954
0.996 0.8239 0.4093 0.1492 0.05953
0.997 0.8237 0.4092 0.1492 0.05952
0.998 0.8235 0.4091 0.1492 0.05951
0.999 0.8234 0.409 0.1492 0.05951

